SMA-NBO: A Sequential Multi-Agent Planning with Nominal Belief-State Optimization in Target Tracking

In target tracking with mobile multi-sensor systems, sensor deployment impacts the observation capabilities and the resulting state estimation quality. Based on a partially observable Markov decision process (POMDP) formulation comprised of the observable sensor dynamics, unobservable target states, and accompanying observation laws, we present a distributed information-driven solution approach to the multi-agent target tracking problem, namely, sequential multi-agent nominal belief-state optimization (SMA-NBO). SMA-NBO seeks to minimize the expected tracking error via receding horizon control including a heuristic expected cost-to-go (HECTG). SMA-NBO incorporates a computationally efficient approximation of the target belief-state over the horizon. The agent-by-agent decision-making is capable of leveraging on-board (edge) compute for selecting (sub-optimal) target-tracking maneuvers exhibiting non-myopic cooperative fleet behavior. The optimization problem explicitly incorporates semantic information defining target occlusions from a world model. To illustrate the efficacy of our approach, a random occlusion forest environment is simulated. SMA-NBO is compared to other baseline approaches. The simulation results show SMA-NBO 1) maintains tracking performance and reduces the computational cost by replacing the calculation of the expected target trajectory with a single sample trajectory based on maximum a posteriori estimation; 2) generates cooperative fleet decision by sequentially optimizing single-agent policy with efficient usage of other agents' policy of intent; 3) aptly incorporates the multiple weighted trace penalty (MWTP) HECTG, which improves tracking performance with a computationally efficient heuristic.

==> data/merge.csv <==
x,nbo_0.001_1_1_wtp_False,nbo_0.003_1_1_wtp_False,nbo_0.005_1_1_wtp_False,nbo_0.001_1_3_wtp_False,nbo_0.003_1_3_wtp_False,nbo_0.005_1_3_wtp_False,nbo_0.001_1_5_wtp_False,nbo_0.003_1_5_wtp_False,nbo_0.005_1_5_wtp_False,nbo_0.001_5_1_wtp_False,nbo_0.003_5_1_wtp_False,nbo_0.005_5_1_wtp_False,nbo_0.001_5_3_wtp_False,nbo_0.003_5_3_wtp_False,nbo_0.005_5_3_wtp_False,nbo_0.001_5_5_wtp_False,nbo_0.003_5_5_wtp_False,nbo_0.005_5_5_wtp_False,MonteCarloRollout_0.001_5_1_wtp_False,MonteCarloRollout_0.003_5_1_wtp_False,MonteCarloRollout_0.005_5_1_wtp_False,MonteCarloRollout_0.001_5_3_wtp_False,MonteCarloRollout_0.003_5_3_wtp_False,MonteCarloRollout_0.005_5_3_wtp_False,MonteCarloRollout_0.001_5_5_wtp_False,MonteCarloRollout_0.003_5_5_wtp_False,MonteCarloRollout_0.005_5_5_wtp_False,nbo_0.001_5_1_wtp_True,nbo_0.003_5_1_wtp_True,nbo_0.005_5_1_wtp_True,nbo_0.001_5_3_wtp_True,nbo_0.003_5_3_wtp_True,nbo_0.005_5_3_wtp_True,nbo_0.001_5_5_wtp_True,nbo_0.003_5_5_wtp_True,nbo_0.005_5_5_wtp_True,cen_nbo_0.001_5_1_wtp_False,cen_nbo_0.003_5_1_wtp_False,cen_nbo_0.005_5_1_wtp_False,cen_nbo_0.001_5_3_wtp_False,cen_nbo_0.003_5_3_wtp_False,cen_nbo_0.005_5_3_wtp_False,cen_nbo_0.001_5_5_wtp_False,cen_nbo_0.003_5_5_wtp_False,cen_nbo_0.005_5_5_wtp_False,decPOMDP_nbo_0.001_5_3_wtp_False,decPOMDP_nbo_0.005_5_3_wtp_False,decPOMDP_nbo_0.001_5_5_wtp_False,decPOMDP_nbo_0.005_5_5_wtp_False
0.05,0,0,0.0001104972376,0,0,0,0,0,0.0001104972376,0.003867403315,0.006850828729,0.009060773481,0,0.0001104972376,0.001988950276,0.0002209944751,0.0005524861878,0.000773480663,0.0001104972376,0,0,0.0001104972376,0.0004419889503,0.0004419889503,0,0.0004419889503,0,0.0001104972376,0.0006629834254,0.002320441989,0,0.0002209944751,0.0005524861878,0.0002209944751,0.0008839779006,0.0008839779006,0.008397790055,0.003093922652,0.01745856354,0.0004419889503,0.001657458564,0.003867403315,0.0001104972376,0.002099447514,0.001104972376,0.0001104972376,0.0009944751381,0,0.001215469613
0.1001256281,0.002209944751,0.003535911602,0.003314917127,0.002983425414,0.001988950276,0.001767955801,0.001988950276,0.002209944751,0.001436464088,0.00817679558,0.02508287293,0.02519337017,0.002430939227,0.004861878453,0.01171270718,0.003756906077,0.008397790055,0.005524861878,0.002983425414,0.001546961326,0.001767955801,0.002209944751,0.006740331492,0.004640883978,0.001104972376,0.003756906077,0.000773480663,0.002651933702,0.006077348066,0.009723756906,0.00364640884,0.00364640884,0.005966850829,0.007955801105,0.01116022099,0.01049723757,0.01613259669,0.02,0.03602209945,0.004972375691,0.007513812155,0.01712707182,0.001546961326,0.007182320442,0.006629834254,0.002872928177,0.006740331492,0.003756906077,0.005745856354
0.1502512563,0.0261878453,0.0261878453,0.03348066298,0.02685082873,0.02563535912,0.02640883978,0.02475138122,0.02386740331,0.02243093923,0.03436464088,0.05403314917,0.0479558011,0.02408839779,0.03060773481,0.03845303867,0.02662983425,0.03314917127,0.02298342541,0.02541436464,0.01248618785,0.01337016575,0.0208839779,0.02928176796,0.01922651934,0.009281767956,0.01524861878,0.00773480663,0.01988950276,0.02961325967,0.02563535912,0.02729281768,0.02309392265,0.02243093923,0.04519337017,0.04110497238,0.0346961326,0.0529281768,0.06099447514,0.06453038674,0.03027624309,0.02574585635,0.04055248619,0.02143646409,0.0253038674,0.02066298343,0.02563535912,0.02044198895,0.02718232044,0.01690607735
0.2003768844,0.1036464088,0.1121546961,0.1225414365,0.1164640884,0.1140331492,0.1203314917,0.1152486188,0.1149171271,0.1135911602,0.1029834254,0.108839779,0.07922651934,0.1001104972,0.08342541436,0.07414364641,0.09933701657,0.08110497238,0.0591160221,0.09977900552,0.04817679558,0.04309392265,0.07535911602,0.0755801105,0.04607734807,0.04298342541,0.04585635359,0.02751381215,0.08342541436,0.07480662983,0.05436464088,0.1039779006,0.0653038674,0.05447513812,0.1359116022,0.09535911602,0.07226519337,0.1247513812,0.1197790055,0.09602209945,0.1078453039,0.07812154696,0.07359116022,0.08961325967,0.06651933702,0.04839779006,0.09900552486,0.04563535912,0.1011049724,0.04508287293
0.2505025126,0.2374585635,0.2546961326,0.2625414365,0.2990055249,0.2964640884,0.2912707182,0.2948066298,0.2927071823,0.2851933702,0.210718232,0.1720441989,0.1140331492,0.2349171271,0.1591160221,0.120441989,0.2281767956,0.153480663,0.1095027624,0.226519337,0.1106077348,0.09138121547,0.1858563536,0.1468508287,0.08883977901,0.1045303867,0.0973480663,0.06464088398,0.2077348066,0.1379005525,0.08817679558,0.2437569061,0.1363535912,0.09856353591,0.2805524862,0.1746961326,0.1224309392,0.222320442,0.1849723757,0.1299447514,0.233038674,0.1539226519,0.1173480663,0.2193370166,0.1370165746,0.08828729282,0.2279558011,0.08066298343,0.235359116,0.08066298343
0.3006281407,0.3899447514,0.4146961326,0.4066298343,0.5082872928,0.5128176796,0.4970165746,0.5075138122,0.5003314917,0.4951381215,0.3248618785,0.2310497238,0.1476243094,0.3908287293,0.2379005525,0.1691712707,0.3874033149,0.2369060773,0.1654143646,0.3798895028,0.1890607735,0.1498342541,0.3338121547,0.2282872928,0.1422099448,0.2014364641,0.1606629834,0.1128176796,0.350718232,0.2118232044,0.1281767956,0.3971270718,0.2219889503,0.1447513812,0.4345856354,0.2681767956,0.1774585635,0.3251933702,0.2435359116,0.1636464088,0.3788950276,0.2412154696,0.166519337,0.3752486188,0.2224309392,0.1379005525,0.388839779,0.1175690608,0.4066298343,0.1243093923
0.3507537688,0.5152486188,0.5444198895,0.5175690608,0.6929281768,0.6948066298,0.6820994475,0.6895027624,0.6889502762,0.6857458564,0.4132596685,0.2864088398,0.1790055249,0.5328176796,0.3145856354,0.2146961326,0.5295027624,0.3123756906,0.2163535912,0.5108287293,0.2695027624,0.2097237569,0.48,0.3152486188,0.1973480663,0.3075138122,0.2364640884,0.1659668508,0.4849723757,0.2797790055,0.1658563536,0.5331491713,0.3033149171,0.1843093923,0.5720441989,0.3513812155,0.2328176796,0.4037569061,0.293038674,0.1922651934,0.5099447514,0.321878453,0.2122651934,0.5222099448,0.306519337,0.1866298343,0.531160221,0.1593370166,0.5519337017,0.171160221
0.400879397,0.5935911602,0.6312707182,0.5987845304,0.8150276243,0.8194475138,0.8099447514,0.8095027624,0.8149171271,0.8120441989,0.48,0.3322651934,0.2032044199,0.6375690608,0.378121547,0.2514917127,0.6340331492,0.381878453,0.262320442,0.6062983425,0.3409944751,0.2585635359,0.5945856354,0.3938121547,0.2487292818,0.4064088398,0.3035359116,0.218121547,0.5867403315,0.335359116,0.2002209945,0.6343646409,0.3762430939,0.226519337,0.6699447514,0.42,0.2840883978,0.4616574586,0.3344751381,0.2166850829,0.6086187845,0.3858563536,0.2527071823,0.6374585635,0.3771270718,0.2392265193,0.6329281768,0.1971270718,0.6615469613,0.2166850829
0.4510050251,0.6462983425,0.689281768,0.6471823204,0.8949171271,0.8943646409,0.8924861878,0.8860773481,0.8923756906,0.8875138122,0.5253038674,0.3654143646,0.2287292818,0.7097237569,0.4268508287,0.2843093923,0.6994475138,0.4325966851,0.3057458564,0.6691712707,0.3975690608,0.3012154696,0.6777900552,0.4544751381,0.2956906077,0.4974585635,0.3653038674,0.2687292818,0.6574585635,0.3834254144,0.2325966851,0.6986740331,0.429281768,0.2634254144,0.733480663,0.4731491713,0.3282872928,0.5047513812,0.3724861878,0.2402209945,0.6744751381,0.4335911602,0.2862983425,0.7149171271,0.430718232,0.2829834254,0.7043093923,0.2319337017,0.7362430939,0.2564640884
0.5011306533,0.681878453,0.7260773481,0.6786740331,0.9322651934,0.9398895028,0.9341436464,0.9255248619,0.9354696133,0.928839779,0.5625414365,0.3949171271,0.2491712707,0.7572375691,0.4676243094,0.3173480663,0.7427624309,0.4712707182,0.3426519337,0.7129281768,0.4422099448,0.3402209945,0.7384530387,0.5037569061,0.3402209945,0.5701657459,0.4191160221,0.3160220994,0.7080662983,0.4260773481,0.2583425414,0.7434254144,0.4755801105,0.2990055249,0.7722651934,0.5169060773,0.3671823204,0.537679558,0.3979005525,0.2606629834,0.7209944751,0.4737016575,0.3164640884,0.7586740331,0.4766850829,0.3229834254,0.748839779,0.2650828729,0.7807734807,0.2909392265
0.5512562814,0.7020994475,0.7472928177,0.6972375691,0.9544751381,0.9628729282,0.9560220994,0.9455248619,0.9574585635,0.9550276243,0.5895027624,0.424198895,0.2717127072,0.7859668508,0.5011049724,0.3427624309,0.7731491713,0.5090607735,0.3803314917,0.7477348066,0.4770165746,0.3717127072,0.7767955801,0.5476243094,0.3819889503,0.6338121547,0.4675138122,0.3575690608,0.7455248619,0.4625414365,0.2825414365,0.7771270718,0.515801105,0.3279558011,0.7996685083,0.5525966851,0.400441989,0.562320442,0.4198895028,0.277679558,0.7520441989,0.5064088398,0.3433149171,0.7902762431,0.5180110497,0.3554696133,0.7785635359,0.2977900552,0.811160221,0.3240883978
0.6013819095,0.7177900552,0.7624309392,0.7108287293,0.9655248619,0.9771270718,0.9701657459,0.9565745856,0.9675138122,0.9668508287,0.6074033149,0.4457458564,0.2900552486,0.8056353591,0.5293922652,0.3670718232,0.7961325967,0.5415469613,0.4074033149,0.7717127072,0.5103867403,0.4070718232,0.8067403315,0.5850828729,0.4182320442,0.6836464088,0.5076243094,0.3966850829,0.7756906077,0.4971270718,0.3053038674,0.7986740331,0.5477348066,0.3559116022,0.8209944751,0.5835359116,0.431160221,0.5834254144,0.4405524862,0.2974585635,0.7750276243,0.5349171271,0.3686187845,0.8169060773,0.5482872928,0.3890607735,0.7993370166,0.3245303867,0.8304972376,0.353038674
0.6515075377,0.7282872928,0.7721546961,0.7235359116,0.9719337017,0.9826519337,0.9788950276,0.9625414365,0.9742541436,0.9732596685,0.6224309392,0.4622099448,0.3095027624,0.821878453,0.5561325967,0.3889502762,0.8170165746,0.5671823204,0.4306077348,0.789281768,0.5373480663,0.438121547,0.8304972376,0.6145856354,0.4532596685,0.7248618785,0.5443093923,0.4312707182,0.795801105,0.5262983425,0.3298342541,0.8162430939,0.5740331492,0.3806629834,0.837679558,0.6187845304,0.4566850829,0.5990055249,0.4591160221,0.3122651934,0.7903867403,0.5612154696,0.3927071823,0.8361325967,0.5772375691,0.4177900552,0.8159116022,0.3532596685,0.8476243094,0.3786740331
0.7016331658,0.7371270718,0.7798895028,0.7333701657,0.9756906077,0.9867403315,0.9824309392,0.9650828729,0.9779005525,0.977679558,0.6354696133,0.4824309392,0.3251933702,0.8362430939,0.5809944751,0.409281768,0.8325966851,0.5885082873,0.4562430939,0.8062983425,0.5628729282,0.4727071823,0.8466298343,0.642320442,0.4877348066,0.7625414365,0.5756906077,0.4645303867,0.8128176796,0.5490607735,0.3509392265,0.833038674,0.6003314917,0.4044198895,0.8522651934,0.6429834254,0.4808839779,0.6114917127,0.4729281768,0.3264088398,0.8051933702,0.5882872928,0.4161325967,0.8517127072,0.5994475138,0.4430939227,0.8313812155,0.3764640884,0.8592265193,0.4060773481
0.751758794,0.7438674033,0.7878453039,0.7414364641,0.9766850829,0.9889502762,0.9843093923,0.9676243094,0.9797790055,0.9811049724,0.6447513812,0.4987845304,0.3417679558,0.846961326,0.6033149171,0.4285082873,0.844640884,0.6097237569,0.4797790055,0.820441989,0.5877348066,0.5011049724,0.8612154696,0.6662983425,0.5191160221,0.7908287293,0.606519337,0.4955801105,0.8237569061,0.5710497238,0.3712707182,0.8464088398,0.6208839779,0.4260773481,0.8658563536,0.6691712707,0.5057458564,0.6249723757,0.4876243094,0.3420994475,0.8150276243,0.6109392265,0.4374585635,0.8633149171,0.6209944751,0.4674033149,0.8444198895,0.3970165746,0.8738121547,0.428839779
0.8018844221,0.7500552486,0.793038674,0.7479558011,0.977679558,0.9897237569,0.9856353591,0.9687292818,0.9822099448,0.9825414365,0.655359116,0.5140331492,0.3571270718,0.8564640884,0.6236464088,0.4461878453,0.8550276243,0.6299447514,0.5030939227,0.8320441989,0.6097237569,0.5314917127,0.8724861878,0.6853038674,0.5502762431,0.8141436464,0.6342541436,0.5251933702,0.8340331492,0.5900552486,0.3912707182,0.8573480663,0.6417679558,0.4480662983,0.8764640884,0.689281768,0.5325966851,0.6367955801,0.5017679558,0.3569060773,0.8267403315,0.6295027624,0.4602209945,0.873038674,0.6445303867,0.4913812155,0.8569060773,0.4185635359,0.8837569061,0.4519337017
0.8520100503,0.7555801105,0.7992265193,0.7539226519,0.9777900552,0.9903867403,0.986961326,0.9698342541,0.9838674033,0.9837569061,0.6662983425,0.5274033149,0.3697237569,0.8636464088,0.6458563536,0.4658563536,0.862320442,0.6496132597,0.5239779006,0.8437569061,0.631160221,0.5585635359,0.8830939227,0.7048618785,0.5782320442,0.84,0.662320442,0.5510497238,0.8448618785,0.6089502762,0.4096132597,0.8681767956,0.6608839779,0.4693922652,0.8850828729,0.7071823204,0.5566850829,0.6476243094,0.5174585635,0.3729281768,0.8345856354,0.6482872928,0.4788950276,0.8807734807,0.661878453,0.5155801105,0.8674033149,0.44,0.8933701657,0.4748066298
0.9021356784,0.7603314917,0.8047513812,0.7587845304,0.978121547,0.990718232,0.9878453039,0.9701657459,0.984640884,0.9847513812,0.6774585635,0.541878453,0.3829834254,0.8727071823,0.6636464088,0.486961326,0.8678453039,0.6676243094,0.5430939227,0.8550276243,0.6510497238,0.5848618785,0.891160221,0.7261878453,0.6056353591,0.8590055249,0.6858563536,0.5760220994,0.8538121547,0.6267403315,0.4289502762,0.8780110497,0.6783425414,0.4896132597,0.8932596685,0.7262983425,0.579558011,0.6577900552,0.5318232044,0.386519337,0.84,0.6644198895,0.4994475138,0.8868508287,0.6790055249,0.5346961326,0.8755801105,0.4607734807,0.9006629834,0.4962430939
0.9522613065,0.764640884,0.8103867403,0.7664088398,0.978121547,0.991160221,0.9886187845,0.9704972376,0.9851933702,0.9853038674,0.6879558011,0.558121547,0.3948066298,0.8798895028,0.6797790055,0.5051933702,0.8745856354,0.6834254144,0.5655248619,0.8649723757,0.6690607735,0.6077348066,0.8998895028,0.7439779006,0.630718232,0.8739226519,0.7075138122,0.6001104972,0.8620994475,0.6429834254,0.444198895,0.884198895,0.6965745856,0.5056353591,0.9014364641,0.7440883978,0.6012154696,0.6670718232,0.5450828729,0.4,0.8458563536,0.6791160221,0.5177900552,0.8928176796,0.6950276243,0.5549171271,0.8826519337,0.4777900552,0.9081767956,0.5169060773
1.002386935,0.7682872928,0.8142541436,0.7704972376,0.9783425414,0.9913812155,0.988839779,0.9706077348,0.9858563536,0.9860773481,0.697679558,0.5698342541,0.4068508287,0.884640884,0.6933701657,0.5222099448,0.88,0.6996685083,0.5826519337,0.8759116022,0.6858563536,0.629281768,0.9070718232,0.7619889503,0.6519337017,0.8887292818,0.7278453039,0.6211049724,0.8710497238,0.6596685083,0.4601104972,0.8912707182,0.710718232,0.5228729282,0.9070718232,0.7601104972,0.621878453,0.6746961326,0.5565745856,0.413038674,0.8525966851,0.6964640884,0.5355801105,0.8977900552,0.708839779,0.5720441989,0.8881767956,0.4952486188,0.9154696133,0.5359116022
1.052512563,0.7728176796,0.8201104972,0.7760220994,0.9785635359,0.9913812155,0.9891712707,0.9708287293,0.9864088398,0.9864088398,0.7051933702,0.5798895028,0.4182320442,0.890718232,0.7090607735,0.5363535912,0.8859668508,0.715359116,0.600441989,0.8832044199,0.7014364641,0.6533701657,0.9144751381,0.7785635359,0.6732596685,0.9014364641,0.7436464088,0.6413259669,0.8820994475,0.6761325967,0.4745856354,0.8966850829,0.7260773481,0.537679558,0.913038674,0.7755801105,0.6386740331,0.682320442,0.5682872928,0.4245303867,0.858121547,0.7093922652,0.5518232044,0.9034254144,0.7234254144,0.5882872928,0.8935911602,0.5128176796,0.9211049724,0.5544751381
1.102638191,0.7783425414,0.8243093923,0.7805524862,0.9785635359,0.9914917127,0.989281768,0.9708287293,0.9868508287,0.9866298343,0.7137016575,0.5913812155,0.4308287293,0.8955801105,0.7235359116,0.5498342541,0.8899447514,0.7272928177,0.6165745856,0.8889502762,0.715359116,0.6721546961,0.9203314917,0.7923756906,0.6933701657,0.9113812155,0.7571270718,0.6601104972,0.8893922652,0.6898342541,0.4881767956,0.9017679558,0.7383425414,0.5550276243,0.9190055249,0.7870718232,0.6560220994,0.691160221,0.5815469613,0.4370165746,0.8626519337,0.7215469613,0.5664088398,0.9089502762,0.7365745856,0.6066298343,0.8982320442,0.5289502762,0.9255248619,0.5733701657
1.152763819,0.7834254144,0.8287292818,0.7844198895,0.9786740331,0.9914917127,0.9895027624,0.9708287293,0.9870718232,0.9870718232,0.7219889503,0.6019889503,0.4403314917,0.9001104972,0.7365745856,0.5654143646,0.8956906077,0.7391160221,0.631160221,0.8950276243,0.7303867403,0.6917127072,0.9268508287,0.8054143646,0.7113812155,0.9209944751,0.7716022099,0.6761325967,0.8967955801,0.704198895,0.5017679558,0.9070718232,0.7517127072,0.568839779,0.9239779006,0.7998895028,0.673480663,0.6964640884,0.5912707182,0.4481767956,0.8666298343,0.7327071823,0.5785635359,0.9124861878,0.7472928177,0.6226519337,0.9026519337,0.5468508287,0.9300552486,0.5891712707
1.202889447,0.7877348066,0.8327071823,0.7883977901,0.9786740331,0.9916022099,0.9897237569,0.9709392265,0.9871823204,0.9870718232,0.7281767956,0.6103867403,0.4522651934,0.9037569061,0.7478453039,0.5770165746,0.9009944751,0.7532596685,0.6464088398,0.9008839779,0.7462983425,0.7103867403,0.9331491713,0.8193370166,0.7295027624,0.9296132597,0.7820994475,0.6945856354,0.9024309392,0.7169060773,0.5143646409,0.910718232,0.7639779006,0.5825414365,0.9280662983,0.8099447514,0.6887292818,0.7034254144,0.6008839779,0.4625414365,0.8712707182,0.7462983425,0.5922651934,0.9165745856,0.7569060773,0.6394475138,0.906961326,0.562320442,0.9327071823,0.6045303867
1.253015075,0.7913812155,0.8356906077,0.7924861878,0.9787845304,0.9916022099,0.9904972376,0.9709392265,0.9877348066,0.9870718232,0.7331491713,0.6197790055,0.4619889503,0.9078453039,0.757679558,0.588839779,0.9058563536,0.7651933702,0.6594475138,0.9067403315,0.7585635359,0.7262983425,0.9371270718,0.8304972376,0.7449723757,0.935801105,0.7942541436,0.7086187845,0.9078453039,0.7291712707,0.526961326,0.9159116022,0.7756906077,0.5937016575,0.9319337017,0.8209944751,0.7050828729,0.709281768,0.6117127072,0.4748066298,0.8741436464,0.7554696133,0.6040883978,0.9190055249,0.7675138122,0.6548066298,0.9106077348,0.5762430939,0.9354696133,0.6169060773
1.303140704,0.7954696133,0.8393370166,0.7966850829,0.9787845304,0.9916022099,0.9906077348,0.9709392265,0.9878453039,0.9871823204,0.7387845304,0.6290607735,0.4714917127,0.9113812155,0.7667403315,0.6005524862,0.908839779,0.7741436464,0.6740331492,0.9132596685,0.7704972376,0.7420994475,0.942320442,0.8416574586,0.7598895028,0.9413259669,0.804198895,0.7248618785,0.9131491713,0.7401104972,0.5386740331,0.9205524862,0.7867403315,0.604640884,0.9348066298,0.8293922652,0.7167955801,0.7154696133,0.6212154696,0.4848618785,0.8783425414,0.7633149171,0.6155801105,0.9220994475,0.7761325967,0.6691712707,0.9135911602,0.5896132597,0.9374585635,0.631160221
1.353266332,0.7994475138,0.8425414365,0.8002209945,0.9787845304,0.9919337017,0.9912707182,0.9709392265,0.9879558011,0.9872928177,0.7439779006,0.6379005525,0.4809944751,0.9140331492,0.7773480663,0.6122651934,0.9113812155,0.784198895,0.6868508287,0.9175690608,0.7814364641,0.7571270718,0.9458563536,0.8497237569,0.7741436464,0.9459668508,0.8137016575,0.738121547,0.9171270718,0.750718232,0.5499447514,0.9238674033,0.798121547,0.6171270718,0.9374585635,0.8388950276,0.7293922652,0.7211049724,0.6310497238,0.4949171271,0.8809944751,0.771160221,0.6260773481,0.9248618785,0.7836464088,0.6819889503,0.9166850829,0.6022099448,0.9397790055,0.6429834254
1.40339196,0.8030939227,0.8456353591,0.8039779006,0.9787845304,0.9919337017,0.9913812155,0.9709392265,0.9880662983,0.9872928177,0.7506077348,0.6470718232,0.4906077348,0.9175690608,0.7838674033,0.6239779006,0.9143646409,0.7929281768,0.6974585635,0.9227624309,0.7910497238,0.7717127072,0.9480662983,0.8590055249,0.7855248619,0.9517127072,0.8235359116,0.7506077348,0.9215469613,0.7605524862,0.5626519337,0.9264088398,0.8080662983,0.6274033149,0.9403314917,0.8480662983,0.7430939227,0.7258563536,0.640441989,0.5054143646,0.8835359116,0.7793370166,0.6343646409,0.9274033149,0.790718232,0.6949171271,0.9197790055,0.6119337017,0.9413259669,0.655359116
1.453517588,0.8067403315,0.8490607735,0.8072928177,0.9788950276,0.9919337017,0.9917127072,0.9709392265,0.9881767956,0.9872928177,0.7562430939,0.6542541436,0.502320442,0.9205524862,0.790718232,0.633480663,0.9164640884,0.8,0.7102762431,0.926961326,0.8003314917,0.7825414365,0.9512707182,0.866519337,0.7980110497,0.9548066298,0.8337016575,0.7616574586,0.9248618785,0.7685082873,0.5740331492,0.9293922652,0.8172375691,0.6384530387,0.9429834254,0.8559116022,0.7532596685,0.7299447514,0.6486187845,0.5149171271,0.8854143646,0.7868508287,0.6436464088,0.9300552486,0.7975690608,0.7090607735,0.9227624309,0.622320442,0.9433149171,0.6653038674
1.503643216,0.8098342541,0.8528176796,0.8101657459,0.9788950276,0.9919337017,0.9917127072,0.9709392265,0.9882872928,0.9874033149,0.7617679558,0.6617679558,0.5123756906,0.922320442,0.7990055249,0.6445303867,0.9183425414,0.8072928177,0.7214364641,0.9308287293,0.8087292818,0.795359116,0.9541436464,0.8742541436,0.8096132597,0.9591160221,0.8412154696,0.7714917127,0.9281767956,0.7782320442,0.5857458564,0.9320441989,0.8243093923,0.6482872928,0.9461878453,0.8628729282,0.7643093923,0.7338121547,0.6577900552,0.5257458564,0.8872928177,0.7922651934,0.6540331492,0.9325966851,0.8043093923,0.7192265193,0.9271823204,0.6328176796,0.9461878453,0.6754696133
1.553768844,0.8121546961,0.8554696133,0.8137016575,0.9788950276,0.9919337017,0.9919337017,0.9709392265,0.9882872928,0.9875138122,0.766519337,0.668839779,0.5220994475,0.9244198895,0.8068508287,0.6552486188,0.919558011,0.8144751381,0.7306077348,0.9340331492,0.8152486188,0.8058563536,0.9562430939,0.8815469613,0.8182320442,0.9627624309,0.8476243094,0.7811049724,0.9306077348,0.7862983425,0.5966850829,0.9344751381,0.8316022099,0.66,0.9485082873,0.8690607735,0.773480663,0.7393370166,0.6661878453,0.5352486188,0.8891712707,0.7983425414,0.6632044199,0.9343646409,0.8110497238,0.7297237569,0.9289502762,0.6420994475,0.948839779,0.6828729282
1.603894472,0.815801105,0.8575690608,0.8173480663,0.9788950276,0.9919337017,0.9921546961,0.9709392265,0.9883977901,0.9876243094,0.7721546961,0.6743646409,0.5320441989,0.9271823204,0.8140331492,0.6644198895,0.9216574586,0.8201104972,0.7386740331,0.9369060773,0.8226519337,0.8156906077,0.9580110497,0.8886187845,0.8260773481,0.9650828729,0.8528176796,0.7891712707,0.9354696133,0.7935911602,0.6076243094,0.937679558,0.840441989,0.669281768,0.9502762431,0.8751381215,0.7829834254,0.7439779006,0.6733701657,0.5447513812,0.8913812155,0.8055248619,0.6704972376,0.9366850829,0.815801105,0.74,0.9317127072,0.6504972376,0.950718232,0.6906077348
1.654020101,0.8196685083,0.8592265193,0.8206629834,0.9788950276,0.9919337017,0.9922651934,0.9709392265,0.9885082873,0.9876243094,0.7752486188,0.6791160221,0.5396685083,0.9293922652,0.8203314917,0.6732596685,0.9233149171,0.8248618785,0.7467403315,0.9396685083,0.8304972376,0.8238674033,0.9594475138,0.8956906077,0.8355801105,0.9675138122,0.8577900552,0.7975690608,0.9388950276,0.7991160221,0.617679558,0.939558011,0.8470718232,0.6773480663,0.9519337017,0.882320442,0.790718232,0.748839779,0.6814364641,0.5531491713,0.8933701657,0.8120441989,0.6785635359,0.9384530387,0.8196685083,0.7499447514,0.933480663,0.6587845304,0.9532596685,0.7002209945
1.704145729,0.8220994475,0.8625414365,0.8235359116,0.9788950276,0.9919337017,0.9922651934,0.9709392265,0.9885082873,0.9876243094,0.7794475138,0.6856353591,0.5470718232,0.9321546961,0.8257458564,0.6827624309,0.9240883978,0.8306077348,0.7543646409,0.9415469613,0.835359116,0.8310497238,0.9609944751,0.9011049724,0.8424309392,0.9699447514,0.8632044199,0.8058563536,0.9415469613,0.806519337,0.6264088398,0.9422099448,0.8541436464,0.6866298343,0.9532596685,0.8868508287,0.800441989,0.7527071823,0.6889502762,0.5606629834,0.8950276243,0.8185635359,0.6864088398,0.9397790055,0.8237569061,0.7593370166,0.9354696133,0.6678453039,0.9549171271,0.7070718232
1.754271357,0.8249723757,0.8659668508,0.8276243094,0.9788950276,0.9919337017,0.9923756906,0.9709392265,0.9886187845,0.9876243094,0.7822099448,0.6917127072,0.5556906077,0.9340331492,0.8312707182,0.6933701657,0.9256353591,0.8348066298,0.7620994475,0.9450828729,0.8412154696,0.8385635359,0.9622099448,0.9061878453,0.8497237569,0.9719337017,0.8683977901,0.8132596685,0.9450828729,0.8128176796,0.6343646409,0.9447513812,0.8605524862,0.6941436464,0.9549171271,0.8922651934,0.8067403315,0.7567955801,0.6951381215,0.5668508287,0.8971270718,0.8239779006,0.6937016575,0.9408839779,0.8276243094,0.7670718232,0.9371270718,0.6772375691,0.9564640884,0.7140331492
1.804396985,0.8279558011,0.8682872928,0.8308287293,0.9788950276,0.9919337017,0.9923756906,0.9709392265,0.9887292818,0.9877348066,0.7868508287,0.6974585635,0.5639779006,0.935359116,0.8361325967,0.7,0.926961326,0.8390055249,0.768839779,0.9478453039,0.8479558011,0.846519337,0.9632044199,0.9108287293,0.8567955801,0.9738121547,0.8741436464,0.820441989,0.9479558011,0.8184530387,0.644640884,0.9474033149,0.8662983425,0.7006629834,0.9567955801,0.8963535912,0.8148066298,0.7605524862,0.7007734807,0.5750276243,0.8988950276,0.8289502762,0.7011049724,0.9422099448,0.8306077348,0.7754696133,0.9390055249,0.6837569061,0.9579005525,0.722320442
1.854522613,0.8299447514,0.8701657459,0.8346961326,0.9788950276,0.9919337017,0.9924861878,0.9709392265,0.988839779,0.9878453039,0.7901657459,0.7034254144,0.5697237569,0.9363535912,0.8413259669,0.7075138122,0.9277348066,0.842320442,0.775801105,0.9506077348,0.8537016575,0.8529281768,0.9644198895,0.9150276243,0.8626519337,0.975359116,0.8767955801,0.8270718232,0.9506077348,0.8236464088,0.6525966851,0.9497237569,0.8709392265,0.7089502762,0.9580110497,0.9003314917,0.820441989,0.7639779006,0.7056353591,0.5820994475,0.8998895028,0.8339226519,0.7082872928,0.9436464088,0.8341436464,0.784198895,0.9411049724,0.6895027624,0.9590055249,0.7289502762
1.904648241,0.8328176796,0.8725966851,0.8369060773,0.9788950276,0.9919337017,0.9928176796,0.9709392265,0.9889502762,0.9878453039,0.7938121547,0.7093922652,0.5770165746,0.9384530387,0.8475138122,0.7146961326,0.9282872928,0.8471823204,0.7836464088,0.9539226519,0.8592265193,0.8591160221,0.9656353591,0.9186740331,0.8680662983,0.9772375691,0.8796685083,0.8332596685,0.9542541436,0.828839779,0.6594475138,0.9514917127,0.875801105,0.7152486188,0.9588950276,0.9050828729,0.8266298343,0.7676243094,0.7114917127,0.591160221,0.9015469613,0.8380110497,0.7137016575,0.9454143646,0.8374585635,0.7902762431,0.9428729282,0.6944751381,0.9609944751,0.7349171271
1.954773869,0.8352486188,0.8749171271,0.8397790055,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9890607735,0.9878453039,0.7977900552,0.7169060773,0.5835359116,0.9398895028,0.8502762431,0.7202209945,0.9295027624,0.8509392265,0.789281768,0.9559116022,0.8638674033,0.8645303867,0.9666298343,0.9216574586,0.8735911602,0.9782320442,0.8835359116,0.8380110497,0.9571270718,0.8338121547,0.669281768,0.953480663,0.8798895028,0.7224309392,0.9598895028,0.9085082873,0.8322651934,0.770718232,0.7164640884,0.5975690608,0.9034254144,0.8429834254,0.7188950276,0.9460773481,0.8406629834,0.7971270718,0.9445303867,0.7008839779,0.9627624309,0.74
2.004899497,0.8374585635,0.877679558,0.8435359116,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9891712707,0.9878453039,0.8020994475,0.7220994475,0.590718232,0.9408839779,0.8538121547,0.7266298343,0.9306077348,0.8541436464,0.7949171271,0.958121547,0.8679558011,0.8696132597,0.966961326,0.9259668508,0.8777900552,0.979558011,0.8860773481,0.8424309392,0.9586740331,0.838121547,0.6769060773,0.9555801105,0.8836464088,0.7280662983,0.9609944751,0.9125966851,0.8370165746,0.7739226519,0.7206629834,0.6056353591,0.904198895,0.8482872928,0.7244198895,0.946961326,0.8428729282,0.8025414365,0.9460773481,0.7074033149,0.9640883978,0.7444198895
2.055025126,0.8401104972,0.8794475138,0.846519337,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9891712707,0.9878453039,0.8059668508,0.7281767956,0.595801105,0.9429834254,0.857679558,0.733038674,0.9312707182,0.8577900552,0.8003314917,0.9597790055,0.8713812155,0.8745856354,0.9677348066,0.9282872928,0.8816574586,0.9805524862,0.8880662983,0.8467403315,0.9611049724,0.8430939227,0.6837569061,0.9567955801,0.8882872928,0.7332596685,0.9616574586,0.9162430939,0.8408839779,0.7770165746,0.7259668508,0.6133701657,0.9054143646,0.8513812155,0.7304972376,0.9478453039,0.8451933702,0.8089502762,0.9472928177,0.7137016575,0.9655248619,0.7501657459
2.105150754,0.8429834254,0.881878453,0.8490607735,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9891712707,0.9878453039,0.810718232,0.7339226519,0.6014364641,0.9448618785,0.862320442,0.7388950276,0.9320441989,0.8592265193,0.8048618785,0.9617679558,0.8745856354,0.8797790055,0.968839779,0.9303867403,0.8849723757,0.9816574586,0.8904972376,0.8513812155,0.9634254144,0.8476243094,0.6912707182,0.9587845304,0.8931491713,0.7383425414,0.962320442,0.9186740331,0.8443093923,0.7802209945,0.7306077348,0.6201104972,0.9068508287,0.8541436464,0.7365745856,0.9497237569,0.8471823204,0.8142541436,0.9491712707,0.7186740331,0.9668508287,0.7552486188
2.155276382,0.8454143646,0.8838674033,0.8521546961,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.989281768,0.9878453039,0.8137016575,0.7398895028,0.6075138122,0.9459668508,0.8648618785,0.7443093923,0.9325966851,0.8611049724,0.8097237569,0.9633149171,0.8780110497,0.8829834254,0.9693922652,0.9329281768,0.8882872928,0.9830939227,0.8925966851,0.8548066298,0.9650828729,0.853038674,0.6979005525,0.960441989,0.8972375691,0.7433149171,0.9637569061,0.9217679558,0.8491712707,0.7828729282,0.7354696133,0.6266298343,0.9081767956,0.8577900552,0.741878453,0.9502762431,0.8497237569,0.8182320442,0.9503867403,0.7235359116,0.9679558011,0.7593370166
2.20540201,0.8481767956,0.8851933702,0.8550276243,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.989281768,0.9878453039,0.8173480663,0.7451933702,0.6117127072,0.9468508287,0.866519337,0.7496132597,0.9337016575,0.8633149171,0.8141436464,0.9645303867,0.8816574586,0.8880662983,0.9701657459,0.9348066298,0.8920441989,0.984198895,0.8943646409,0.8584530387,0.9667403315,0.8567955801,0.7039779006,0.9629834254,0.9005524862,0.7477348066,0.964640884,0.9240883978,0.8533701657,0.7857458564,0.74,0.633038674,0.9091712707,0.86,0.7467403315,0.9512707182,0.8508287293,0.8214364641,0.9512707182,0.7290607735,0.9686187845,0.7656353591
2.255527638,0.8506077348,0.886961326,0.8575690608,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9893922652,0.9878453039,0.8207734807,0.749281768,0.6177900552,0.9479558011,0.8689502762,0.755359116,0.9342541436,0.8650828729,0.8170165746,0.9656353591,0.8850828729,0.8912707182,0.9702762431,0.9363535912,0.8956906077,0.9845303867,0.8956906077,0.8612154696,0.9686187845,0.8591160221,0.7082872928,0.9640883978,0.904198895,0.753038674,0.9656353591,0.9264088398,0.8570165746,0.7886187845,0.7448618785,0.6398895028,0.910718232,0.8624309392,0.751160221,0.9527071823,0.8528176796,0.824198895,0.9521546961,0.7351381215,0.9699447514,0.7697237569
2.305653266,0.8532596685,0.8886187845,0.8597790055,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9896132597,0.9878453039,0.8239779006,0.7556906077,0.6216574586,0.9489502762,0.8710497238,0.7603314917,0.9349171271,0.8668508287,0.8215469613,0.9672928177,0.8879558011,0.8940331492,0.9704972376,0.9380110497,0.8992265193,0.9853038674,0.8979005525,0.8659668508,0.9698342541,0.8633149171,0.7139226519,0.9651933702,0.909281768,0.7565745856,0.9666298343,0.9285082873,0.8605524862,0.791160221,0.7495027624,0.6455248619,0.9119337017,0.8640883978,0.7548066298,0.9545856354,0.8554696133,0.8278453039,0.9532596685,0.7401104972,0.9703867403,0.7738121547
2.355778894,0.8555801105,0.8909392265,0.8626519337,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9898342541,0.9878453039,0.8275138122,0.7609944751,0.6262983425,0.9496132597,0.8739226519,0.7653038674,0.9354696133,0.868839779,0.8254143646,0.9682872928,0.8909392265,0.8971270718,0.9706077348,0.9394475138,0.9019889503,0.9864088398,0.8992265193,0.8677348066,0.9714917127,0.8662983425,0.719558011,0.9664088398,0.9113812155,0.7611049724,0.9678453039,0.9303867403,0.8627624309,0.7939226519,0.753480663,0.6513812155,0.9122651934,0.866519337,0.7592265193,0.9563535912,0.8571270718,0.830718232,0.9541436464,0.7454143646,0.9714917127,0.7777900552
2.405904523,0.8583425414,0.8928176796,0.8648618785,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9899447514,0.9878453039,0.8304972376,0.7656353591,0.6303867403,0.9504972376,0.8759116022,0.7714917127,0.9362430939,0.8703867403,0.828839779,0.9699447514,0.8933701657,0.9002209945,0.9709392265,0.9407734807,0.9043093923,0.9872928177,0.9,0.8703867403,0.9732596685,0.868839779,0.7250828729,0.9678453039,0.9141436464,0.7656353591,0.9686187845,0.9332596685,0.8657458564,0.7966850829,0.7573480663,0.6559116022,0.9133701657,0.8685082873,0.7630939227,0.9572375691,0.8591160221,0.8339226519,0.9546961326,0.7493922652,0.9720441989,0.780441989
2.456030151,0.8608839779,0.8951381215,0.8671823204,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9900552486,0.9878453039,0.8338121547,0.7685082873,0.6364640884,0.9514917127,0.8777900552,0.7759116022,0.9364640884,0.8716022099,0.8313812155,0.9713812155,0.8954696133,0.9022099448,0.9712707182,0.9420994475,0.9066298343,0.9877348066,0.9013259669,0.8718232044,0.9745856354,0.8709392265,0.7308287293,0.9690607735,0.9169060773,0.7693922652,0.9693922652,0.9348066298,0.8679558011,0.8,0.7620994475,0.6624309392,0.9144751381,0.871160221,0.7676243094,0.9584530387,0.8612154696,0.838121547,0.9555801105,0.7546961326,0.9725966851,0.7836464088
2.506155779,0.8625414365,0.8969060773,0.8700552486,0.9788950276,0.9919337017,0.993038674,0.9709392265,0.9901657459,0.9878453039,0.8372375691,0.7739226519,0.6411049724,0.9524861878,0.8802209945,0.7807734807,0.9373480663,0.873480663,0.8348066298,0.9728176796,0.8969060773,0.9056353591,0.9712707182,0.9433149171,0.908839779,0.9879558011,0.9022099448,0.8744751381,0.975359116,0.8732596685,0.7360220994,0.9698342541,0.9183425414,0.773038674,0.9702762431,0.9364640884,0.8701657459,0.8029834254,0.7660773481,0.6687292818,0.915359116,0.8727071823,0.7710497238,0.9588950276,0.8632044199,0.8408839779,0.9566850829,0.7598895028,0.9732596685,0.7867403315
2.556281407,0.8654143646,0.8985635359,0.8727071823,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9902762431,0.9878453039,0.8405524862,0.7777900552,0.6462983425,0.9535911602,0.8826519337,0.7854143646,0.9380110497,0.8746961326,0.8374585635,0.9737016575,0.8984530387,0.9079558011,0.9713812155,0.9443093923,0.9113812155,0.9882872928,0.9029834254,0.8764640884,0.9763535912,0.8750276243,0.7407734807,0.9710497238,0.9206629834,0.7760220994,0.9708287293,0.937679558,0.8718232044,0.8057458564,0.7690607735,0.6732596685,0.9165745856,0.8744751381,0.7749171271,0.9596685083,0.864640884,0.8439779006,0.9569060773,0.7632044199,0.9738121547,0.7898342541
2.606407035,0.8668508287,0.9002209945,0.8743646409,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9902762431,0.9878453039,0.844198895,0.7820994475,0.6506077348,0.9539226519,0.8838674033,0.7895027624,0.9385635359,0.8769060773,0.84,0.9750276243,0.9007734807,0.910718232,0.9713812155,0.9451933702,0.9127071823,0.9887292818,0.9038674033,0.8790055249,0.9777900552,0.8777900552,0.7450828729,0.9725966851,0.9228729282,0.7793370166,0.9714917127,0.9393370166,0.8737016575,0.8082872928,0.7725966851,0.6793370166,0.9186740331,0.8765745856,0.777679558,0.9602209945,0.8664088398,0.8466298343,0.9577900552,0.7672928177,0.9744751381,0.7923756906
2.656532663,0.8700552486,0.9019889503,0.8771270718,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9902762431,0.9878453039,0.8470718232,0.7866298343,0.6555801105,0.9544751381,0.8854143646,0.7941436464,0.9394475138,0.8785635359,0.8425414365,0.9760220994,0.9029834254,0.9138121547,0.9717127072,0.9462983425,0.9143646409,0.989281768,0.9044198895,0.8808839779,0.9792265193,0.8801104972,0.750718232,0.9735911602,0.9243093923,0.7829834254,0.9718232044,0.9415469613,0.8756906077,0.8110497238,0.7769060773,0.6847513812,0.9194475138,0.8780110497,0.7806629834,0.9608839779,0.8685082873,0.8498342541,0.9582320442,0.7710497238,0.9752486188,0.7949171271
2.706658291,0.8717127072,0.9032044199,0.8790055249,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8500552486,0.791160221,0.660441989,0.9551381215,0.8874033149,0.797679558,0.9402209945,0.8798895028,0.8449723757,0.9774585635,0.904640884,0.9154696133,0.9717127072,0.946961326,0.9164640884,0.9893922652,0.9055248619,0.881878453,0.98,0.8822099448,0.7544751381,0.9740331492,0.9259668508,0.7868508287,0.9723756906,0.9428729282,0.8785635359,0.8141436464,0.7817679558,0.6908287293,0.9203314917,0.879558011,0.7827624309,0.9619889503,0.8700552486,0.8519337017,0.9591160221,0.7744751381,0.975801105,0.7973480663
2.75678392,0.8737016575,0.9054143646,0.8806629834,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8523756906,0.7944751381,0.6644198895,0.955801105,0.889281768,0.8009944751,0.9411049724,0.880441989,0.8478453039,0.9782320442,0.9062983425,0.9173480663,0.9717127072,0.9476243094,0.9183425414,0.9896132597,0.9058563536,0.8845303867,0.9811049724,0.8845303867,0.7588950276,0.9748066298,0.9278453039,0.7895027624,0.973038674,0.9440883978,0.8805524862,0.8162430939,0.7862983425,0.6960220994,0.9211049724,0.8808839779,0.7859668508,0.9625414365,0.8714917127,0.8545856354,0.9605524862,0.7784530387,0.9770165746,0.7996685083
2.806909548,0.875801105,0.9060773481,0.882320442,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8551381215,0.7980110497,0.6686187845,0.9562430939,0.8906077348,0.8048618785,0.9414364641,0.8815469613,0.8495027624,0.9792265193,0.9081767956,0.919558011,0.9721546961,0.948839779,0.9196685083,0.9900552486,0.906961326,0.8860773481,0.9815469613,0.8864088398,0.7617679558,0.9761325967,0.9302762431,0.7924861878,0.9732596685,0.9450828729,0.8817679558,0.8187845304,0.789281768,0.7016574586,0.9216574586,0.8819889503,0.7889502762,0.9633149171,0.8725966851,0.8574585635,0.9613259669,0.781878453,0.9774585635,0.8019889503
2.857035176,0.8773480663,0.9078453039,0.8844198895,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8579005525,0.8019889503,0.6733701657,0.9569060773,0.8919337017,0.8089502762,0.9417679558,0.8825414365,0.8512707182,0.98,0.9096132597,0.9208839779,0.9725966851,0.949281768,0.9212154696,0.9902762431,0.9076243094,0.8878453039,0.9824309392,0.888839779,0.7661878453,0.9770165746,0.9322651934,0.7952486188,0.9735911602,0.9459668508,0.8843093923,0.8203314917,0.7920441989,0.7064088398,0.922320442,0.8838674033,0.7922651934,0.9638674033,0.8749171271,0.8612154696,0.9624309392,0.784640884,0.9777900552,0.8047513812
2.907160804,0.8793370166,0.9093922652,0.8870718232,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8596685083,0.8055248619,0.6762430939,0.957679558,0.8932596685,0.8117127072,0.942320442,0.8833149171,0.8545856354,0.9806629834,0.9112707182,0.9229834254,0.9727071823,0.9499447514,0.9224309392,0.9906077348,0.9082872928,0.8896132597,0.9832044199,0.8916022099,0.7695027624,0.9774585635,0.9332596685,0.7973480663,0.9741436464,0.946961326,0.8861878453,0.8220994475,0.7948066298,0.7118232044,0.9232044199,0.8851933702,0.7959116022,0.9643093923,0.8764640884,0.8637569061,0.9625414365,0.7881767956,0.9784530387,0.8072928177
2.957286432,0.8812154696,0.9110497238,0.8899447514,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8628729282,0.8081767956,0.6809944751,0.958121547,0.8946961326,0.8155801105,0.9426519337,0.8839779006,0.8567955801,0.9816574586,0.9132596685,0.924198895,0.973038674,0.9506077348,0.9238674033,0.990718232,0.9086187845,0.8908287293,0.9837569061,0.8932596685,0.7728176796,0.978121547,0.9348066298,0.8,0.9744751381,0.9481767956,0.8871823204,0.8239779006,0.7985635359,0.7185635359,0.9238674033,0.8859668508,0.798121547,0.964640884,0.8774585635,0.8662983425,0.9632044199,0.7908287293,0.9786740331,0.8102762431
3.00741206,0.8827624309,0.9123756906,0.8909392265,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8649723757,0.8118232044,0.6848618785,0.9583425414,0.8966850829,0.8190055249,0.9435359116,0.8853038674,0.8586740331,0.9825414365,0.9152486188,0.926519337,0.9732596685,0.9508287293,0.9250828729,0.9909392265,0.909281768,0.8922651934,0.9839779006,0.895801105,0.7754696133,0.9791160221,0.9364640884,0.8036464088,0.9751381215,0.9491712707,0.8878453039,0.8261878453,0.8015469613,0.7224309392,0.9244198895,0.8870718232,0.8011049724,0.9649723757,0.8792265193,0.868839779,0.9636464088,0.793480663,0.9792265193,0.8122651934
3.057537688,0.8844198895,0.9144751381,0.8929281768,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8672928177,0.8155801105,0.6885082873,0.9588950276,0.8987845304,0.8228729282,0.9438674033,0.886519337,0.8606629834,0.9832044199,0.9166850829,0.9272928177,0.9732596685,0.9516022099,0.9259668508,0.9910497238,0.9101657459,0.8935911602,0.9845303867,0.8970165746,0.7785635359,0.9794475138,0.9375690608,0.8059668508,0.9755801105,0.9498342541,0.8893922652,0.829281768,0.804640884,0.7270718232,0.9253038674,0.8887292818,0.8036464088,0.9654143646,0.8801104972,0.8717127072,0.9643093923,0.7965745856,0.9794475138,0.8151381215
3.107663317,0.8861878453,0.9151381215,0.8952486188,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8704972376,0.8190055249,0.6908287293,0.959558011,0.9002209945,0.8261878453,0.944198895,0.8876243094,0.8636464088,0.984198895,0.9182320442,0.9287292818,0.9733701657,0.9524861878,0.9270718232,0.991160221,0.9108287293,0.8944751381,0.9850828729,0.8985635359,0.782320442,0.9798895028,0.9385635359,0.8087292818,0.9759116022,0.9506077348,0.8908287293,0.831160221,0.8081767956,0.7333701657,0.9259668508,0.8899447514,0.8059668508,0.9657458564,0.8815469613,0.8727071823,0.9647513812,0.7994475138,0.9797790055,0.8175690608
3.157788945,0.8880662983,0.9166850829,0.8972375691,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8723756906,0.821878453,0.6937016575,0.96,0.9015469613,0.828839779,0.9449723757,0.8887292818,0.8658563536,0.9849723757,0.919558011,0.929281768,0.973480663,0.9529281768,0.9279558011,0.9913812155,0.9110497238,0.895801105,0.9853038674,0.9001104972,0.784640884,0.9803314917,0.94,0.8106077348,0.9761325967,0.9518232044,0.8920441989,0.833480663,0.8113812155,0.7369060773,0.9271823204,0.891160221,0.8089502762,0.9660773481,0.8822099448,0.8752486188,0.9653038674,0.8017679558,0.9802209945,0.8202209945
3.207914573,0.8899447514,0.9177900552,0.8991160221,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8749171271,0.8244198895,0.6966850829,0.96,0.9030939227,0.8320441989,0.9456353591,0.8896132597,0.8677348066,0.9855248619,0.9208839779,0.9300552486,0.973480663,0.9533701657,0.9289502762,0.9916022099,0.9113812155,0.8970165746,0.9857458564,0.9012154696,0.7867403315,0.9807734807,0.9408839779,0.8121546961,0.9767955801,0.953038674,0.8931491713,0.835801105,0.8133701657,0.7416574586,0.9279558011,0.8920441989,0.8118232044,0.9664088398,0.8834254144,0.8770165746,0.9658563536,0.8044198895,0.9805524862,0.8224309392
3.258040201,0.891160221,0.9187845304,0.9008839779,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8763535912,0.8278453039,0.6996685083,0.960441989,0.904198895,0.8349171271,0.9459668508,0.8900552486,0.8706077348,0.9864088398,0.9222099448,0.9314917127,0.9735911602,0.9537016575,0.9298342541,0.9916022099,0.9119337017,0.8980110497,0.9861878453,0.9024309392,0.788839779,0.9813259669,0.9420994475,0.8142541436,0.9771270718,0.9539226519,0.8944751381,0.8373480663,0.8155801105,0.7447513812,0.9283977901,0.8935911602,0.8133701657,0.9668508287,0.8847513812,0.8793370166,0.9666298343,0.8071823204,0.9808839779,0.8237569061
3.308165829,0.8935911602,0.9203314917,0.9029834254,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8793370166,0.8295027624,0.7028729282,0.9608839779,0.9050828729,0.8384530387,0.9464088398,0.8910497238,0.8728176796,0.9868508287,0.9233149171,0.9325966851,0.9735911602,0.9541436464,0.9303867403,0.9917127072,0.9121546961,0.8988950276,0.9866298343,0.9044198895,0.7919337017,0.9816574586,0.9432044199,0.8160220994,0.9777900552,0.9544751381,0.895801105,0.8394475138,0.8188950276,0.7486187845,0.9289502762,0.8941436464,0.8154696133,0.9671823204,0.8860773481,0.8812154696,0.966961326,0.809281768,0.9814364641,0.8250828729
3.358291457,0.8954696133,0.9216574586,0.9044198895,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8814364641,0.8324861878,0.7048618785,0.9611049724,0.9058563536,0.8407734807,0.9467403315,0.8917127072,0.8743646409,0.9874033149,0.924198895,0.9338121547,0.9735911602,0.9543646409,0.931160221,0.9917127072,0.9128176796,0.8997790055,0.986961326,0.9053038674,0.7940331492,0.9819889503,0.9443093923,0.8180110497,0.9780110497,0.955801105,0.8965745856,0.8411049724,0.8209944751,0.7521546961,0.929281768,0.8959116022,0.818121547,0.9674033149,0.8874033149,0.8834254144,0.9675138122,0.811160221,0.9817679558,0.826961326
3.408417085,0.8970165746,0.9235359116,0.9059668508,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8836464088,0.8354696133,0.7070718232,0.9614364641,0.906519337,0.8433149171,0.9468508287,0.8923756906,0.8764640884,0.9877348066,0.9254143646,0.9346961326,0.9735911602,0.9549171271,0.9320441989,0.9918232044,0.913480663,0.9006629834,0.9872928177,0.9070718232,0.7967955801,0.9820994475,0.9451933702,0.8197790055,0.978121547,0.9564640884,0.897679558,0.8436464088,0.8237569061,0.7543646409,0.9298342541,0.8974585635,0.8206629834,0.9677348066,0.8885082873,0.8850828729,0.9678453039,0.8131491713,0.9822099448,0.8298342541
3.458542714,0.8987845304,0.9243093923,0.908839779,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8866298343,0.8384530387,0.7096132597,0.9616574586,0.9075138122,0.8467403315,0.9472928177,0.8931491713,0.877679558,0.9886187845,0.9262983425,0.9354696133,0.9737016575,0.9551381215,0.9325966851,0.9920441989,0.9138121547,0.9015469613,0.9876243094,0.9078453039,0.7993370166,0.9825414365,0.9458563536,0.8212154696,0.9786740331,0.9573480663,0.8980110497,0.8460773481,0.8258563536,0.7567955801,0.9301657459,0.8987845304,0.8229834254,0.9681767956,0.8891712707,0.8862983425,0.9681767956,0.8146961326,0.9827624309,0.8313812155
3.508668342,0.9001104972,0.9260773481,0.9103867403,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8889502762,0.8414364641,0.7117127072,0.9620994475,0.9085082873,0.8496132597,0.9472928177,0.8933701657,0.8792265193,0.9887292818,0.9272928177,0.9359116022,0.9737016575,0.955801105,0.9331491713,0.9920441989,0.9140331492,0.9027624309,0.9878453039,0.9093922652,0.8012154696,0.9830939227,0.9462983425,0.8230939227,0.9790055249,0.9583425414,0.8988950276,0.8479558011,0.8282872928,0.7590055249,0.9304972376,0.8997790055,0.824198895,0.9687292818,0.8900552486,0.8878453039,0.9685082873,0.8173480663,0.9830939227,0.8338121547
3.55879397,0.9017679558,0.9276243094,0.9124861878,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8908287293,0.8430939227,0.7143646409,0.9620994475,0.9096132597,0.8514917127,0.9474033149,0.8944751381,0.8807734807,0.9890607735,0.9283977901,0.9367955801,0.9738121547,0.9561325967,0.9337016575,0.9920441989,0.9144751381,0.9030939227,0.9883977901,0.9102762431,0.8033149171,0.9833149171,0.9470718232,0.8254143646,0.9798895028,0.9588950276,0.8996685083,0.8495027624,0.8306077348,0.7616574586,0.9310497238,0.9005524862,0.8261878453,0.9689502762,0.8912707182,0.8900552486,0.968839779,0.82,0.9835359116,0.8356906077
3.608919598,0.9030939227,0.9296132597,0.9139226519,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8927071823,0.8448618785,0.7162430939,0.9624309392,0.9110497238,0.8535911602,0.9478453039,0.8952486188,0.8826519337,0.9891712707,0.9297237569,0.9379005525,0.9739226519,0.9563535912,0.9341436464,0.9921546961,0.9146961326,0.9040883978,0.988839779,0.9121546961,0.8056353591,0.9834254144,0.9483977901,0.8275138122,0.9805524862,0.9597790055,0.9005524862,0.8509392265,0.8320441989,0.7651933702,0.9312707182,0.9015469613,0.8277348066,0.9691712707,0.8921546961,0.8922651934,0.9693922652,0.8224309392,0.9836464088,0.8367955801
3.659045226,0.9048618785,0.9308287293,0.9156906077,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8940331492,0.8468508287,0.7180110497,0.9625414365,0.9122651934,0.8560220994,0.9478453039,0.8955801105,0.8839779006,0.9896132597,0.9304972376,0.9388950276,0.9740331492,0.9567955801,0.9345856354,0.9922651934,0.9150276243,0.9047513812,0.9897237569,0.9133701657,0.8077348066,0.9840883978,0.9498342541,0.8291712707,0.9815469613,0.960441989,0.9009944751,0.8528176796,0.8339226519,0.7681767956,0.9320441989,0.9032044199,0.829281768,0.9693922652,0.8928176796,0.893480663,0.9695027624,0.8240883978,0.9839779006,0.8382320442
3.709170854,0.9068508287,0.9324861878,0.9169060773,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8960220994,0.8482872928,0.720441989,0.9627624309,0.9129281768,0.8582320442,0.9480662983,0.8964640884,0.8856353591,0.9898342541,0.9316022099,0.9393370166,0.9740331492,0.9567955801,0.935359116,0.9922651934,0.9154696133,0.9059668508,0.9897237569,0.9148066298,0.8102762431,0.984198895,0.950718232,0.830718232,0.982320442,0.9607734807,0.9025414365,0.8546961326,0.8360220994,0.7710497238,0.933038674,0.9043093923,0.8317127072,0.9699447514,0.8935911602,0.8960220994,0.9701657459,0.8262983425,0.9843093923,0.84
3.759296482,0.9082872928,0.9339226519,0.9175690608,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8979005525,0.8508287293,0.7230939227,0.9628729282,0.9142541436,0.8603314917,0.9486187845,0.8969060773,0.8866298343,0.9900552486,0.9327071823,0.9401104972,0.9741436464,0.9571270718,0.9359116022,0.9922651934,0.9156906077,0.906519337,0.9899447514,0.9162430939,0.8121546961,0.984198895,0.9510497238,0.8328176796,0.9830939227,0.9614364641,0.9032044199,0.8570165746,0.8375690608,0.7731491713,0.9335911602,0.9051933702,0.8337016575,0.9704972376,0.8941436464,0.8973480663,0.9704972376,0.8279558011,0.984640884,0.8414364641
3.809422111,0.9099447514,0.9351381215,0.9188950276,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8990055249,0.8539226519,0.7250828729,0.9629834254,0.9145856354,0.861878453,0.9487292818,0.8975690608,0.8878453039,0.9906077348,0.933480663,0.9406629834,0.9741436464,0.9574585635,0.9364640884,0.9922651934,0.9159116022,0.906961326,0.9901657459,0.918121547,0.8139226519,0.9844198895,0.9522651934,0.8343646409,0.9833149171,0.9622099448,0.9037569061,0.8583425414,0.8394475138,0.7756906077,0.9338121547,0.9056353591,0.8349171271,0.970718232,0.895359116,0.8993370166,0.970718232,0.8299447514,0.984640884,0.8432044199
3.859547739,0.9123756906,0.9360220994,0.920441989,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.9,0.8560220994,0.7281767956,0.9634254144,0.9154696133,0.8637569061,0.9490607735,0.8988950276,0.8897237569,0.991160221,0.9345856354,0.9407734807,0.9742541436,0.9575690608,0.9367955801,0.9922651934,0.9162430939,0.9075138122,0.9901657459,0.9196685083,0.8155801105,0.9844198895,0.953480663,0.8356906077,0.9833149171,0.962320442,0.9038674033,0.859558011,0.8412154696,0.778121547,0.9341436464,0.906961326,0.8365745856,0.9709392265,0.8961325967,0.9014364641,0.970718232,0.8323756906,0.9847513812,0.8444198895
3.909673367,0.9137016575,0.9371270718,0.9220994475,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.9014364641,0.8574585635,0.7299447514,0.9635359116,0.9159116022,0.8653038674,0.949281768,0.8993370166,0.8909392265,0.9917127072,0.9356906077,0.9417679558,0.9742541436,0.958121547,0.9374585635,0.9922651934,0.9163535912,0.9081767956,0.9904972376,0.9208839779,0.8161325967,0.984640884,0.9539226519,0.8369060773,0.9834254144,0.9630939227,0.9043093923,0.8617679558,0.8435359116,0.7812154696,0.9345856354,0.9079558011,0.8386740331,0.9710497238,0.8966850829,0.9028729282,0.9709392265,0.8338121547,0.9848618785,0.846519337
3.959798995,0.9152486188,0.9385635359,0.9233149171,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.9028729282,0.8593370166,0.7328176796,0.9635359116,0.9165745856,0.866961326,0.9498342541,0.8996685083,0.8927071823,0.9919337017,0.9361325967,0.9428729282,0.9743646409,0.9584530387,0.9377900552,0.9922651934,0.9169060773,0.9089502762,0.9908287293,0.9219889503,0.817679558,0.9848618785,0.9549171271,0.8391160221,0.9838674033,0.9637569061,0.9047513812,0.8638674033,0.8461878453,0.7834254144,0.9346961326,0.9091712707,0.8401104972,0.9712707182,0.8974585635,0.9040883978,0.9713812155,0.8350276243,0.9850828729,0.8483977901
4.009924623,0.9170165746,0.9398895028,0.9245303867,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9049723757,0.8617679558,0.7355801105,0.9636464088,0.9169060773,0.8680662983,0.9499447514,0.9011049724,0.8933701657,0.9923756906,0.9372375691,0.9435359116,0.9744751381,0.9586740331,0.9379005525,0.9922651934,0.9169060773,0.9098342541,0.9908287293,0.9237569061,0.8194475138,0.9849723757,0.955359116,0.840441989,0.9838674033,0.9644198895,0.9055248619,0.8657458564,0.8476243094,0.786961326,0.9348066298,0.9097237569,0.8416574586,0.9716022099,0.898121547,0.9061878453,0.9714917127,0.8366850829,0.9853038674,0.8491712707
4.060050251,0.9184530387,0.9405524862,0.9250828729,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9068508287,0.8634254144,0.7377900552,0.964198895,0.9175690608,0.8696132597,0.9499447514,0.901878453,0.8948066298,0.9924861878,0.9379005525,0.9444198895,0.9744751381,0.9586740331,0.9386740331,0.9922651934,0.9171270718,0.9106077348,0.991160221,0.9244198895,0.8213259669,0.9853038674,0.9556906077,0.8420994475,0.9839779006,0.9649723757,0.9058563536,0.8677348066,0.8498342541,0.7897237569,0.9352486188,0.9103867403,0.8435359116,0.9717127072,0.8985635359,0.9072928177,0.9716022099,0.8380110497,0.9855248619,0.8513812155
4.110175879,0.9198895028,0.9414364641,0.9262983425,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9078453039,0.8653038674,0.739558011,0.9644198895,0.918121547,0.8710497238,0.9501657459,0.9020994475,0.895801105,0.9928176796,0.9388950276,0.9448618785,0.9744751381,0.9588950276,0.9392265193,0.9922651934,0.9173480663,0.9118232044,0.9912707182,0.9253038674,0.8224309392,0.9857458564,0.9563535912,0.8439779006,0.984198895,0.9651933702,0.9061878453,0.8697237569,0.8509392265,0.7916022099,0.9356906077,0.9112707182,0.8451933702,0.9719337017,0.8992265193,0.9090607735,0.9720441989,0.8401104972,0.9855248619,0.8529281768
4.160301508,0.9215469613,0.9424309392,0.9271823204,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.909281768,0.8667403315,0.7420994475,0.964640884,0.9187845304,0.8729281768,0.9501657459,0.9025414365,0.8963535912,0.9928176796,0.9392265193,0.9453038674,0.9744751381,0.9590055249,0.939558011,0.9923756906,0.9175690608,0.9127071823,0.9914917127,0.9264088398,0.8240883978,0.9864088398,0.9570165746,0.8450828729,0.9845303867,0.9655248619,0.9064088398,0.8713812155,0.853480663,0.7939226519,0.9359116022,0.9118232044,0.8466298343,0.9720441989,0.8996685083,0.9103867403,0.9725966851,0.8412154696,0.9857458564,0.8551381215
4.210427136,0.9225414365,0.9429834254,0.9280662983,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9113812155,0.8686187845,0.744640884,0.9648618785,0.9197790055,0.8740331492,0.9502762431,0.9033149171,0.8977900552,0.9931491713,0.9396685083,0.9458563536,0.9744751381,0.9592265193,0.94,0.9924861878,0.9177900552,0.913038674,0.9917127072,0.9274033149,0.8267403315,0.986519337,0.9575690608,0.846961326,0.984640884,0.9661878453,0.9070718232,0.8725966851,0.8541436464,0.7971270718,0.9364640884,0.9127071823,0.8483977901,0.9721546961,0.9005524862,0.9113812155,0.9728176796,0.8427624309,0.9858563536,0.8567955801
4.260552764,0.9243093923,0.9438674033,0.929281768,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9124861878,0.8699447514,0.7471823204,0.9649723757,0.920441989,0.8764640884,0.9504972376,0.9045303867,0.8993370166,0.993480663,0.9401104972,0.9467403315,0.9744751381,0.9594475138,0.9405524862,0.9925966851,0.9180110497,0.9140331492,0.9918232044,0.9282872928,0.8278453039,0.9867403315,0.9583425414,0.8483977901,0.9850828729,0.9667403315,0.9078453039,0.8735911602,0.8563535912,0.7987845304,0.9370165746,0.9131491713,0.8502762431,0.9723756906,0.9009944751,0.9128176796,0.973038674,0.844640884,0.9859668508,0.8580110497
4.310678392,0.9249723757,0.9445303867,0.9296132597,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9140331492,0.8712707182,0.7489502762,0.9651933702,0.9211049724,0.877679558,0.9508287293,0.9053038674,0.9003314917,0.9937016575,0.9406629834,0.9474033149,0.9745856354,0.96,0.9409944751,0.9927071823,0.9185635359,0.9148066298,0.9920441989,0.9289502762,0.8296132597,0.9871823204,0.9586740331,0.8499447514,0.9850828729,0.9668508287,0.9080662983,0.8746961326,0.858121547,0.8013259669,0.9371270718,0.9138121547,0.8520441989,0.9723756906,0.9014364641,0.9138121547,0.9733701657,0.8456353591,0.9859668508,0.86
4.36080402,0.9262983425,0.9454143646,0.931160221,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9148066298,0.8729281768,0.7508287293,0.9654143646,0.9216574586,0.8788950276,0.9509392265,0.9060773481,0.9011049724,0.9938121547,0.9416574586,0.9478453039,0.9746961326,0.9602209945,0.9413259669,0.9928176796,0.9188950276,0.9156906077,0.9921546961,0.9300552486,0.8314917127,0.9872928177,0.9593370166,0.8518232044,0.9850828729,0.966961326,0.9081767956,0.8755801105,0.859558011,0.8037569061,0.9372375691,0.9143646409,0.8529281768,0.9725966851,0.9020994475,0.9145856354,0.9742541436,0.8475138122,0.9859668508,0.8617679558
4.410929648,0.9279558011,0.9467403315,0.9320441989,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9161325967,0.8745856354,0.753038674,0.9655248619,0.9219889503,0.8803314917,0.9513812155,0.906961326,0.9019889503,0.9941436464,0.9420994475,0.9485082873,0.9746961326,0.9603314917,0.9416574586,0.9928176796,0.9193370166,0.9165745856,0.9921546961,0.9303867403,0.8331491713,0.9874033149,0.9594475138,0.8522651934,0.9851933702,0.9671823204,0.9083977901,0.8770165746,0.8615469613,0.8059668508,0.937679558,0.9145856354,0.8546961326,0.9727071823,0.902320442,0.9150276243,0.9744751381,0.8489502762,0.9862983425,0.8627624309
4.461055276,0.9286187845,0.9471823204,0.9328176796,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9175690608,0.875801105,0.7548066298,0.9659668508,0.9225414365,0.8816574586,0.9513812155,0.9071823204,0.9026519337,0.9942541436,0.9427624309,0.9491712707,0.9746961326,0.9603314917,0.942320442,0.9928176796,0.9198895028,0.9169060773,0.9924861878,0.9312707182,0.8341436464,0.9874033149,0.9598895028,0.8535911602,0.9851933702,0.9676243094,0.9089502762,0.877679558,0.8630939227,0.8075138122,0.9379005525,0.9155801105,0.8561325967,0.9728176796,0.9030939227,0.9162430939,0.9749171271,0.8501657459,0.9862983425,0.864198895
4.511180905,0.9302762431,0.9480662983,0.9338121547,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9182320442,0.8775690608,0.7562430939,0.9660773481,0.9234254144,0.882320442,0.9516022099,0.9081767956,0.9036464088,0.9944751381,0.9427624309,0.9497237569,0.9746961326,0.9603314917,0.9425414365,0.993038674,0.920441989,0.9175690608,0.9924861878,0.9316022099,0.8359116022,0.9876243094,0.9602209945,0.8552486188,0.9854143646,0.9678453039,0.9095027624,0.8786740331,0.8643093923,0.8099447514,0.938121547,0.9164640884,0.8573480663,0.9731491713,0.9035359116,0.9173480663,0.975359116,0.8516022099,0.9866298343,0.8651933702
4.561306533,0.9313812155,0.948839779,0.9348066298,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9194475138,0.879558011,0.7579005525,0.9662983425,0.9237569061,0.8835359116,0.9518232044,0.9087292818,0.9040883978,0.9945856354,0.9432044199,0.9502762431,0.9746961326,0.9605524862,0.9430939227,0.9931491713,0.920441989,0.9182320442,0.9924861878,0.9320441989,0.8364640884,0.9877348066,0.9606629834,0.8573480663,0.9855248619,0.9682872928,0.9101657459,0.8802209945,0.8667403315,0.8109392265,0.9385635359,0.9173480663,0.8590055249,0.9732596685,0.9039779006,0.9179005525,0.9754696133,0.8524861878,0.9868508287,0.8670718232
4.611432161,0.9322651934,0.9498342541,0.9359116022,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9201104972,0.8809944751,0.76,0.966519337,0.9251933702,0.8855248619,0.9520441989,0.9095027624,0.9047513812,0.9948066298,0.9438674033,0.9509392265,0.9749171271,0.9606629834,0.9433149171,0.9931491713,0.9207734807,0.9191160221,0.9925966851,0.9328176796,0.8383425414,0.9878453039,0.9609944751,0.8583425414,0.9855248619,0.9687292818,0.9109392265,0.8811049724,0.8678453039,0.813480663,0.9387845304,0.9179005525,0.859558011,0.9732596685,0.9044198895,0.9188950276,0.9756906077,0.8542541436,0.986961326,0.8685082873
4.661557789,0.933038674,0.950718232,0.9370165746,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9215469613,0.8819889503,0.7616574586,0.9668508287,0.9254143646,0.8871823204,0.9520441989,0.9098342541,0.9053038674,0.9948066298,0.9438674033,0.9516022099,0.9749171271,0.9607734807,0.9433149171,0.9931491713,0.9207734807,0.92,0.9928176796,0.9333701657,0.8398895028,0.9880662983,0.9616574586,0.8596685083,0.9857458564,0.9691712707,0.911160221,0.8817679558,0.868839779,0.8150276243,0.9392265193,0.9180110497,0.8606629834,0.9732596685,0.904640884,0.9196685083,0.975801105,0.8548066298,0.9870718232,0.8698342541
4.711683417,0.933480663,0.9512707182,0.9375690608,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9227624309,0.8832044199,0.7636464088,0.9671823204,0.9262983425,0.8883977901,0.9521546961,0.9104972376,0.9056353591,0.9949171271,0.9440883978,0.9521546961,0.9750276243,0.9608839779,0.9435359116,0.9931491713,0.9212154696,0.9207734807,0.993038674,0.9337016575,0.8412154696,0.9880662983,0.9619889503,0.8605524862,0.9858563536,0.969281768,0.9113812155,0.8826519337,0.8700552486,0.8175690608,0.9394475138,0.9190055249,0.8613259669,0.9733701657,0.9049723757,0.9203314917,0.975801105,0.8562430939,0.9871823204,0.8710497238
4.761809045,0.9339226519,0.9520441989,0.9382320442,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9236464088,0.8848618785,0.7649723757,0.9675138122,0.926961326,0.8897237569,0.9523756906,0.9108287293,0.9059668508,0.9949171271,0.9445303867,0.9523756906,0.9751381215,0.9608839779,0.9437569061,0.9931491713,0.9215469613,0.9211049724,0.993038674,0.9342541436,0.8425414365,0.9882872928,0.9624309392,0.8617679558,0.9860773481,0.9693922652,0.9116022099,0.8833149171,0.8712707182,0.8193370166,0.9397790055,0.919558011,0.8620994475,0.973480663,0.9056353591,0.9217679558,0.9761325967,0.858121547,0.9875138122,0.8723756906
4.811934673,0.9349171271,0.9535911602,0.9394475138,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9245303867,0.8872928177,0.7670718232,0.9676243094,0.9272928177,0.8908287293,0.9525966851,0.9116022099,0.9064088398,0.9950276243,0.9447513812,0.953038674,0.9752486188,0.9608839779,0.9438674033,0.9931491713,0.9219889503,0.9224309392,0.9931491713,0.9350276243,0.8439779006,0.9882872928,0.9628729282,0.8628729282,0.9864088398,0.9693922652,0.9121546961,0.8851933702,0.8722651934,0.8209944751,0.9398895028,0.9205524862,0.8633149171,0.973480663,0.9064088398,0.9228729282,0.9761325967,0.8591160221,0.9875138122,0.873038674
4.862060302,0.9362430939,0.9544751381,0.94,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9256353591,0.889281768,0.7682872928,0.9679558011,0.9276243094,0.8914917127,0.9525966851,0.9120441989,0.9066298343,0.9951381215,0.9450828729,0.9535911602,0.9752486188,0.9609944751,0.9439779006,0.9932596685,0.9220994475,0.9232044199,0.9932596685,0.9352486188,0.8448618785,0.9882872928,0.9630939227,0.8637569061,0.9864088398,0.9695027624,0.9125966851,0.8859668508,0.8732596685,0.8229834254,0.9402209945,0.9207734807,0.8648618785,0.9738121547,0.9068508287,0.9237569061,0.9762430939,0.8602209945,0.9876243094,0.8740331492
4.91218593,0.9365745856,0.9551381215,0.9405524862,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9262983425,0.8903867403,0.769281768,0.9679558011,0.9277348066,0.8923756906,0.9527071823,0.9125966851,0.9068508287,0.9951381215,0.9455248619,0.9541436464,0.975359116,0.9611049724,0.944198895,0.9932596685,0.9226519337,0.9234254144,0.993480663,0.9355801105,0.8459668508,0.9883977901,0.9637569061,0.864640884,0.986519337,0.9699447514,0.9127071823,0.8866298343,0.8740331492,0.824640884,0.9405524862,0.9213259669,0.8658563536,0.9738121547,0.9074033149,0.9247513812,0.9762430939,0.8613259669,0.9877348066,0.8746961326
4.962311558,0.9375690608,0.9563535912,0.9416574586,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9277348066,0.8916022099,0.7702762431,0.9681767956,0.9286187845,0.8933701657,0.9529281768,0.9131491713,0.9077348066,0.9952486188,0.9464088398,0.9545856354,0.975359116,0.9611049724,0.9445303867,0.9932596685,0.9229834254,0.9237569061,0.993480663,0.935801105,0.8475138122,0.9885082873,0.964198895,0.8653038674,0.9868508287,0.9702762431,0.9129281768,0.8876243094,0.8750276243,0.8256353591,0.9407734807,0.9217679558,0.8668508287,0.9738121547,0.9079558011,0.9257458564,0.9764640884,0.861878453,0.9878453039,0.8752486188
5.012437186,0.9379005525,0.9571270718,0.9424309392,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9282872928,0.8923756906,0.7722651934,0.9681767956,0.929281768,0.8946961326,0.9531491713,0.9139226519,0.9081767956,0.995359116,0.946961326,0.9550276243,0.9754696133,0.9613259669,0.9449723757,0.9932596685,0.9230939227,0.9240883978,0.9935911602,0.9366850829,0.8479558011,0.9885082873,0.9644198895,0.8666298343,0.9868508287,0.9703867403,0.9132596685,0.8881767956,0.8759116022,0.8274033149,0.9411049724,0.9225414365,0.8674033149,0.9741436464,0.9086187845,0.9267403315,0.9765745856,0.8627624309,0.9880662983,0.8756906077
5.062562814,0.9385635359,0.9577900552,0.9427624309,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9295027624,0.893480663,0.773480663,0.9681767956,0.9296132597,0.8951381215,0.9532596685,0.9144751381,0.9085082873,0.9954696133,0.9471823204,0.9556906077,0.9754696133,0.9613259669,0.9449723757,0.9932596685,0.9233149171,0.924640884,0.9935911602,0.9372375691,0.8493922652,0.9886187845,0.9645303867,0.8677348066,0.9868508287,0.9706077348,0.9132596685,0.8889502762,0.8766850829,0.829281768,0.9411049724,0.9233149171,0.8683977901,0.9743646409,0.908839779,0.9272928177,0.9765745856,0.8638674033,0.9882872928,0.8764640884
5.112688442,0.9393370166,0.9591160221,0.9439779006,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9301657459,0.8946961326,0.7752486188,0.9681767956,0.9299447514,0.8960220994,0.9533701657,0.9149171271,0.908839779,0.9955801105,0.9472928177,0.9561325967,0.9754696133,0.9614364641,0.9453038674,0.9932596685,0.9235359116,0.9249723757,0.9938121547,0.9379005525,0.8498342541,0.9886187845,0.9647513812,0.868839779,0.986961326,0.970718232,0.9137016575,0.8893922652,0.8775690608,0.8306077348,0.9412154696,0.924198895,0.8696132597,0.9746961326,0.9090607735,0.9279558011,0.9765745856,0.8645303867,0.9883977901,0.8767955801
5.16281407,0.94,0.9594475138,0.9445303867,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9312707182,0.895801105,0.7766850829,0.9683977901,0.9303867403,0.8970165746,0.9535911602,0.9152486188,0.9091712707,0.9956906077,0.9476243094,0.9564640884,0.9754696133,0.9615469613,0.9454143646,0.9932596685,0.9236464088,0.9254143646,0.9939226519,0.9382320442,0.8508287293,0.9886187845,0.9651933702,0.8697237569,0.986961326,0.971160221,0.9140331492,0.8898342541,0.8784530387,0.8319337017,0.9414364641,0.9245303867,0.870718232,0.9746961326,0.9093922652,0.9285082873,0.9765745856,0.8654143646,0.9885082873,0.8775690608
5.212939698,0.9406629834,0.9603314917,0.9450828729,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9318232044,0.8964640884,0.7780110497,0.968839779,0.9309392265,0.8974585635,0.9539226519,0.915801105,0.9096132597,0.995801105,0.9479558011,0.9573480663,0.9756906077,0.9616574586,0.9454143646,0.9932596685,0.9237569061,0.9259668508,0.9939226519,0.9386740331,0.8516022099,0.9886187845,0.9655248619,0.8701657459,0.9871823204,0.9716022099,0.9142541436,0.8902762431,0.8794475138,0.8340331492,0.9416574586,0.9247513812,0.871160221,0.9748066298,0.9097237569,0.9295027624,0.9766850829,0.8661878453,0.9889502762,0.878121547
5.263065327,0.9409944751,0.9609944751,0.9458563536,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9327071823,0.897679558,0.7790055249,0.969281768,0.9313812155,0.8985635359,0.9541436464,0.9162430939,0.9097237569,0.9959116022,0.9481767956,0.957679558,0.9756906077,0.961878453,0.9455248619,0.9932596685,0.9237569061,0.9262983425,0.9942541436,0.9387845304,0.8523756906,0.9886187845,0.9655248619,0.871160221,0.9871823204,0.9716022099,0.9144751381,0.8908287293,0.8801104972,0.835359116,0.9422099448,0.9249723757,0.8720441989,0.9749171271,0.9100552486,0.9304972376,0.9767955801,0.8667403315,0.9891712707,0.8791160221
5.313190955,0.9416574586,0.9613259669,0.946519337,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.933480663,0.8992265193,0.7806629834,0.9696132597,0.9318232044,0.8988950276,0.9542541436,0.9165745856,0.9104972376,0.9959116022,0.9483977901,0.958121547,0.9756906077,0.9619889503,0.9458563536,0.9932596685,0.9237569061,0.926519337,0.9943646409,0.9391160221,0.8532596685,0.9886187845,0.9658563536,0.8723756906,0.9871823204,0.9718232044,0.9150276243,0.8916022099,0.8812154696,0.8361325967,0.9424309392,0.9260773481,0.8728176796,0.9750276243,0.9102762431,0.9310497238,0.9769060773,0.8679558011,0.989281768,0.8793370166
5.363316583,0.9420994475,0.961878453,0.946961326,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9341436464,0.9003314917,0.7825414365,0.9697237569,0.9321546961,0.8996685083,0.9544751381,0.9167955801,0.910718232,0.9959116022,0.9489502762,0.9587845304,0.9756906077,0.9619889503,0.9459668508,0.9932596685,0.9240883978,0.9267403315,0.9943646409,0.939558011,0.8539226519,0.9886187845,0.9661878453,0.8728176796,0.9872928177,0.9720441989,0.9155801105,0.8929281768,0.8816574586,0.8377900552,0.9425414365,0.926519337,0.8732596685,0.9750276243,0.9106077348,0.9313812155,0.9771270718,0.8683977901,0.9895027624,0.8797790055
5.413442211,0.9428729282,0.9624309392,0.9478453039,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9348066298,0.9007734807,0.7838674033,0.9699447514,0.9323756906,0.9002209945,0.9545856354,0.9174585635,0.9110497238,0.9960220994,0.9490607735,0.9593370166,0.9756906077,0.9620994475,0.9460773481,0.9932596685,0.9244198895,0.9268508287,0.9944751381,0.9398895028,0.8549171271,0.9886187845,0.9664088398,0.873480663,0.9874033149,0.9721546961,0.9159116022,0.8937016575,0.8819889503,0.839558011,0.9426519337,0.9268508287,0.8739226519,0.9750276243,0.9106077348,0.9321546961,0.9772375691,0.8687292818,0.9895027624,0.8802209945
5.463567839,0.9434254144,0.9627624309,0.948839779,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9360220994,0.901878453,0.7855248619,0.9700552486,0.9328176796,0.9009944751,0.9545856354,0.9174585635,0.9117127072,0.9960220994,0.949281768,0.9596685083,0.975801105,0.9622099448,0.9461878453,0.9932596685,0.9244198895,0.9272928177,0.9945856354,0.9402209945,0.8552486188,0.9886187845,0.9666298343,0.8744751381,0.9874033149,0.9722651934,0.9163535912,0.8944751381,0.8830939227,0.8405524862,0.9428729282,0.9277348066,0.8744751381,0.9751381215,0.910718232,0.9324861878,0.9773480663,0.8695027624,0.9898342541,0.8809944751
5.513693467,0.9438674033,0.9635359116,0.9495027624,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9367955801,0.9026519337,0.786519337,0.9701657459,0.9332596685,0.9027624309,0.9548066298,0.9179005525,0.9119337017,0.9960220994,0.9497237569,0.96,0.975801105,0.9622099448,0.9461878453,0.9932596685,0.9245303867,0.9276243094,0.9945856354,0.9402209945,0.855801105,0.9886187845,0.9670718232,0.875801105,0.9874033149,0.9724861878,0.9170165746,0.8948066298,0.884198895,0.8424309392,0.9432044199,0.9279558011,0.8752486188,0.9752486188,0.9110497238,0.9332596685,0.9774585635,0.8703867403,0.9899447514,0.8817679558
5.563819095,0.9448618785,0.964198895,0.9506077348,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.937679558,0.9032044199,0.7881767956,0.9706077348,0.9337016575,0.9032044199,0.9551381215,0.9183425414,0.9122651934,0.9960220994,0.9502762431,0.9607734807,0.9759116022,0.962320442,0.9461878453,0.9933701657,0.9247513812,0.9276243094,0.9945856354,0.9406629834,0.8567955801,0.9886187845,0.9672928177,0.8770165746,0.9874033149,0.9725966851,0.9171270718,0.8955801105,0.8847513812,0.8440883978,0.9435359116,0.9282872928,0.875801105,0.9755801105,0.9113812155,0.9342541436,0.9774585635,0.8712707182,0.9900552486,0.8822099448
5.613944724,0.9453038674,0.9650828729,0.9513812155,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9384530387,0.904198895,0.7891712707,0.9708287293,0.9339226519,0.9039779006,0.9554696133,0.9190055249,0.9124861878,0.9960220994,0.9503867403,0.9611049724,0.9759116022,0.9625414365,0.946519337,0.993480663,0.9248618785,0.9279558011,0.9946961326,0.9414364641,0.857679558,0.9886187845,0.9675138122,0.878121547,0.9874033149,0.9725966851,0.9174585635,0.8962430939,0.8851933702,0.8454143646,0.9438674033,0.9283977901,0.8762430939,0.9755801105,0.9117127072,0.9345856354,0.9775690608,0.8722651934,0.9902762431,0.8828729282
5.664070352,0.9459668508,0.9659668508,0.9518232044,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9392265193,0.9053038674,0.7909392265,0.9709392265,0.9341436464,0.9045303867,0.9554696133,0.9193370166,0.913038674,0.9960220994,0.9508287293,0.9614364641,0.9760220994,0.9629834254,0.946961326,0.993480663,0.9249723757,0.9280662983,0.9946961326,0.9415469613,0.8580110497,0.9886187845,0.9678453039,0.8785635359,0.9874033149,0.973038674,0.917679558,0.8972375691,0.8856353591,0.846519337,0.9438674033,0.9289502762,0.8765745856,0.9755801105,0.9119337017,0.9345856354,0.9775690608,0.8731491713,0.9903867403,0.8835359116
5.71419598,0.9474033149,0.9674033149,0.9531491713,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9402209945,0.9061878453,0.7920441989,0.9712707182,0.9345856354,0.9051933702,0.9556906077,0.9196685083,0.9133701657,0.9960220994,0.9512707182,0.9622099448,0.9760220994,0.9629834254,0.9470718232,0.993480663,0.9254143646,0.9282872928,0.9946961326,0.9420994475,0.8588950276,0.9886187845,0.9679558011,0.8803314917,0.9876243094,0.9733701657,0.9180110497,0.8979005525,0.8861878453,0.8475138122,0.9440883978,0.9291712707,0.877679558,0.9755801105,0.9123756906,0.9350276243,0.977679558,0.8739226519,0.990718232,0.8839779006
5.764321608,0.9487292818,0.9680662983,0.9541436464,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9413259669,0.9066298343,0.7938121547,0.9714917127,0.9348066298,0.9057458564,0.9560220994,0.9198895028,0.9140331492,0.9960220994,0.9516022099,0.9625414365,0.9760220994,0.9630939227,0.9470718232,0.993480663,0.9255248619,0.9283977901,0.9946961326,0.9426519337,0.859558011,0.9887292818,0.9682872928,0.8815469613,0.9876243094,0.9737016575,0.9182320442,0.8987845304,0.8868508287,0.8482872928,0.944198895,0.9297237569,0.8784530387,0.9756906077,0.9123756906,0.9354696133,0.9779005525,0.8746961326,0.9908287293,0.8844198895
5.814447236,0.9493922652,0.9691712707,0.9550276243,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.942320442,0.9076243094,0.795359116,0.9717127072,0.9352486188,0.9062983425,0.9562430939,0.9205524862,0.9149171271,0.9960220994,0.9518232044,0.9632044199,0.9760220994,0.9633149171,0.9474033149,0.9935911602,0.9257458564,0.9287292818,0.9946961326,0.9436464088,0.86,0.988839779,0.9683977901,0.8827624309,0.9876243094,0.9739226519,0.9186740331,0.8997790055,0.8874033149,0.8493922652,0.9445303867,0.9300552486,0.8788950276,0.9756906077,0.9128176796,0.9361325967,0.9783425414,0.8755801105,0.9909392265,0.8851933702
5.864572864,0.9504972376,0.9702762431,0.9559116022,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9432044199,0.9087292818,0.7961325967,0.9718232044,0.935801105,0.9071823204,0.9565745856,0.9207734807,0.915359116,0.9960220994,0.9521546961,0.9638674033,0.9761325967,0.9636464088,0.9477348066,0.9937016575,0.9258563536,0.9289502762,0.9946961326,0.9438674033,0.8609944751,0.988839779,0.9686187845,0.8835359116,0.9876243094,0.9742541436,0.9191160221,0.9006629834,0.8877348066,0.8503867403,0.9448618785,0.931160221,0.8801104972,0.975801105,0.913038674,0.9371270718,0.9784530387,0.8763535912,0.9910497238,0.8861878453
5.914698492,0.9509392265,0.9709392265,0.9565745856,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.944640884,0.9091712707,0.7967955801,0.9721546961,0.9362430939,0.9079558011,0.9569060773,0.9209944751,0.9156906077,0.9960220994,0.9525966851,0.964198895,0.9761325967,0.9639779006,0.9480662983,0.9937016575,0.9258563536,0.9289502762,0.9946961326,0.9445303867,0.8617679558,0.988839779,0.968839779,0.884640884,0.9877348066,0.9746961326,0.919558011,0.9014364641,0.8890607735,0.8516022099,0.9449723757,0.9318232044,0.8807734807,0.9759116022,0.9133701657,0.9380110497,0.9786740331,0.8769060773,0.9910497238,0.8867403315
5.964824121,0.9520441989,0.9714917127,0.9579005525,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9456353591,0.9100552486,0.7974585635,0.9722651934,0.9365745856,0.9086187845,0.9570165746,0.9214364641,0.9159116022,0.9960220994,0.9529281768,0.9643093923,0.9762430939,0.9640883978,0.9482872928,0.9937016575,0.9261878453,0.9290607735,0.9946961326,0.9450828729,0.8622099448,0.988839779,0.9689502762,0.8855248619,0.9878453039,0.9751381215,0.9201104972,0.9030939227,0.8896132597,0.8525966851,0.9451933702,0.9322651934,0.881878453,0.9759116022,0.9133701657,0.9390055249,0.9788950276,0.8775690608,0.991160221,0.8874033149
6.014949749,0.9529281768,0.9727071823,0.959558011,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9470718232,0.910718232,0.7982320442,0.9725966851,0.9371270718,0.9097237569,0.9572375691,0.9215469613,0.9163535912,0.9960220994,0.953480663,0.9651933702,0.9762430939,0.9643093923,0.9486187845,0.9938121547,0.9261878453,0.929281768,0.9948066298,0.9455248619,0.8634254144,0.988839779,0.9693922652,0.8866298343,0.9878453039,0.9754696133,0.9206629834,0.9036464088,0.8902762431,0.8539226519,0.9456353591,0.9332596685,0.8829834254,0.9760220994,0.9135911602,0.939558011,0.9791160221,0.8785635359,0.9912707182,0.8882872928
6.065075377,0.9537016575,0.9740331492,0.9603314917,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9482872928,0.9112707182,0.7990055249,0.9727071823,0.9373480663,0.9104972376,0.9574585635,0.9222099448,0.9163535912,0.9960220994,0.9540331492,0.9655248619,0.9762430939,0.9645303867,0.9486187845,0.9939226519,0.9261878453,0.9293922652,0.9948066298,0.9457458564,0.8637569061,0.988839779,0.9696132597,0.8875138122,0.9878453039,0.9759116022,0.9209944751,0.9040883978,0.8908287293,0.8548066298,0.9457458564,0.9340331492,0.8836464088,0.9761325967,0.9142541436,0.9405524862,0.979558011,0.8790055249,0.9914917127,0.888839779
6.115201005,0.9550276243,0.9752486188,0.9614364641,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9495027624,0.9121546961,0.7996685083,0.9728176796,0.9377900552,0.9112707182,0.9575690608,0.9230939227,0.9165745856,0.9961325967,0.9545856354,0.9656353591,0.9763535912,0.9647513812,0.9493922652,0.9939226519,0.9262983425,0.9295027624,0.9949171271,0.9464088398,0.8644198895,0.988839779,0.9699447514,0.8885082873,0.9878453039,0.9766850829,0.9213259669,0.9048618785,0.8913812155,0.8552486188,0.9458563536,0.9350276243,0.8840883978,0.9761325967,0.9151381215,0.9407734807,0.979558011,0.879558011,0.9914917127,0.889281768
6.165326633,0.9566850829,0.975801105,0.9627624309,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9508287293,0.9125966851,0.8005524862,0.9729281768,0.9386740331,0.9120441989,0.9577900552,0.9236464088,0.9171270718,0.9961325967,0.9548066298,0.9661878453,0.9763535912,0.9653038674,0.9495027624,0.9939226519,0.9262983425,0.9297237569,0.9950276243,0.9467403315,0.8653038674,0.988839779,0.9703867403,0.8898342541,0.9879558011,0.9773480663,0.9216574586,0.9060773481,0.8922651934,0.8565745856,0.9460773481,0.9356906077,0.8844198895,0.9761325967,0.9155801105,0.9414364641,0.9801104972,0.88,0.9917127072,0.8903867403
6.215452261,0.9582320442,0.9770165746,0.9640883978,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9516022099,0.9131491713,0.8014364641,0.9731491713,0.939558011,0.9125966851,0.958121547,0.9239779006,0.9175690608,0.9961325967,0.955801105,0.9664088398,0.9763535912,0.9655248619,0.9496132597,0.9939226519,0.9264088398,0.9297237569,0.9950276243,0.9468508287,0.8660773481,0.988839779,0.9706077348,0.8906077348,0.9879558011,0.9777900552,0.921878453,0.9071823204,0.8931491713,0.8572375691,0.9461878453,0.9364640884,0.8851933702,0.9761325967,0.9159116022,0.9420994475,0.9806629834,0.8815469613,0.9917127072,0.890718232
6.265577889,0.9606629834,0.9780110497,0.9647513812,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9528176796,0.9139226519,0.8024309392,0.9733701657,0.9398895028,0.9133701657,0.9585635359,0.9245303867,0.9180110497,0.9961325967,0.9560220994,0.9667403315,0.9763535912,0.9658563536,0.9499447514,0.9939226519,0.9268508287,0.9299447514,0.9951381215,0.9470718232,0.8668508287,0.988839779,0.9710497238,0.891160221,0.9879558011,0.9780110497,0.9225414365,0.9081767956,0.8935911602,0.8583425414,0.9464088398,0.9371270718,0.8851933702,0.9763535912,0.9166850829,0.9432044199,0.9808839779,0.8822099448,0.9919337017,0.8917127072
6.315703518,0.9615469613,0.9790055249,0.9656353591,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9532596685,0.9148066298,0.8033149171,0.9733701657,0.940441989,0.9140331492,0.9586740331,0.9249723757,0.9184530387,0.9961325967,0.9565745856,0.966961326,0.9764640884,0.9659668508,0.9500552486,0.9939226519,0.9268508287,0.9300552486,0.9951381215,0.9474033149,0.8674033149,0.9891712707,0.9713812155,0.8923756906,0.9879558011,0.9785635359,0.9228729282,0.9090607735,0.8941436464,0.8588950276,0.9468508287,0.9377900552,0.8858563536,0.9763535912,0.9167955801,0.9439779006,0.9808839779,0.8834254144,0.9920441989,0.8921546961
6.365829146,0.9622099448,0.979558011,0.9667403315,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9544751381,0.9154696133,0.8040883978,0.973480663,0.9411049724,0.9152486188,0.9587845304,0.9256353591,0.9191160221,0.9961325967,0.9566850829,0.9676243094,0.9764640884,0.9661878453,0.9501657459,0.9939226519,0.9270718232,0.9300552486,0.995359116,0.9480662983,0.8682872928,0.9891712707,0.9717127072,0.8937016575,0.9880662983,0.9786740331,0.9234254144,0.9101657459,0.8950276243,0.8602209945,0.9471823204,0.9383425414,0.886519337,0.9765745856,0.9173480663,0.9440883978,0.9809944751,0.8843093923,0.9920441989,0.8927071823
6.415954774,0.9628729282,0.9802209945,0.9675138122,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9552486188,0.9162430939,0.8050828729,0.973480663,0.9414364641,0.9155801105,0.9590055249,0.9257458564,0.9197790055,0.9961325967,0.9569060773,0.9680662983,0.9764640884,0.9662983425,0.9504972376,0.9939226519,0.9271823204,0.9301657459,0.995359116,0.9482872928,0.8686187845,0.9891712707,0.9723756906,0.8950276243,0.9880662983,0.9787845304,0.9237569061,0.9109392265,0.895801105,0.8607734807,0.9475138122,0.9388950276,0.8870718232,0.9765745856,0.9177900552,0.9450828729,0.9812154696,0.8848618785,0.9920441989,0.8931491713
6.466080402,0.9637569061,0.9807734807,0.9685082873,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9555801105,0.9171270718,0.8058563536,0.9735911602,0.9417679558,0.9164640884,0.9593370166,0.9259668508,0.9202209945,0.9961325967,0.9572375691,0.9685082873,0.9764640884,0.9662983425,0.9506077348,0.9939226519,0.9271823204,0.9301657459,0.995359116,0.948839779,0.8693922652,0.9891712707,0.9733701657,0.8955801105,0.9880662983,0.9788950276,0.924198895,0.9122651934,0.8963535912,0.8615469613,0.9477348066,0.9393370166,0.8876243094,0.9767955801,0.9184530387,0.9454143646,0.9813259669,0.8857458564,0.9923756906,0.893480663
6.51620603,0.964640884,0.9815469613,0.9700552486,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9563535912,0.918121547,0.8066298343,0.9737016575,0.941878453,0.9170165746,0.959558011,0.926519337,0.9205524862,0.9961325967,0.9575690608,0.9686187845,0.9764640884,0.966519337,0.9506077348,0.9939226519,0.9271823204,0.9306077348,0.995359116,0.948839779,0.8701657459,0.9891712707,0.973480663,0.8962430939,0.9880662983,0.9791160221,0.924640884,0.913480663,0.8970165746,0.8619889503,0.9478453039,0.939558011,0.8879558011,0.9769060773,0.9186740331,0.9460773481,0.9816574586,0.8862983425,0.9924861878,0.8943646409
6.566331658,0.9655248619,0.9824309392,0.9710497238,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9570165746,0.9187845304,0.8077348066,0.9738121547,0.942320442,0.918121547,0.9597790055,0.9267403315,0.9212154696,0.9961325967,0.957679558,0.9690607735,0.9764640884,0.966519337,0.950718232,0.9939226519,0.9272928177,0.9308287293,0.995359116,0.949281768,0.8708287293,0.989281768,0.9737016575,0.8977900552,0.9880662983,0.9792265193,0.9250828729,0.9140331492,0.8979005525,0.8629834254,0.9479558011,0.94,0.8886187845,0.9769060773,0.9192265193,0.9466298343,0.9819889503,0.8871823204,0.9925966851,0.895359116
6.616457286,0.9664088398,0.9826519337,0.9722651934,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9577900552,0.919558011,0.8089502762,0.9740331492,0.9428729282,0.9187845304,0.9601104972,0.9267403315,0.9214364641,0.9961325967,0.9577900552,0.9695027624,0.9764640884,0.966519337,0.950718232,0.9939226519,0.9275138122,0.931160221,0.995359116,0.9497237569,0.8713812155,0.989281768,0.9740331492,0.8986740331,0.9880662983,0.9794475138,0.9258563536,0.9144751381,0.8986740331,0.8633149171,0.9482872928,0.9402209945,0.8896132597,0.9770165746,0.92,0.9472928177,0.9819889503,0.8880662983,0.9925966851,0.8956906077
6.666582915,0.9672928177,0.9827624309,0.973480663,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9586740331,0.9202209945,0.8097237569,0.9740331492,0.9434254144,0.9197790055,0.960441989,0.9270718232,0.921878453,0.9961325967,0.9579005525,0.9696132597,0.9764640884,0.9666298343,0.9508287293,0.9939226519,0.9276243094,0.9312707182,0.995359116,0.9499447514,0.8722651934,0.9893922652,0.9741436464,0.8997790055,0.9880662983,0.9798895028,0.9261878453,0.9149171271,0.899558011,0.8638674033,0.9486187845,0.9406629834,0.8898342541,0.9770165746,0.92,0.9480662983,0.9820994475,0.8889502762,0.9931491713,0.8971270718
6.716708543,0.9677348066,0.9836464088,0.9739226519,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9597790055,0.920441989,0.8106077348,0.9741436464,0.9439779006,0.920441989,0.9605524862,0.9271823204,0.9226519337,0.9961325967,0.9579005525,0.9697237569,0.9764640884,0.9666298343,0.951160221,0.9939226519,0.9278453039,0.9313812155,0.995359116,0.9501657459,0.8733701657,0.9893922652,0.9742541436,0.9006629834,0.9880662983,0.9803314917,0.9264088398,0.9155801105,0.8997790055,0.864640884,0.9490607735,0.9409944751,0.8901657459,0.9773480663,0.9201104972,0.9489502762,0.9820994475,0.8893922652,0.9933701657,0.8983425414
6.766834171,0.9690607735,0.984198895,0.9744751381,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9601104972,0.9211049724,0.8114917127,0.9742541436,0.944198895,0.9211049724,0.9608839779,0.9277348066,0.9228729282,0.9961325967,0.9579005525,0.9699447514,0.9764640884,0.9666298343,0.9512707182,0.9939226519,0.9279558011,0.9317127072,0.995359116,0.9504972376,0.8741436464,0.9893922652,0.9742541436,0.9012154696,0.9880662983,0.9805524862,0.9266298343,0.9162430939,0.9003314917,0.8653038674,0.9496132597,0.9412154696,0.8909392265,0.9773480663,0.9203314917,0.9498342541,0.982320442,0.8901657459,0.9935911602,0.8992265193
6.816959799,0.969281768,0.9847513812,0.9761325967,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9612154696,0.921878453,0.8128176796,0.9743646409,0.9443093923,0.9216574586,0.9612154696,0.9281767956,0.9232044199,0.9961325967,0.9580110497,0.9699447514,0.9764640884,0.9667403315,0.9513812155,0.9939226519,0.9279558011,0.9318232044,0.995359116,0.9508287293,0.8746961326,0.9893922652,0.9742541436,0.9019889503,0.9881767956,0.9808839779,0.926961326,0.9164640884,0.9007734807,0.8660773481,0.9500552486,0.9414364641,0.8916022099,0.9774585635,0.9207734807,0.9501657459,0.982320442,0.891160221,0.9938121547,0.9
6.867085427,0.9701657459,0.9850828729,0.9764640884,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9616574586,0.9222099448,0.8132596685,0.9745856354,0.944640884,0.9222099448,0.9613259669,0.9281767956,0.9235359116,0.9962430939,0.9583425414,0.9704972376,0.9764640884,0.9667403315,0.9514917127,0.9939226519,0.9279558011,0.9319337017,0.995359116,0.9512707182,0.8759116022,0.9893922652,0.9745856354,0.9026519337,0.9881767956,0.9812154696,0.9274033149,0.9174585635,0.9015469613,0.866519337,0.9502762431,0.9417679558,0.8919337017,0.9775690608,0.9209944751,0.9504972376,0.9824309392,0.8916022099,0.9939226519,0.9006629834
6.917211055,0.9712707182,0.9853038674,0.9774585635,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9624309392,0.9225414365,0.8143646409,0.9745856354,0.9448618785,0.9229834254,0.9614364641,0.9285082873,0.9239779006,0.9962430939,0.9583425414,0.9708287293,0.9764640884,0.9668508287,0.9517127072,0.9939226519,0.9281767956,0.9321546961,0.995359116,0.9513812155,0.8769060773,0.9893922652,0.9748066298,0.9033149171,0.9881767956,0.9813259669,0.9279558011,0.9179005525,0.9020994475,0.866961326,0.9504972376,0.9422099448,0.8928176796,0.977679558,0.9213259669,0.951160221,0.9825414365,0.8923756906,0.9940331492,0.9015469613
6.967336683,0.9716022099,0.9857458564,0.9785635359,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9626519337,0.9233149171,0.815359116,0.9751381215,0.9450828729,0.9236464088,0.9616574586,0.928839779,0.9245303867,0.9962430939,0.9583425414,0.9708287293,0.9764640884,0.9670718232,0.9517127072,0.9939226519,0.9283977901,0.9324861878,0.995359116,0.9517127072,0.8780110497,0.9893922652,0.9748066298,0.904198895,0.9881767956,0.9813259669,0.9280662983,0.9185635359,0.9029834254,0.8676243094,0.950718232,0.9424309392,0.8931491713,0.9777900552,0.9216574586,0.9517127072,0.9828729282,0.893038674,0.9940331492,0.9022099448
7.017462312,0.9722651934,0.9859668508,0.979558011,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9633149171,0.9236464088,0.8159116022,0.9752486188,0.9460773481,0.924198895,0.961878453,0.9289502762,0.924640884,0.9962430939,0.9583425414,0.9710497238,0.9764640884,0.9670718232,0.9517127072,0.9939226519,0.9283977901,0.9324861878,0.995359116,0.9518232044,0.8784530387,0.9893922652,0.9749171271,0.9048618785,0.9881767956,0.9815469613,0.9285082873,0.9192265193,0.9035359116,0.8680662983,0.9509392265,0.9426519337,0.8935911602,0.9779005525,0.921878453,0.9522651934,0.9828729282,0.8938121547,0.9940331492,0.9029834254
7.06758794,0.9728176796,0.9862983425,0.9801104972,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9644198895,0.9244198895,0.8164640884,0.9755801105,0.9461878453,0.9247513812,0.9619889503,0.929281768,0.9249723757,0.9962430939,0.9583425414,0.971160221,0.9764640884,0.9670718232,0.9517127072,0.9939226519,0.9283977901,0.9325966851,0.995359116,0.9522651934,0.8791160221,0.9893922652,0.9751381215,0.9059668508,0.9881767956,0.9815469613,0.928839779,0.9194475138,0.9039779006,0.8687292818,0.9509392265,0.9433149171,0.8938121547,0.9779005525,0.9219889503,0.9527071823,0.9828729282,0.8943646409,0.9942541436,0.9033149171
7.117713568,0.9731491713,0.986519337,0.9812154696,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9647513812,0.9253038674,0.8165745856,0.9755801105,0.9464088398,0.9253038674,0.9620994475,0.9293922652,0.9253038674,0.9963535912,0.9583425414,0.9713812155,0.9764640884,0.9671823204,0.9517127072,0.9939226519,0.9283977901,0.9327071823,0.995359116,0.9528176796,0.8797790055,0.9893922652,0.9751381215,0.9066298343,0.9881767956,0.981878453,0.9290607735,0.9202209945,0.9043093923,0.8689502762,0.951160221,0.9433149171,0.8942541436,0.9780110497,0.9219889503,0.9529281768,0.9828729282,0.8952486188,0.9942541436,0.904198895
7.167839196,0.9737016575,0.9871823204,0.9820994475,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9651933702,0.9255248619,0.8173480663,0.9756906077,0.9466298343,0.9262983425,0.9622099448,0.9296132597,0.9255248619,0.9963535912,0.9584530387,0.9716022099,0.9764640884,0.9671823204,0.9519337017,0.9939226519,0.9285082873,0.9328176796,0.995359116,0.953038674,0.8805524862,0.9893922652,0.9752486188,0.9075138122,0.9881767956,0.981878453,0.9296132597,0.9208839779,0.9053038674,0.8691712707,0.9513812155,0.9436464088,0.8948066298,0.978121547,0.9225414365,0.953480663,0.9828729282,0.8964640884,0.9942541436,0.9048618785
7.217964824,0.9741436464,0.9875138122,0.9827624309,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9659668508,0.9261878453,0.818121547,0.975801105,0.946961326,0.9266298343,0.9625414365,0.9297237569,0.9257458564,0.9963535912,0.9584530387,0.9717127072,0.9764640884,0.9672928177,0.9521546961,0.9939226519,0.9285082873,0.9331491713,0.995359116,0.9538121547,0.8813259669,0.9893922652,0.975359116,0.9077348066,0.9881767956,0.981878453,0.9297237569,0.9216574586,0.9056353591,0.8699447514,0.9514917127,0.9437569061,0.8954696133,0.978121547,0.9228729282,0.9538121547,0.9828729282,0.8966850829,0.9944751381,0.9050828729
7.268090452,0.9750276243,0.9878453039,0.9828729282,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9666298343,0.926961326,0.8190055249,0.975801105,0.9472928177,0.9270718232,0.9629834254,0.9300552486,0.9257458564,0.9963535912,0.9584530387,0.9721546961,0.9764640884,0.9672928177,0.9523756906,0.9939226519,0.9286187845,0.9333701657,0.9954696133,0.9543646409,0.8819889503,0.9893922652,0.975359116,0.9083977901,0.9881767956,0.981878453,0.9298342541,0.921878453,0.9060773481,0.8702762431,0.9517127072,0.9439779006,0.895801105,0.9782320442,0.9233149171,0.9542541436,0.9828729282,0.8974585635,0.9944751381,0.9061878453
7.31821608,0.9752486188,0.9881767956,0.9837569061,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9674033149,0.9276243094,0.8196685083,0.9759116022,0.9475138122,0.9275138122,0.9634254144,0.9302762431,0.9257458564,0.9963535912,0.9584530387,0.9721546961,0.9764640884,0.9672928177,0.9525966851,0.9939226519,0.9287292818,0.9335911602,0.9954696133,0.9549171271,0.882320442,0.9895027624,0.9754696133,0.909281768,0.9881767956,0.981878453,0.9301657459,0.9227624309,0.9070718232,0.8710497238,0.9519337017,0.9443093923,0.8961325967,0.9784530387,0.9235359116,0.9552486188,0.9829834254,0.8980110497,0.9946961326,0.9067403315
7.368341709,0.9755801105,0.9885082873,0.9848618785,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9680662983,0.9282872928,0.8197790055,0.9760220994,0.9476243094,0.9285082873,0.9635359116,0.9306077348,0.9258563536,0.9963535912,0.9584530387,0.9723756906,0.9764640884,0.9672928177,0.9527071823,0.9939226519,0.928839779,0.9335911602,0.9954696133,0.9554696133,0.8832044199,0.9895027624,0.9755801105,0.9099447514,0.9882872928,0.9820994475,0.9304972376,0.9233149171,0.9078453039,0.8717127072,0.9520441989,0.9447513812,0.8970165746,0.9784530387,0.9239779006,0.955801105,0.9830939227,0.8986740331,0.9948066298,0.9071823204
7.418467337,0.9759116022,0.9889502762,0.9859668508,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9683977901,0.9289502762,0.8207734807,0.9760220994,0.9478453039,0.9293922652,0.9636464088,0.931160221,0.9260773481,0.9963535912,0.9584530387,0.9725966851,0.9764640884,0.9674033149,0.953038674,0.9939226519,0.9290607735,0.9337016575,0.9954696133,0.9559116022,0.8843093923,0.9895027624,0.9756906077,0.9110497238,0.9882872928,0.9822099448,0.9309392265,0.9237569061,0.9083977901,0.8725966851,0.9521546961,0.9449723757,0.8979005525,0.9785635359,0.9244198895,0.9564640884,0.9830939227,0.8993370166,0.9948066298,0.9077348066
7.468592965,0.9764640884,0.9891712707,0.9867403315,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9689502762,0.9293922652,0.8215469613,0.9760220994,0.9482872928,0.9298342541,0.9639779006,0.9314917127,0.9261878453,0.9963535912,0.9584530387,0.9728176796,0.9764640884,0.9674033149,0.953038674,0.9939226519,0.9291712707,0.9338121547,0.9954696133,0.9561325967,0.8849723757,0.9895027624,0.975801105,0.9119337017,0.9882872928,0.9822099448,0.9314917127,0.924198895,0.9089502762,0.873038674,0.9524861878,0.9454143646,0.8983425414,0.9786740331,0.924640884,0.9573480663,0.9830939227,0.8997790055,0.9950276243,0.9079558011
7.518718593,0.9767955801,0.9897237569,0.9879558011,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9693922652,0.9300552486,0.8220994475,0.9761325967,0.9483977901,0.9303867403,0.9640883978,0.9316022099,0.9262983425,0.9963535912,0.9584530387,0.9729281768,0.9764640884,0.9676243094,0.9533701657,0.9939226519,0.9291712707,0.9342541436,0.9954696133,0.9562430939,0.8855248619,0.9895027624,0.975801105,0.9124861878,0.9882872928,0.9822099448,0.9325966851,0.9247513812,0.9093922652,0.8738121547,0.9525966851,0.9456353591,0.8990055249,0.9786740331,0.9251933702,0.9580110497,0.9830939227,0.900441989,0.9950276243,0.9085082873
7.568844221,0.9773480663,0.9898342541,0.9889502762,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9702762431,0.9306077348,0.8229834254,0.9763535912,0.948839779,0.9309392265,0.9643093923,0.9318232044,0.926519337,0.9963535912,0.9584530387,0.9731491713,0.9764640884,0.9676243094,0.9533701657,0.9939226519,0.9291712707,0.9344751381,0.9954696133,0.9566850829,0.8867403315,0.9895027624,0.9759116022,0.9132596685,0.9882872928,0.9824309392,0.9328176796,0.9251933702,0.9098342541,0.8739226519,0.9528176796,0.9460773481,0.8994475138,0.9786740331,0.9254143646,0.9582320442,0.9832044199,0.9011049724,0.9950276243,0.9090607735
7.618969849,0.9780110497,0.9902762431,0.9898342541,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9709392265,0.930718232,0.8236464088,0.9764640884,0.948839779,0.9318232044,0.9643093923,0.9319337017,0.926519337,0.9963535912,0.9584530387,0.9733701657,0.9764640884,0.9676243094,0.9533701657,0.9939226519,0.9291712707,0.9346961326,0.9954696133,0.9571270718,0.8872928177,0.9895027624,0.9760220994,0.9139226519,0.9882872928,0.9824309392,0.933038674,0.9256353591,0.9104972376,0.8748066298,0.953038674,0.9462983425,0.9001104972,0.9787845304,0.9257458564,0.9585635359,0.9832044199,0.9016574586,0.9950276243,0.9091712707
7.669095477,0.9782320442,0.9906077348,0.9908287293,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9717127072,0.931160221,0.824198895,0.9767955801,0.948839779,0.9324861878,0.9644198895,0.9320441989,0.9267403315,0.9963535912,0.9584530387,0.973480663,0.9764640884,0.9676243094,0.9535911602,0.9939226519,0.9291712707,0.9349171271,0.9954696133,0.9573480663,0.8881767956,0.9895027624,0.9761325967,0.9145856354,0.9882872928,0.9825414365,0.933480663,0.9260773481,0.9110497238,0.8755801105,0.9533701657,0.9467403315,0.9008839779,0.9788950276,0.9258563536,0.9587845304,0.9832044199,0.9025414365,0.9950276243,0.909281768
7.719221106,0.9788950276,0.990718232,0.9916022099,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9724861878,0.9317127072,0.8247513812,0.9767955801,0.9490607735,0.9331491713,0.9645303867,0.9322651934,0.926961326,0.9963535912,0.9584530387,0.973480663,0.9764640884,0.9676243094,0.9538121547,0.9939226519,0.929281768,0.9350276243,0.9955801105,0.9575690608,0.8890607735,0.9895027624,0.9761325967,0.9160220994,0.9882872928,0.9827624309,0.9337016575,0.9264088398,0.9112707182,0.8761325967,0.9537016575,0.9470718232,0.9014364641,0.9788950276,0.9260773481,0.9591160221,0.9832044199,0.9034254144,0.9950276243,0.9097237569
7.769346734,0.9793370166,0.991160221,0.9929281768,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9727071823,0.9320441989,0.8257458564,0.9769060773,0.9495027624,0.9339226519,0.9647513812,0.9323756906,0.926961326,0.9963535912,0.9584530387,0.9737016575,0.9764640884,0.9676243094,0.9538121547,0.9939226519,0.9293922652,0.9351381215,0.9955801105,0.9577900552,0.8895027624,0.9895027624,0.9763535912,0.9172375691,0.9882872928,0.9829834254,0.9341436464,0.9268508287,0.9117127072,0.8764640884,0.9539226519,0.9470718232,0.9022099448,0.9790055249,0.9264088398,0.959558011,0.9832044199,0.904640884,0.9950276243,0.9100552486
7.819472362,0.98,0.9912707182,0.9940331492,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9733701657,0.9324861878,0.826519337,0.9770165746,0.9496132597,0.9344751381,0.9647513812,0.9324861878,0.9274033149,0.9963535912,0.9586740331,0.9739226519,0.9764640884,0.9676243094,0.9538121547,0.9939226519,0.9293922652,0.935359116,0.9955801105,0.9580110497,0.8903867403,0.9895027624,0.9763535912,0.9179005525,0.9882872928,0.9829834254,0.9349171271,0.9270718232,0.9124861878,0.8772375691,0.9539226519,0.9472928177,0.9026519337,0.9790055249,0.9268508287,0.9597790055,0.9833149171,0.9053038674,0.9951381215,0.9106077348
7.86959799,0.9803314917,0.9918232044,0.9950276243,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9735911602,0.9329281768,0.8271823204,0.9770165746,0.9497237569,0.935359116,0.9649723757,0.9327071823,0.9275138122,0.9963535912,0.9586740331,0.9739226519,0.9764640884,0.9676243094,0.9540331492,0.9939226519,0.9293922652,0.9354696133,0.9955801105,0.9587845304,0.8909392265,0.9895027624,0.9763535912,0.9185635359,0.9882872928,0.9832044199,0.9354696133,0.9272928177,0.9133701657,0.8774585635,0.9541436464,0.9474033149,0.9032044199,0.9790055249,0.9268508287,0.960441989,0.9833149171,0.9067403315,0.995359116,0.9110497238
7.919723618,0.9807734807,0.9919337017,0.9955801105,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9735911602,0.933038674,0.8276243094,0.9770165746,0.9500552486,0.935801105,0.9653038674,0.9329281768,0.9275138122,0.9964640884,0.9586740331,0.9741436464,0.9764640884,0.9676243094,0.9540331492,0.9939226519,0.9295027624,0.9355801105,0.9955801105,0.9592265193,0.8917127072,0.9895027624,0.9764640884,0.9190055249,0.9882872928,0.9834254144,0.9359116022,0.9277348066,0.9140331492,0.8779005525,0.9545856354,0.9474033149,0.9033149171,0.9791160221,0.9270718232,0.9606629834,0.9833149171,0.9075138122,0.995359116,0.911160221
7.969849246,0.9812154696,0.9921546961,0.995801105,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9735911602,0.9338121547,0.8282872928,0.9770165746,0.9500552486,0.9363535912,0.9654143646,0.9333701657,0.9277348066,0.9964640884,0.9586740331,0.9742541436,0.9764640884,0.9676243094,0.9543646409,0.9939226519,0.9295027624,0.935801105,0.9955801105,0.9598895028,0.8923756906,0.9895027624,0.9765745856,0.9201104972,0.9882872928,0.9834254144,0.9364640884,0.9280662983,0.9144751381,0.878121547,0.9545856354,0.9477348066,0.9036464088,0.9792265193,0.9275138122,0.9611049724,0.9833149171,0.9077348066,0.9954696133,0.9113812155
8.019974874,0.9814364641,0.9921546961,0.9962430939,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9739226519,0.9343646409,0.8287292818,0.9771270718,0.9501657459,0.9366850829,0.9655248619,0.9337016575,0.9278453039,0.9964640884,0.9586740331,0.9743646409,0.9764640884,0.9676243094,0.9543646409,0.9939226519,0.9297237569,0.9361325967,0.9956906077,0.9603314917,0.8933701657,0.9895027624,0.9765745856,0.920441989,0.9882872928,0.9835359116,0.9366850829,0.9282872928,0.9151381215,0.8786740331,0.9546961326,0.9479558011,0.9043093923,0.9792265193,0.9277348066,0.9617679558,0.9834254144,0.9086187845,0.9954696133,0.9118232044
8.070100503,0.9816574586,0.9921546961,0.9967955801,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9742541436,0.9349171271,0.829281768,0.9772375691,0.9503867403,0.9377900552,0.9655248619,0.9340331492,0.9279558011,0.9964640884,0.9586740331,0.9743646409,0.9764640884,0.9676243094,0.9544751381,0.9939226519,0.9299447514,0.9364640884,0.9956906077,0.9605524862,0.8943646409,0.9895027624,0.9767955801,0.9209944751,0.9882872928,0.9835359116,0.9370165746,0.9283977901,0.915801105,0.8791160221,0.9549171271,0.9480662983,0.9050828729,0.9792265193,0.9277348066,0.9620994475,0.9834254144,0.909281768,0.9954696133,0.9121546961
8.120226131,0.9819889503,0.9922651934,0.9969060773,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9749171271,0.9351381215,0.8300552486,0.9772375691,0.9506077348,0.9382320442,0.9657458564,0.9340331492,0.9281767956,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9676243094,0.9546961326,0.9939226519,0.9299447514,0.9365745856,0.9956906077,0.9606629834,0.8946961326,0.9895027624,0.9770165746,0.9219889503,0.9883977901,0.9836464088,0.9372375691,0.928839779,0.9166850829,0.8793370166,0.9551381215,0.9480662983,0.9057458564,0.9792265193,0.9278453039,0.9625414365,0.9834254144,0.9097237569,0.9954696133,0.9123756906
8.170351759,0.982320442,0.9922651934,0.9972375691,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9752486188,0.9355801105,0.8304972376,0.9772375691,0.9506077348,0.9387845304,0.9658563536,0.9345856354,0.9283977901,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9677348066,0.9548066298,0.9939226519,0.9301657459,0.9366850829,0.9956906077,0.9607734807,0.8952486188,0.9895027624,0.9771270718,0.9227624309,0.9883977901,0.9837569061,0.9375690608,0.9289502762,0.9171270718,0.8797790055,0.955359116,0.9483977901,0.906519337,0.9792265193,0.9280662983,0.9628729282,0.9834254144,0.9103867403,0.9955801105,0.9127071823
8.220477387,0.9826519337,0.9923756906,0.9973480663,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9755801105,0.9361325967,0.831160221,0.9774585635,0.950718232,0.9392265193,0.9658563536,0.9351381215,0.9285082873,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9677348066,0.9549171271,0.9939226519,0.9302762431,0.9369060773,0.9956906077,0.9608839779,0.8960220994,0.9895027624,0.9771270718,0.9230939227,0.9883977901,0.9838674033,0.9380110497,0.929281768,0.9179005525,0.8805524862,0.9554696133,0.9486187845,0.9072928177,0.9792265193,0.9281767956,0.9635359116,0.9835359116,0.9108287293,0.9955801105,0.913038674
8.270603015,0.9827624309,0.9923756906,0.9975690608,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9759116022,0.9365745856,0.8316022099,0.9775690608,0.9510497238,0.9396685083,0.9660773481,0.9352486188,0.9286187845,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9677348066,0.9549171271,0.9939226519,0.9302762431,0.9369060773,0.9956906077,0.9614364641,0.8962430939,0.9895027624,0.9772375691,0.9236464088,0.9883977901,0.9838674033,0.9385635359,0.9293922652,0.9185635359,0.8812154696,0.9555801105,0.9487292818,0.9078453039,0.9794475138,0.9286187845,0.9637569061,0.9835359116,0.9117127072,0.995801105,0.9133701657
8.320728643,0.9828729282,0.9923756906,0.997679558,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9764640884,0.9369060773,0.8319337017,0.977679558,0.951160221,0.94,0.9660773481,0.9354696133,0.928839779,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9678453039,0.9551381215,0.9939226519,0.9302762431,0.9371270718,0.9956906077,0.9614364641,0.8975690608,0.9895027624,0.9775690608,0.9239779006,0.9883977901,0.9839779006,0.9387845304,0.9296132597,0.9190055249,0.8817679558,0.9556906077,0.948839779,0.9087292818,0.9794475138,0.9287292818,0.9643093923,0.9836464088,0.9128176796,0.9959116022,0.9135911602
8.370854271,0.9829834254,0.9923756906,0.997679558,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9770165746,0.9372375691,0.8329281768,0.9777900552,0.951160221,0.940441989,0.9661878453,0.9355801105,0.9289502762,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.9304972376,0.9373480663,0.9956906077,0.9617679558,0.8980110497,0.9895027624,0.977679558,0.9245303867,0.9883977901,0.984198895,0.9391160221,0.9298342541,0.9197790055,0.8820994475,0.9556906077,0.9489502762,0.9089502762,0.9794475138,0.9289502762,0.9649723757,0.9836464088,0.9131491713,0.9959116022,0.9137016575
8.420979899,0.9830939227,0.9923756906,0.9979005525,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9774585635,0.9375690608,0.8333701657,0.9780110497,0.9513812155,0.9408839779,0.9662983425,0.9356906077,0.9291712707,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.9304972376,0.9374585635,0.9956906077,0.9617679558,0.8986740331,0.9895027624,0.977679558,0.9253038674,0.9883977901,0.9843093923,0.9396685083,0.9300552486,0.9205524862,0.8822099448,0.9559116022,0.9490607735,0.9097237569,0.9794475138,0.9289502762,0.9655248619,0.9837569061,0.9143646409,0.9961325967,0.9142541436
8.471105528,0.9830939227,0.9923756906,0.9982320442,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9777900552,0.9382320442,0.8337016575,0.9782320442,0.9514917127,0.9413259669,0.966519337,0.9356906077,0.929281768,0.9964640884,0.9586740331,0.9749171271,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.930718232,0.9375690608,0.9956906077,0.961878453,0.8997790055,0.9895027624,0.9779005525,0.9259668508,0.9883977901,0.9844198895,0.9402209945,0.9303867403,0.9209944751,0.8824309392,0.9560220994,0.949281768,0.9102762431,0.979558011,0.9291712707,0.9661878453,0.9838674033,0.9150276243,0.9961325967,0.9149171271
8.521231156,0.9832044199,0.9924861878,0.9983425414,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9779005525,0.9388950276,0.8343646409,0.9783425414,0.9517127072,0.9420994475,0.966519337,0.9359116022,0.9296132597,0.9964640884,0.9586740331,0.9749171271,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.9308287293,0.9379005525,0.9956906077,0.9619889503,0.9003314917,0.9895027624,0.9782320442,0.926519337,0.9883977901,0.9844198895,0.9407734807,0.9308287293,0.9211049724,0.8830939227,0.9562430939,0.9493922652,0.9108287293,0.979558011,0.9295027624,0.9667403315,0.9838674033,0.9155801105,0.9961325967,0.9150276243
8.571356784,0.9833149171,0.9924861878,0.9983425414,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9785635359,0.9393370166,0.8346961326,0.9784530387,0.9517127072,0.9425414365,0.9667403315,0.9359116022,0.9298342541,0.9964640884,0.9586740331,0.9749171271,0.9764640884,0.9678453039,0.955359116,0.9939226519,0.931160221,0.9379005525,0.9956906077,0.9620994475,0.9007734807,0.9895027624,0.9782320442,0.9268508287,0.9883977901,0.9844198895,0.9411049724,0.931160221,0.9216574586,0.8836464088,0.9564640884,0.9493922652,0.9113812155,0.979558011,0.9295027624,0.9672928177,0.9838674033,0.9162430939,0.9962430939,0.9155801105
8.621482412,0.9836464088,0.9924861878,0.9983425414,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9787845304,0.94,0.835801105,0.9784530387,0.9519337017,0.9438674033,0.9668508287,0.9360220994,0.9300552486,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9679558011,0.9554696133,0.9939226519,0.9312707182,0.9382320442,0.9956906077,0.9620994475,0.901878453,0.9895027624,0.9785635359,0.9272928177,0.9883977901,0.9844198895,0.9419889503,0.9313812155,0.921878453,0.8839779006,0.9566850829,0.9495027624,0.9119337017,0.9796685083,0.9299447514,0.9676243094,0.9838674033,0.9170165746,0.9962430939,0.9159116022
8.67160804,0.9837569061,0.9924861878,0.9985635359,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9788950276,0.9406629834,0.8363535912,0.9784530387,0.9519337017,0.944198895,0.966961326,0.9361325967,0.9301657459,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9679558011,0.9556906077,0.9939226519,0.9316022099,0.9383425414,0.9956906077,0.9622099448,0.9028729282,0.9895027624,0.9786740331,0.9279558011,0.9883977901,0.984640884,0.9419889503,0.9317127072,0.921878453,0.8845303867,0.9571270718,0.9495027624,0.9123756906,0.9796685083,0.9300552486,0.9678453039,0.9838674033,0.9172375691,0.9962430939,0.9161325967
8.721733668,0.9837569061,0.9924861878,0.9986740331,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9792265193,0.9408839779,0.8367955801,0.9785635359,0.9520441989,0.944640884,0.966961326,0.9361325967,0.9303867403,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9679558011,0.9556906077,0.9939226519,0.9316022099,0.9385635359,0.995801105,0.9625414365,0.9032044199,0.9895027624,0.9787845304,0.9283977901,0.9883977901,0.984640884,0.9424309392,0.9319337017,0.9220994475,0.8853038674,0.9575690608,0.9496132597,0.9127071823,0.9796685083,0.9304972376,0.9679558011,0.9840883978,0.9180110497,0.9962430939,0.9165745856
8.771859296,0.9837569061,0.9925966851,0.9986740331,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.979558011,0.941878453,0.837679558,0.9787845304,0.9524861878,0.9449723757,0.966961326,0.9361325967,0.9309392265,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.9556906077,0.9939226519,0.9316022099,0.9388950276,0.9959116022,0.9626519337,0.9035359116,0.9895027624,0.9787845304,0.928839779,0.9883977901,0.984640884,0.9428729282,0.9322651934,0.9224309392,0.8862983425,0.9577900552,0.9497237569,0.9129281768,0.9797790055,0.930718232,0.9681767956,0.9840883978,0.9188950276,0.9963535912,0.9169060773
8.821984925,0.9840883978,0.9927071823,0.9987845304,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9801104972,0.9420994475,0.8385635359,0.9787845304,0.9525966851,0.9458563536,0.9670718232,0.9362430939,0.9313812155,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.9556906077,0.9939226519,0.9316022099,0.9393370166,0.9959116022,0.9628729282,0.9040883978,0.9895027624,0.9787845304,0.9289502762,0.9883977901,0.984640884,0.9429834254,0.933038674,0.9228729282,0.886961326,0.9579005525,0.9498342541,0.9131491713,0.9797790055,0.930718232,0.9683977901,0.9840883978,0.9196685083,0.9966850829,0.9171270718
8.872110553,0.9840883978,0.9927071823,0.9987845304,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9805524862,0.942320442,0.8394475138,0.9790055249,0.9527071823,0.9466298343,0.9670718232,0.9363535912,0.9320441989,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.955801105,0.9939226519,0.9319337017,0.9397790055,0.9959116022,0.9635359116,0.9044198895,0.9895027624,0.9791160221,0.9297237569,0.9883977901,0.9847513812,0.9433149171,0.9331491713,0.9234254144,0.8876243094,0.9583425414,0.9498342541,0.9133701657,0.9797790055,0.9308287293,0.968839779,0.984198895,0.9207734807,0.9966850829,0.9177900552
8.922236181,0.984198895,0.9927071823,0.9991160221,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9809944751,0.9426519337,0.84,0.9790055249,0.9527071823,0.946961326,0.9670718232,0.9363535912,0.9320441989,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.9559116022,0.9939226519,0.9319337017,0.9397790055,0.9959116022,0.9638674033,0.9049723757,0.9895027624,0.9792265193,0.9299447514,0.9883977901,0.9847513812,0.9437569061,0.9332596685,0.9240883978,0.8886187845,0.9587845304,0.9498342541,0.9139226519,0.9797790055,0.9309392265,0.969281768,0.984198895,0.9211049724,0.9966850829,0.918121547
8.972361809,0.9906077348,0.9986740331,0.9992265193,0.9994475138,1,1,0.9874033149,1,1,0.9816574586,0.9466298343,0.8461878453,0.9921546961,0.9615469613,0.9483977901,0.9874033149,0.9545856354,0.9422099448,0.9994475138,0.9861878453,0.979558011,0.9949171271,0.9859668508,0.9668508287,0.9986740331,0.9582320442,0.9474033149,0.9977900552,0.9687292818,0.9169060773,0.9994475138,0.9887292818,0.9379005525,0.9963535912,0.9848618785,0.9552486188,0.9341436464,0.924198895,0.8890607735,0.9591160221,0.9500552486,0.9143646409,0.9798895028,0.9313812155,0.9696132597,0.984198895,0.9222099448,0.9966850829,0.9182320442
9.022487437,0.9919337017,1,0.9992265193,1,1,1,0.9886187845,1,1,0.982320442,0.950718232,0.8506077348,0.9964640884,0.9634254144,0.9495027624,0.9900552486,0.9594475138,0.9440883978,1,0.9951381215,0.9849723757,0.9988950276,0.9910497238,0.9683977901,0.9994475138,0.9687292818,0.9532596685,0.9982320442,0.9703867403,0.9214364641,0.999558011,0.9918232044,0.9412154696,0.9966850829,0.9849723757,0.9614364641,0.9341436464,0.9248618785,0.8898342541,0.96,0.9500552486,0.9144751381,0.9798895028,0.9313812155,0.9699447514,0.984198895,0.9225414365,0.9966850829,0.9185635359
9.072613065,0.9925966851,1,0.9992265193,1,1,1,0.9889502762,1,1,0.9828729282,0.9519337017,0.8524861878,0.997679558,0.9636464088,0.9504972376,0.991160221,0.960441989,0.9458563536,1,0.9975690608,0.9874033149,1,0.9929281768,0.970718232,1,0.9732596685,0.9546961326,0.9982320442,0.9713812155,0.9228729282,0.999558011,0.993480663,0.9430939227,0.9966850829,0.9850828729,0.9629834254,0.9344751381,0.9253038674,0.8900552486,0.9609944751,0.9500552486,0.9151381215,0.9798895028,0.9316022099,0.9702762431,0.984198895,0.9230939227,0.9966850829,0.9190055249
9.122738693,0.993038674,1,0.999558011,1,1,1,0.989281768,1,1,0.9832044199,0.9533701657,0.8543646409,0.9979005525,0.964198895,0.951160221,0.9919337017,0.9613259669,0.9464088398,1,0.9993370166,0.9881767956,1,0.9940331492,0.9713812155,1,0.9759116022,0.9556906077,0.9982320442,0.9729281768,0.924198895,0.9997790055,0.9945856354,0.9451933702,0.9966850829,0.9850828729,0.964640884,0.9348066298,0.9257458564,0.890718232,0.961878453,0.9502762431,0.9155801105,0.98,0.9318232044,0.9708287293,0.984198895,0.9235359116,0.9967955801,0.9201104972
9.172864322,0.9937016575,1,0.999558011,1,1,1,0.9897237569,1,1,0.9834254144,0.9550276243,0.8554696133,0.998121547,0.9647513812,0.9520441989,0.9921546961,0.9616574586,0.946961326,1,0.9998895028,0.9890607735,1,0.9946961326,0.9720441989,1,0.978121547,0.9562430939,0.9990055249,0.9733701657,0.9256353591,0.9997790055,0.9959116022,0.9458563536,0.9966850829,0.9850828729,0.9651933702,0.9350276243,0.9260773481,0.891160221,0.9622099448,0.9503867403,0.9161325967,0.9801104972,0.9318232044,0.9713812155,0.984198895,0.924198895,0.9967955801,0.9207734807
9.22298995,0.9938121547,1,0.999558011,1,1,1,0.9901657459,1,1,0.9835359116,0.9555801105,0.8572375691,0.9984530387,0.9650828729,0.9532596685,0.9921546961,0.9617679558,0.9476243094,1,0.9998895028,0.9893922652,1,0.9951381215,0.9723756906,1,0.9803314917,0.9572375691,0.9990055249,0.9738121547,0.9277348066,0.9997790055,0.9967955801,0.946519337,0.9967955801,0.9850828729,0.9658563536,0.935359116,0.926519337,0.8916022099,0.9624309392,0.9503867403,0.9167955801,0.9801104972,0.9320441989,0.9717127072,0.984198895,0.9253038674,0.9969060773,0.9212154696
9.273115578,0.9939226519,1,0.999558011,1,1,1,0.9903867403,1,1,0.9836464088,0.9564640884,0.8582320442,0.9987845304,0.9655248619,0.9540331492,0.9924861878,0.961878453,0.9482872928,1,1,0.9900552486,1,0.995359116,0.9725966851,1,0.981878453,0.958121547,0.9990055249,0.9743646409,0.9289502762,0.9997790055,0.9971270718,0.9468508287,0.9967955801,0.9850828729,0.9664088398,0.9354696133,0.9274033149,0.8924861878,0.9627624309,0.9504972376,0.9173480663,0.9801104972,0.9322651934,0.9719337017,0.984198895,0.9260773481,0.9969060773,0.9217679558
9.323241206,0.9943646409,1,0.9996685083,1,1,1,0.9906077348,1,1,0.9838674033,0.957679558,0.8596685083,0.9991160221,0.9658563536,0.9543646409,0.9925966851,0.961878453,0.9491712707,1,1,0.990718232,1,0.9955801105,0.9728176796,1,0.9829834254,0.9592265193,0.9990055249,0.9748066298,0.9298342541,0.9997790055,0.9973480663,0.9475138122,0.9967955801,0.9853038674,0.9668508287,0.9359116022,0.9276243094,0.8931491713,0.9633149171,0.9506077348,0.9180110497,0.9801104972,0.9325966851,0.9719337017,0.984198895,0.9264088398,0.9969060773,0.9222099448
9.373366834,0.9943646409,1,0.9996685083,1,1,1,0.9908287293,1,1,0.9840883978,0.9584530387,0.8608839779,0.9991160221,0.9660773481,0.9549171271,0.9927071823,0.9620994475,0.9497237569,1,1,0.991160221,1,0.9956906077,0.9731491713,1,0.9835359116,0.9601104972,0.9991160221,0.9750276243,0.9304972376,0.9997790055,0.997679558,0.9480662983,0.9967955801,0.9854143646,0.9670718232,0.9364640884,0.9280662983,0.8932596685,0.9634254144,0.9506077348,0.9184530387,0.9801104972,0.9327071823,0.9720441989,0.984198895,0.926961326,0.9969060773,0.9227624309
9.423492462,0.9945856354,1,0.9996685083,1,1,1,0.991160221,1,1,0.9843093923,0.9602209945,0.861878453,0.9992265193,0.9661878453,0.9556906077,0.9927071823,0.962320442,0.9503867403,1,1,0.9913812155,1,0.9956906077,0.9735911602,1,0.9844198895,0.9608839779,0.9991160221,0.9755801105,0.9317127072,0.9997790055,0.9977900552,0.9485082873,0.9967955801,0.9855248619,0.9676243094,0.9364640884,0.9287292818,0.8933701657,0.9634254144,0.950718232,0.9193370166,0.980441989,0.9331491713,0.9725966851,0.984198895,0.9275138122,0.9969060773,0.9236464088
9.47361809,0.9945856354,1,0.9996685083,1,1,1,0.9912707182,1,1,0.984640884,0.9611049724,0.8624309392,0.9993370166,0.9664088398,0.9565745856,0.9928176796,0.962320442,0.950718232,1,1,0.9917127072,1,0.9956906077,0.9738121547,1,0.9848618785,0.9615469613,0.9991160221,0.9759116022,0.9324861878,0.9997790055,0.9977900552,0.949281768,0.9967955801,0.9856353591,0.9682872928,0.9367955801,0.9291712707,0.8937016575,0.9637569061,0.950718232,0.919558011,0.9806629834,0.9333701657,0.9727071823,0.984198895,0.9277348066,0.9970165746,0.924198895
9.523743719,0.9946961326,1,0.9996685083,1,1,1,0.9913812155,1,1,0.9850828729,0.9614364641,0.8628729282,0.9993370166,0.9670718232,0.9570165746,0.993038674,0.9624309392,0.9517127072,1,1,0.9919337017,1,0.9956906077,0.9741436464,1,0.9857458564,0.9624309392,0.9991160221,0.9761325967,0.9337016575,0.9997790055,0.9977900552,0.9493922652,0.9967955801,0.9857458564,0.9686187845,0.9372375691,0.929281768,0.8943646409,0.9639779006,0.950718232,0.9198895028,0.9809944751,0.933480663,0.9728176796,0.984198895,0.9280662983,0.9970165746,0.924640884
9.573869347,0.9946961326,1,0.9996685083,1,1,1,0.9913812155,1,1,0.9850828729,0.9622099448,0.8632044199,0.9994475138,0.9671823204,0.9575690608,0.9932596685,0.9624309392,0.9523756906,1,1,0.9921546961,1,0.9956906077,0.9744751381,1,0.9859668508,0.9632044199,0.9991160221,0.9764640884,0.9344751381,0.9997790055,0.9977900552,0.9497237569,0.9967955801,0.9857458564,0.9691712707,0.9373480663,0.9295027624,0.8948066298,0.9640883978,0.9508287293,0.9203314917,0.9809944751,0.9335911602,0.973038674,0.984198895,0.9282872928,0.9971270718,0.9253038674
9.623994975,0.9946961326,1,0.9996685083,1,1,1,0.9917127072,1,1,0.9850828729,0.9626519337,0.864640884,0.9994475138,0.9671823204,0.957679558,0.9932596685,0.9625414365,0.9529281768,1,1,0.9922651934,1,0.9956906077,0.9746961326,1,0.9862983425,0.9637569061,0.9992265193,0.9764640884,0.9352486188,0.9997790055,0.9977900552,0.9502762431,0.9967955801,0.9857458564,0.9697237569,0.9382320442,0.9298342541,0.8952486188,0.9643093923,0.9510497238,0.9207734807,0.9811049724,0.9338121547,0.9732596685,0.984198895,0.9287292818,0.9972375691,0.9256353591
9.674120603,0.9949171271,1,0.9996685083,1,1,1,0.9918232044,1,1,0.9853038674,0.9629834254,0.8658563536,0.999558011,0.9674033149,0.958121547,0.9933701657,0.9626519337,0.9535911602,1,1,0.9925966851,1,0.9956906077,0.9751381215,1,0.9866298343,0.9649723757,0.9992265193,0.9765745856,0.9366850829,0.9997790055,0.9979005525,0.9508287293,0.9969060773,0.9857458564,0.9701657459,0.9383425414,0.9308287293,0.8961325967,0.9644198895,0.9512707182,0.9214364641,0.9812154696,0.9340331492,0.973480663,0.984198895,0.9291712707,0.9972375691,0.9260773481
9.724246231,0.9950276243,1,0.9996685083,1,1,1,0.9920441989,1,1,0.9855248619,0.9633149171,0.866519337,0.9997790055,0.9675138122,0.9586740331,0.993480663,0.9627624309,0.9543646409,1,1,0.9925966851,1,0.9956906077,0.975359116,1,0.9870718232,0.9661878453,0.9992265193,0.9767955801,0.9372375691,0.9997790055,0.9979005525,0.9512707182,0.9969060773,0.9857458564,0.9702762431,0.9386740331,0.931160221,0.8963535912,0.9645303867,0.9513812155,0.9217679558,0.9812154696,0.9340331492,0.9735911602,0.984198895,0.9295027624,0.9972375691,0.9267403315
9.774371859,0.9951381215,1,0.9996685083,1,1,1,0.9921546961,1,1,0.9856353591,0.9636464088,0.866961326,0.9997790055,0.9676243094,0.9588950276,0.993480663,0.9629834254,0.9546961326,1,1,0.9928176796,1,0.9956906077,0.975801105,1,0.9871823204,0.9667403315,0.9992265193,0.9770165746,0.938121547,0.9997790055,0.9979005525,0.9517127072,0.9969060773,0.9858563536,0.9704972376,0.9388950276,0.9318232044,0.8969060773,0.9645303867,0.9513812155,0.922320442,0.9812154696,0.9342541436,0.9735911602,0.984198895,0.9301657459,0.9972375691,0.9272928177
9.824497487,0.9951381215,1,0.9996685083,1,1,1,0.9921546961,1,1,0.9856353591,0.9640883978,0.8676243094,0.9998895028,0.9679558011,0.9597790055,0.9935911602,0.9629834254,0.9548066298,1,1,0.993038674,1,0.9956906077,0.9761325967,1,0.9874033149,0.9677348066,0.9992265193,0.9772375691,0.9385635359,0.9997790055,0.9980110497,0.9522651934,0.9969060773,0.9859668508,0.9706077348,0.9394475138,0.9323756906,0.8972375691,0.9648618785,0.9514917127,0.9229834254,0.9812154696,0.9348066298,0.9740331492,0.984198895,0.9309392265,0.9972375691,0.9279558011
9.874623116,0.9951381215,1,0.9996685083,1,1,1,0.9922651934,1,1,0.9856353591,0.9643093923,0.8691712707,0.9998895028,0.9680662983,0.9601104972,0.9937016575,0.9629834254,0.9552486188,1,1,0.9933701657,1,0.9956906077,0.9764640884,1,0.9875138122,0.9683977901,0.9992265193,0.9774585635,0.9390055249,0.9997790055,0.998121547,0.9525966851,0.9969060773,0.9859668508,0.9708287293,0.9394475138,0.9327071823,0.8977900552,0.9649723757,0.9516022099,0.9233149171,0.9813259669,0.9350276243,0.9742541436,0.984198895,0.9313812155,0.9973480663,0.9280662983
9.924748744,0.9951381215,1,0.9996685083,1,1,1,0.9924861878,1,1,0.9857458564,0.9649723757,0.8696132597,1,0.9680662983,0.9605524862,0.9937016575,0.9629834254,0.9556906077,1,1,0.9933701657,1,0.9956906077,0.9764640884,1,0.9878453039,0.9691712707,0.9993370166,0.9775690608,0.9396685083,0.9997790055,0.998121547,0.953038674,0.9969060773,0.9859668508,0.971160221,0.939558011,0.9329281768,0.8983425414,0.9650828729,0.9520441989,0.9239779006,0.9813259669,0.9350276243,0.9745856354,0.984198895,0.9323756906,0.9973480663,0.9286187845
9.974874372,0.9951381215,1,0.9996685083,1,1,1,0.9925966851,1,1,0.9857458564,0.9654143646,0.8699447514,1,0.9680662983,0.9612154696,0.9937016575,0.9632044199,0.9559116022,1,1,0.9937016575,1,0.9956906077,0.9765745856,1,0.9878453039,0.9696132597,0.9993370166,0.9777900552,0.940441989,0.9997790055,0.998121547,0.9535911602,0.9969060773,0.9859668508,0.9714917127,0.9396685083,0.933038674,0.8988950276,0.9655248619,0.9523756906,0.9248618785,0.9814364641,0.9352486188,0.9746961326,0.984198895,0.9327071823,0.9974585635,0.9289502762
10.025,0.9979005525,1,1,1,1,1,0.9927071823,1,1,0.9931491713,0.9838674033,0.9201104972,1,0.9910497238,0.9783425414,1,0.9864088398,0.9762430939,1,1,0.9970165746,1,1,0.9861878453,1,0.9983425414,0.9814364641,0.999558011,0.9952486188,0.9704972376,1,0.9997790055,0.971160221,1,0.9970165746,0.98,0.9397790055,0.9333701657,0.8993370166,0.9656353591,0.9524861878,0.9253038674,0.9814364641,0.9354696133,0.9748066298,0.984198895,0.9329281768,0.9974585635,0.9293922652
10.07512563,0.9980110497,1,1,1,1,1,0.9929281768,1,1,0.9942541436,0.9889502762,0.9416574586,1,0.9935911602,0.9871823204,1,0.9925966851,0.9834254144,1,1,0.9984530387,1,1,0.9895027624,1,0.999558011,0.9923756906,0.9998895028,0.9979005525,0.9770165746,1,1,0.9788950276,1,0.9992265193,0.9864088398,0.9398895028,0.933480663,0.8997790055,0.9657458564,0.9527071823,0.9259668508,0.9815469613,0.9355801105,0.9749171271,0.984198895,0.9333701657,0.9974585635,0.9297237569
10.12525126,0.9980110497,1,1,1,1,1,0.9931491713,1,1,0.9949171271,0.9916022099,0.9499447514,1,0.9946961326,0.9909392265,1,0.993480663,0.9866298343,1,1,0.9992265193,1,1,0.9922651934,1,1,0.9969060773,1,0.9986740331,0.9811049724,1,1,0.9836464088,1,0.9993370166,0.9896132597,0.94,0.9340331492,0.9,0.9658563536,0.9529281768,0.9261878453,0.9815469613,0.9359116022,0.9751381215,0.984198895,0.9337016575,0.997679558,0.9301657459
10.17537688,0.9980110497,1,1,1,1,1,0.9933701657,1,1,0.995359116,0.9932596685,0.9552486188,1,0.9951381215,0.9937016575,1,0.9939226519,0.9872928177,1,1,0.999558011,1,1,0.9929281768,1,1,0.9973480663,1,0.9991160221,0.9832044199,1,1,0.9847513812,1,1,0.9924861878,0.9402209945,0.9343646409,0.9005524862,0.9659668508,0.953038674,0.9266298343,0.9815469613,0.9360220994,0.975359116,0.984198895,0.9337016575,0.997679558,0.9306077348
10.22550251,0.9980110497,1,1,1,1,1,0.9935911602,1,1,0.9960220994,0.9944751381,0.9580110497,1,0.9952486188,0.9950276243,1,0.9946961326,0.9881767956,1,1,0.999558011,1,1,0.9932596685,1,1,0.9974585635,1,0.9994475138,0.9849723757,1,1,0.9864088398,1,1,0.993480663,0.9403314917,0.9343646409,0.9008839779,0.9660773481,0.953038674,0.9271823204,0.9815469613,0.9364640884,0.9754696133,0.984198895,0.9340331492,0.997679558,0.9309392265
10.27562814,0.9980110497,1,1,1,1,1,0.9937016575,1,1,0.9964640884,0.9946961326,0.9612154696,1,0.995801105,0.995801105,1,0.9948066298,0.9886187845,1,1,0.999558011,1,1,0.9940331492,1,1,0.9975690608,1,0.999558011,0.9857458564,1,1,0.9877348066,1,1,0.9942541436,0.940441989,0.9348066298,0.9011049724,0.9664088398,0.9533701657,0.9274033149,0.9816574586,0.9364640884,0.9754696133,0.984198895,0.9345856354,0.9977900552,0.9312707182
10.32575377,0.9980110497,1,1,1,1,1,0.9941436464,1,1,0.9971270718,0.9949171271,0.9639779006,1,0.9961325967,0.9960220994,1,0.9950276243,0.988839779,1,1,0.9996685083,1,1,0.9948066298,1,1,0.997679558,1,0.9997790055,0.9861878453,1,1,0.9886187845,1,1,0.9945856354,0.9406629834,0.9352486188,0.9016574586,0.9667403315,0.9533701657,0.9280662983,0.9816574586,0.9369060773,0.9755801105,0.984198895,0.9349171271,0.9977900552,0.9318232044
10.3758794,0.9980110497,1,1,1,1,1,0.9943646409,1,1,0.9975690608,0.995359116,0.9667403315,1,0.9961325967,0.9962430939,1,0.9952486188,0.9891712707,1,1,0.9996685083,1,1,0.9950276243,1,1,0.9977900552,1,0.9997790055,0.9861878453,1,1,0.9896132597,1,1,0.9945856354,0.9407734807,0.9352486188,0.9020994475,0.966961326,0.953480663,0.9283977901,0.9816574586,0.9372375691,0.975801105,0.984198895,0.9351381215,0.9977900552,0.9322651934
10.42600503,0.9980110497,1,1,1,1,1,0.9944751381,1,1,0.9977900552,0.9956906077,0.9683977901,1,0.9963535912,0.9964640884,1,0.995359116,0.9893922652,1,1,0.9996685083,1,1,0.9954696133,1,1,0.9977900552,1,0.9997790055,0.9867403315,1,1,0.9902762431,1,1,0.9949171271,0.9411049724,0.9356906077,0.9022099448,0.966961326,0.9535911602,0.9287292818,0.9816574586,0.937679558,0.975801105,0.984198895,0.935801105,0.9977900552,0.9328176796
10.47613065,0.998121547,1,1,1,1,1,0.9944751381,1,1,0.9982320442,0.9961325967,0.9699447514,1,0.9963535912,0.9971270718,1,0.9954696133,0.9898342541,1,1,0.9998895028,1,1,0.9959116022,1,1,0.9979005525,1,0.9997790055,0.9868508287,1,1,0.9913812155,1,1,0.9950276243,0.9413259669,0.9364640884,0.9029834254,0.966961326,0.9538121547,0.9293922652,0.9816574586,0.9380110497,0.9761325967,0.984198895,0.9360220994,0.9977900552,0.933480663
10.52625628,0.998121547,1,1,1,1,1,0.9945856354,1,1,0.9984530387,0.9963535912,0.9717127072,1,0.9964640884,0.9973480663,1,0.9955801105,0.9901657459,1,1,0.9998895028,1,1,0.9961325967,1,1,0.9982320442,1,0.9997790055,0.986961326,1,1,0.9914917127,1,1,0.9952486188,0.9414364641,0.9369060773,0.9036464088,0.9672928177,0.9539226519,0.9298342541,0.9817679558,0.938121547,0.9762430939,0.984198895,0.9364640884,0.9977900552,0.9335911602
10.57638191,0.9982320442,1,1,1,1,1,0.9946961326,1,1,0.9987845304,0.9967955801,0.973480663,1,0.9964640884,0.9973480663,1,0.9955801105,0.9901657459,1,1,0.9998895028,1,1,0.9963535912,1,1,0.9982320442,1,0.9997790055,0.9872928177,1,1,0.9918232044,1,1,0.9954696133,0.9416574586,0.9373480663,0.9038674033,0.9674033149,0.9539226519,0.9301657459,0.981878453,0.9386740331,0.9764640884,0.984198895,0.9365745856,0.9979005525,0.9341436464
10.62650754,0.9982320442,1,1,1,1,1,0.9946961326,1,1,0.9988950276,0.9969060773,0.9750276243,1,0.9965745856,0.9974585635,1,0.9955801105,0.9903867403,1,1,1,1,1,0.9964640884,1,1,0.9982320442,1,0.9997790055,0.9872928177,1,1,0.9922651934,1,1,0.9956906077,0.9417679558,0.9375690608,0.904640884,0.9680662983,0.9540331492,0.9303867403,0.9819889503,0.9386740331,0.9766850829,0.984198895,0.9371270718,0.9980110497,0.9355801105
10.67663317,0.9982320442,1,1,1,1,1,0.9948066298,1,1,0.9991160221,0.9970165746,0.9762430939,1,0.9965745856,0.9974585635,1,0.9955801105,0.990718232,1,1,1,1,1,0.9965745856,1,1,0.9983425414,1,0.9997790055,0.9874033149,1,1,0.9924861878,1,1,0.9956906077,0.941878453,0.9379005525,0.9049723757,0.9683977901,0.9542541436,0.9304972376,0.9819889503,0.9387845304,0.9767955801,0.984198895,0.937679558,0.9980110497,0.9362430939
10.72675879,0.9983425414,1,1,1,1,1,0.9950276243,1,1,0.9993370166,0.9974585635,0.9774585635,1,0.9966850829,0.9974585635,1,0.9955801105,0.9913812155,1,1,1,1,1,0.9965745856,1,1,0.9984530387,1,0.9997790055,0.9875138122,1,1,0.9925966851,1,1,0.9956906077,0.9419889503,0.9383425414,0.9050828729,0.9685082873,0.9542541436,0.9308287293,0.9819889503,0.9388950276,0.9770165746,0.984198895,0.9380110497,0.9980110497,0.9369060773
10.77688442,0.9983425414,1,1,1,1,1,0.9951381215,1,1,0.999558011,0.9975690608,0.9785635359,1,0.9967955801,0.9975690608,1,0.9955801105,0.9916022099,1,1,1,1,1,0.9965745856,1,1,0.9986740331,1,0.9997790055,0.9876243094,1,1,0.9927071823,1,1,0.995801105,0.9425414365,0.9388950276,0.9056353591,0.9686187845,0.9544751381,0.9309392265,0.9822099448,0.9396685083,0.9770165746,0.984198895,0.9383425414,0.998121547,0.937679558
10.82701005,0.9983425414,1,1,1,1,1,0.995359116,1,1,0.9996685083,0.9980110497,0.9794475138,1,0.9970165746,0.9975690608,1,0.9955801105,0.9917127072,1,1,1,1,1,0.9965745856,1,1,0.9990055249,1,0.9997790055,0.9876243094,1,1,0.9927071823,1,1,0.995801105,0.9427624309,0.9391160221,0.9064088398,0.968839779,0.9545856354,0.9313812155,0.9824309392,0.9397790055,0.9770165746,0.984198895,0.9386740331,0.998121547,0.9377900552
10.87713568,0.9983425414,1,1,1,1,1,0.9954696133,1,1,0.9996685083,0.9982320442,0.9802209945,1,0.9970165746,0.997679558,1,0.9955801105,0.9919337017,1,1,1,1,1,0.9965745856,1,1,0.9990055249,1,0.9997790055,0.9876243094,1,1,0.9929281768,1,1,0.995801105,0.9428729282,0.9397790055,0.9070718232,0.968839779,0.9546961326,0.9320441989,0.9826519337,0.94,0.9771270718,0.984198895,0.9393370166,0.998121547,0.9380110497
10.92726131,0.9984530387,1,1,1,1,1,0.9955801105,1,1,0.9996685083,0.9987845304,0.9806629834,1,0.9971270718,0.9977900552,1,0.9955801105,0.9921546961,1,1,1,1,1,0.9966850829,1,1,0.9991160221,1,0.9997790055,0.9877348066,1,1,0.9929281768,1,1,0.9959116022,0.9429834254,0.9398895028,0.9072928177,0.968839779,0.9548066298,0.9324861878,0.9827624309,0.9402209945,0.9772375691,0.984198895,0.9394475138,0.9982320442,0.9386740331
10.97738693,0.9984530387,1,1,1,1,1,0.9956906077,1,1,0.9996685083,0.9991160221,0.9816574586,1,0.9971270718,0.9977900552,1,0.9955801105,0.9922651934,1,1,1,1,1,0.9966850829,1,1,0.9991160221,1,0.9997790055,0.9877348066,1,1,0.9929281768,1,1,0.9959116022,0.9430939227,0.9402209945,0.9076243094,0.9689502762,0.9548066298,0.9327071823,0.9828729282,0.9405524862,0.9774585635,0.984198895,0.94,0.9983425414,0.9388950276
11.02751256,0.9984530387,1,1,1,1,1,0.995801105,1,1,0.9996685083,0.9994475138,0.982320442,1,0.9971270718,0.9980110497,1,0.9955801105,0.9923756906,1,1,1,1,1,0.9966850829,1,1,0.9992265193,1,0.9997790055,0.9877348066,1,1,0.9929281768,1,1,0.9959116022,0.9433149171,0.9406629834,0.9082872928,0.9689502762,0.9550276243,0.9333701657,0.9828729282,0.9406629834,0.9774585635,0.984198895,0.9406629834,0.9983425414,0.939558011
11.07763819,0.9984530387,1,1,1,1,1,0.9960220994,1,1,0.9996685083,0.999558011,0.9829834254,1,0.9972375691,0.9980110497,1,0.9955801105,0.9927071823,1,1,1,1,1,0.9966850829,1,1,0.9994475138,1,0.9997790055,0.9878453039,1,1,0.9929281768,1,1,0.9960220994,0.9433149171,0.9407734807,0.9090607735,0.9689502762,0.9550276243,0.9338121547,0.9829834254,0.9409944751,0.9775690608,0.984198895,0.9411049724,0.9983425414,0.9398895028
11.12776382,0.9984530387,1,1,1,1,1,0.9961325967,1,1,0.9996685083,0.9996685083,0.9837569061,1,0.9972375691,0.9980110497,1,0.9955801105,0.9929281768,1,1,1,1,1,0.9966850829,1,1,0.999558011,1,0.9997790055,0.9881767956,1,1,0.9929281768,1,1,0.9960220994,0.9436464088,0.9411049724,0.9091712707,0.9690607735,0.955359116,0.9339226519,0.9830939227,0.9414364641,0.977679558,0.984198895,0.9416574586,0.9983425414,0.9402209945
11.17788945,0.9985635359,1,1,1,1,1,0.9961325967,1,1,0.9996685083,0.9997790055,0.9839779006,1,0.9973480663,0.9980110497,1,0.9955801105,0.993038674,1,1,1,1,1,0.9966850829,1,1,0.9996685083,1,0.9997790055,0.9881767956,1,1,0.9929281768,1,1,0.9960220994,0.9438674033,0.941878453,0.909281768,0.9690607735,0.9555801105,0.9343646409,0.9830939227,0.9417679558,0.9777900552,0.984198895,0.9420994475,0.9984530387,0.940441989
11.22801508,0.9985635359,1,1,1,1,1,0.9962430939,1,1,0.9996685083,0.9997790055,0.9850828729,1,0.9973480663,0.9980110497,1,0.9955801105,0.9932596685,1,1,1,1,1,0.9966850829,1,1,0.9998895028,1,0.9997790055,0.9882872928,1,1,0.9929281768,1,1,0.9960220994,0.9439779006,0.9419889503,0.9095027624,0.9690607735,0.9555801105,0.9348066298,0.9832044199,0.9419889503,0.9777900552,0.984198895,0.9422099448,0.9988950276,0.9407734807
11.2781407,0.9986740331,1,1,1,1,1,0.9963535912,1,1,0.9996685083,0.9997790055,0.9857458564,1,0.9974585635,0.9980110497,1,0.9955801105,0.9932596685,1,1,1,1,1,0.9966850829,1,1,0.9998895028,1,0.9998895028,0.9885082873,1,1,0.993038674,1,1,0.9961325967,0.9443093923,0.9422099448,0.9097237569,0.969281768,0.9555801105,0.9349171271,0.9832044199,0.9422099448,0.9780110497,0.984198895,0.9429834254,0.9990055249,0.9408839779
11.32826633,0.9986740331,1,1,1,1,1,0.9963535912,1,1,0.9996685083,0.9997790055,0.9867403315,1,0.9975690608,0.998121547,1,0.9955801105,0.9935911602,1,1,1,1,1,0.9966850829,1,1,0.9998895028,1,0.9998895028,0.9886187845,1,1,0.993038674,1,1,0.9961325967,0.9445303867,0.9426519337,0.9101657459,0.969281768,0.955801105,0.935359116,0.9833149171,0.9425414365,0.9780110497,0.984198895,0.9433149171,0.9991160221,0.9416574586
11.37839196,0.9986740331,1,1,1,1,1,0.9965745856,1,1,0.9997790055,0.9997790055,0.9870718232,1,0.9975690608,0.998121547,1,0.9955801105,0.9937016575,1,1,1,1,1,0.9967955801,1,1,0.9998895028,1,0.9998895028,0.9889502762,1,1,0.993038674,1,1,0.9961325967,0.944640884,0.9428729282,0.910718232,0.9697237569,0.9561325967,0.9356906077,0.9833149171,0.9428729282,0.978121547,0.984198895,0.9438674033,0.9991160221,0.9422099448
11.42851759,0.9987845304,1,1,1,1,1,0.9966850829,1,1,0.9997790055,0.9997790055,0.9872928177,1,0.9977900552,0.998121547,1,0.9955801105,0.9937016575,1,1,1,1,1,0.9969060773,1,1,0.9998895028,1,1,0.9895027624,1,1,0.993038674,1,1,0.9961325967,0.9447513812,0.9433149171,0.9108287293,0.9698342541,0.9561325967,0.9359116022,0.9833149171,0.9429834254,0.9782320442,0.984198895,0.944198895,0.9992265193,0.9427624309
11.47864322,0.9987845304,1,1,1,1,1,0.9966850829,1,1,0.9997790055,0.9997790055,0.9875138122,1,0.9977900552,0.9982320442,1,0.9955801105,0.9941436464,1,1,1,1,1,0.9970165746,1,1,0.9998895028,1,1,0.9897237569,1,1,0.993038674,1,1,0.9962430939,0.9450828729,0.9436464088,0.9110497238,0.9699447514,0.9561325967,0.9362430939,0.9834254144,0.9430939227,0.9784530387,0.984198895,0.9445303867,0.9993370166,0.9432044199
11.52876884,0.9987845304,1,1,1,1,1,0.9969060773,1,1,0.9997790055,0.9997790055,0.9876243094,1,0.9977900552,0.9983425414,1,0.9955801105,0.9942541436,1,1,1,1,1,0.9970165746,1,1,0.9998895028,1,1,0.9898342541,1,1,0.993038674,1,1,0.9962430939,0.9451933702,0.9440883978,0.9113812155,0.9699447514,0.9561325967,0.9363535912,0.9834254144,0.9432044199,0.9785635359,0.984198895,0.9447513812,0.9994475138,0.9437569061
11.57889447,0.9987845304,1,1,1,1,1,0.9970165746,1,1,0.9997790055,0.9997790055,0.9880662983,1,0.9979005525,0.9983425414,1,0.9955801105,0.9942541436,1,1,1,1,1,0.9970165746,1,1,0.9998895028,1,1,0.9900552486,1,1,0.993038674,1,1,0.9962430939,0.9454143646,0.9449723757,0.9117127072,0.9700552486,0.9561325967,0.9366850829,0.9834254144,0.9435359116,0.9787845304,0.984198895,0.9449723757,0.999558011,0.9443093923
11.6290201,0.9988950276,1,1,1,1,1,0.9971270718,1,1,0.9997790055,0.9998895028,0.9883977901,1,0.9979005525,0.9983425414,1,0.9955801105,0.9945856354,1,1,1,1,1,0.9970165746,1,1,1,1,1,0.9902762431,1,1,0.9931491713,1,1,0.9963535912,0.9454143646,0.9450828729,0.9118232044,0.9701657459,0.9561325967,0.9371270718,0.9834254144,0.9436464088,0.9790055249,0.984198895,0.9450828729,0.9996685083,0.9445303867
11.67914573,0.9988950276,1,1,1,1,1,0.9972375691,1,1,0.9997790055,0.9998895028,0.9885082873,1,0.9979005525,0.9984530387,1,0.9955801105,0.9949171271,1,1,1,1,1,0.9970165746,1,1,1,1,1,0.9910497238,1,1,0.9931491713,1,1,0.9963535912,0.9457458564,0.9454143646,0.9119337017,0.9701657459,0.9561325967,0.9374585635,0.9834254144,0.9440883978,0.9790055249,0.984198895,0.9455248619,0.9996685083,0.944640884
11.72927136,0.9988950276,1,1,1,1,1,0.9972375691,1,1,0.9997790055,0.9998895028,0.988839779,1,0.9980110497,0.9984530387,1,0.9955801105,0.9950276243,1,1,1,1,1,0.9970165746,1,1,1,1,1,0.991160221,1,1,0.9931491713,1,1,0.9963535912,0.9461878453,0.9454143646,0.9121546961,0.9701657459,0.9561325967,0.9377900552,0.9834254144,0.944198895,0.9791160221,0.984198895,0.9457458564,0.9996685083,0.9451933702
11.77939698,0.9990055249,1,1,1,1,1,0.9974585635,1,1,0.9997790055,0.9998895028,0.989281768,1,0.9980110497,0.9984530387,1,0.9955801105,0.9951381215,1,1,1,1,1,0.9970165746,1,1,1,1,1,0.9912707182,1,1,0.9931491713,1,1,0.9963535912,0.9462983425,0.9458563536,0.9122651934,0.9702762431,0.9562430939,0.938121547,0.9834254144,0.9448618785,0.9791160221,0.984198895,0.9461878453,0.9996685083,0.9456353591
11.82952261,0.9990055249,1,1,1,1,1,0.9975690608,1,1,1,0.9998895028,0.9899447514,1,0.9980110497,0.9984530387,1,0.9955801105,0.9952486188,1,1,1,1,1,0.9971270718,1,1,1,1,1,0.9914917127,1,1,0.9931491713,1,1,0.9964640884,0.9468508287,0.9460773481,0.9125966851,0.9702762431,0.9563535912,0.9383425414,0.9834254144,0.9448618785,0.9792265193,0.984198895,0.9467403315,0.9996685083,0.9461878453
11.87964824,0.9990055249,1,1,1,1,1,0.9975690608,1,1,1,0.9998895028,0.9904972376,1,0.998121547,0.9984530387,1,0.9955801105,0.9956906077,1,1,1,1,1,0.9972375691,1,1,1,1,1,0.9916022099,1,1,0.9932596685,1,1,0.9964640884,0.9470718232,0.9462983425,0.913038674,0.9702762431,0.9563535912,0.9385635359,0.9835359116,0.9450828729,0.9793370166,0.984198895,0.946961326,0.9997790055,0.946519337
11.92977387,0.9990055249,1,1,1,1,1,0.997679558,1,1,1,0.9998895028,0.9910497238,1,0.998121547,0.9984530387,1,0.9955801105,0.9956906077,1,1,1,1,1,0.9973480663,1,1,1,1,1,0.9916022099,1,1,0.9932596685,1,1,0.9964640884,0.9470718232,0.9466298343,0.9137016575,0.9702762431,0.9563535912,0.9390055249,0.9835359116,0.9453038674,0.9794475138,0.984198895,0.9476243094,0.9997790055,0.9467403315
11.9798995,0.9990055249,1,1,1,1,1,0.997679558,1,1,1,0.9998895028,0.9912707182,1,0.998121547,0.9985635359,1,0.9955801105,0.995801105,1,1,1,1,1,0.997679558,1,1,1,1,1,0.9917127072,1,1,0.9932596685,1,1,0.9965745856,0.9471823204,0.946961326,0.9139226519,0.9702762431,0.9563535912,0.9396685083,0.9836464088,0.9456353591,0.9796685083,0.984198895,0.9477348066,0.9997790055,0.946961326
12.03002513,0.9991160221,1,1,1,1,1,0.9977900552,1,1,1,0.9998895028,0.9914917127,1,0.9982320442,0.9987845304,1,0.9955801105,0.995801105,1,1,1,1,1,0.9979005525,1,1,1,1,1,0.9918232044,1,1,0.9933701657,1,1,0.9966850829,0.9476243094,0.9471823204,0.9142541436,0.9703867403,0.9564640884,0.9398895028,0.9837569061,0.9457458564,0.9796685083,0.984198895,0.9480662983,0.9997790055,0.9474033149
12.08015075,0.9991160221,1,1,1,1,1,0.9977900552,1,1,1,0.9998895028,0.9917127072,1,0.9983425414,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9980110497,1,1,1,1,1,0.9918232044,1,1,0.993480663,1,1,0.9967955801,0.9476243094,0.9475138122,0.9145856354,0.9703867403,0.9564640884,0.9403314917,0.9837569061,0.9459668508,0.9801104972,0.984198895,0.9480662983,0.9997790055,0.9475138122
12.13027638,0.9991160221,1,1,1,1,1,0.9977900552,1,1,1,0.9998895028,0.9924861878,1,0.9984530387,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9982320442,1,1,1,1,1,0.9918232044,1,1,0.993480663,1,1,0.9969060773,0.9477348066,0.9479558011,0.9145856354,0.9703867403,0.9564640884,0.9406629834,0.9837569061,0.946519337,0.9801104972,0.984198895,0.9482872928,0.9997790055,0.9476243094
12.18040201,0.9992265193,1,1,1,1,1,0.9980110497,1,1,1,0.9998895028,0.9927071823,1,0.9984530387,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9982320442,1,1,1,1,1,0.9920441989,1,1,0.9935911602,1,1,0.9970165746,0.9479558011,0.9485082873,0.9149171271,0.9703867403,0.9564640884,0.9407734807,0.9839779006,0.9466298343,0.9802209945,0.984198895,0.9486187845,0.9997790055,0.9479558011
12.23052764,0.9992265193,1,1,1,1,1,0.9980110497,1,1,1,0.9998895028,0.993038674,1,0.9984530387,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9920441989,1,1,0.9938121547,1,1,0.9970165746,0.9482872928,0.9490607735,0.9154696133,0.9703867403,0.9564640884,0.9411049724,0.9839779006,0.9468508287,0.9802209945,0.984198895,0.9491712707,0.9997790055,0.9483977901
12.28065327,0.9992265193,1,1,1,1,1,0.998121547,1,1,1,0.9998895028,0.993480663,1,0.9985635359,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9921546961,1,1,0.9939226519,1,1,0.9971270718,0.9483977901,0.949281768,0.9156906077,0.9704972376,0.9564640884,0.9414364641,0.9839779006,0.9475138122,0.9803314917,0.984198895,0.9495027624,0.9997790055,0.9485082873
12.33077889,0.9993370166,1,1,1,1,1,0.9982320442,1,1,1,0.9998895028,0.9935911602,1,0.9985635359,0.9988950276,1,0.9955801105,0.9960220994,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9921546961,1,1,0.9939226519,1,1,0.9973480663,0.9485082873,0.9496132597,0.915801105,0.9704972376,0.9565745856,0.9416574586,0.9839779006,0.9478453039,0.980441989,0.984198895,0.9497237569,0.9997790055,0.9487292818
12.38090452,0.9993370166,1,1,1,1,1,0.9982320442,1,1,1,0.9998895028,0.9937016575,1,0.9986740331,0.9988950276,1,0.9955801105,0.9960220994,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9923756906,1,1,0.9939226519,1,1,0.9973480663,0.9489502762,0.9499447514,0.9165745856,0.9706077348,0.9565745856,0.941878453,0.9839779006,0.9479558011,0.9805524862,0.984198895,0.9500552486,0.9997790055,0.9489502762
12.43103015,0.9993370166,1,1,1,1,1,0.9983425414,1,1,1,0.9998895028,0.9939226519,1,0.9986740331,0.9988950276,1,0.9955801105,0.9960220994,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9924861878,1,1,0.9940331492,1,1,0.9974585635,0.9490607735,0.9502762431,0.9173480663,0.9706077348,0.9565745856,0.9422099448,0.9839779006,0.9481767956,0.9805524862,0.984198895,0.9502762431,0.9997790055,0.9491712707
12.48115578,0.9993370166,1,1,1,1,1,0.9983425414,1,1,1,0.9998895028,0.9942541436,1,0.9986740331,0.9990055249,1,0.9955801105,0.9961325967,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9927071823,1,1,0.9941436464,1,1,0.9975690608,0.9491712707,0.9504972376,0.918121547,0.9706077348,0.9566850829,0.9424309392,0.9839779006,0.9485082873,0.9806629834,0.984198895,0.9506077348,0.9997790055,0.9495027624
12.53128141,0.9993370166,1,1,1,1,1,0.9984530387,1,1,1,0.9998895028,0.9942541436,1,0.9987845304,0.9990055249,1,0.9955801105,0.9963535912,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9929281768,1,1,0.9943646409,1,1,0.9975690608,0.9495027624,0.9508287293,0.9184530387,0.9706077348,0.9566850829,0.9426519337,0.9840883978,0.9486187845,0.9806629834,0.984198895,0.9508287293,0.9997790055,0.9496132597
12.58140704,0.9994475138,1,1,1,1,1,0.9985635359,1,1,1,0.9998895028,0.9942541436,1,0.9987845304,0.9990055249,1,0.9955801105,0.9963535912,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9929281768,1,1,0.9946961326,1,1,0.997679558,0.9495027624,0.9509392265,0.9188950276,0.9706077348,0.9566850829,0.9427624309,0.9840883978,0.9489502762,0.9807734807,0.984198895,0.9512707182,0.9997790055,0.9497237569
12.63153266,0.9994475138,1,1,1,1,1,0.9985635359,1,1,1,0.9998895028,0.9943646409,1,0.9988950276,0.9990055249,1,0.9955801105,0.9963535912,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.993038674,1,1,0.9950276243,1,1,0.9977900552,0.9497237569,0.9512707182,0.9196685083,0.9706077348,0.9566850829,0.9433149171,0.9840883978,0.9490607735,0.9807734807,0.984198895,0.9513812155,0.9997790055,0.9500552486
12.68165829,1,1,1,1,1,1,0.9985635359,1,1,1,0.9998895028,0.9943646409,1,0.9990055249,0.9991160221,1,0.9955801105,0.9964640884,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9931491713,1,1,0.9951381215,1,1,0.9977900552,0.9499447514,0.9514917127,0.9198895028,0.970718232,0.9566850829,0.9433149171,0.9840883978,0.949281768,0.9809944751,0.984198895,0.9514917127,0.9997790055,0.9501657459
12.73178392,1,1,1,1,1,1,0.9988950276,1,1,1,0.9998895028,0.9943646409,1,0.9990055249,0.9991160221,1,0.9955801105,0.9964640884,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9932596685,1,1,0.9952486188,1,1,0.9979005525,0.9502762431,0.9517127072,0.9202209945,0.970718232,0.9566850829,0.9438674033,0.9843093923,0.9493922652,0.9812154696,0.984198895,0.9514917127,0.9997790055,0.9502762431
12.78190955,1,1,1,1,1,1,0.9994475138,1,1,1,0.9998895028,0.9944751381,1,0.9991160221,0.9991160221,1,0.9955801105,0.9964640884,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9933701657,1,1,0.9952486188,1,1,0.9979005525,0.9503867403,0.9519337017,0.920441989,0.970718232,0.9567955801,0.9443093923,0.9843093923,0.9495027624,0.9813259669,0.984198895,0.9517127072,0.9997790055,0.9504972376
12.83203518,1,1,1,1,1,1,0.9997790055,1,1,1,0.9998895028,0.9944751381,1,0.9991160221,0.9992265193,1,0.9955801105,0.9965745856,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9933701657,1,1,0.9952486188,1,1,0.9979005525,0.9504972376,0.9521546961,0.9209944751,0.9708287293,0.9569060773,0.9443093923,0.9843093923,0.9495027624,0.9815469613,0.984198895,0.9520441989,0.9997790055,0.950718232
12.8821608,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9944751381,1,0.9991160221,0.9992265193,1,0.9955801105,0.9969060773,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.993480663,1,1,0.995359116,1,1,0.9979005525,0.9506077348,0.9524861878,0.9215469613,0.9709392265,0.9570165746,0.944640884,0.9844198895,0.9496132597,0.9819889503,0.984198895,0.9520441989,0.9997790055,0.9509392265
12.93228643,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9946961326,1,0.9993370166,0.9992265193,1,0.9955801105,0.9969060773,1,1,1,1,1,0.9984530387,1,1,1,1,1,0.9935911602,1,1,0.9954696133,1,1,0.9980110497,0.950718232,0.9527071823,0.9219889503,0.9709392265,0.9570165746,0.9448618785,0.9845303867,0.9500552486,0.982320442,0.984198895,0.9524861878,0.9997790055,0.9510497238
12.98241206,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9948066298,1,0.9993370166,0.9992265193,1,0.9955801105,0.9970165746,1,1,1,1,1,0.9984530387,1,1,1,1,1,0.9935911602,1,1,0.9954696133,1,1,0.998121547,0.9509392265,0.9529281768,0.9219889503,0.9709392265,0.9570165746,0.9450828729,0.984640884,0.9500552486,0.9826519337,0.984198895,0.953038674,0.9997790055,0.9513812155
13.03253769,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9951381215,1,0.9993370166,0.9993370166,1,0.9955801105,0.9971270718,1,1,1,1,1,0.9985635359,1,1,1,1,1,0.9937016575,1,1,0.9955801105,1,1,0.998121547,0.9512707182,0.9531491713,0.9220994475,0.9710497238,0.9570165746,0.9451933702,0.984640884,0.9501657459,0.9827624309,0.984198895,0.9535911602,0.9997790055,0.9514917127
13.08266332,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9951381215,1,0.9994475138,0.9993370166,1,0.9955801105,0.9973480663,1,1,1,1,1,0.9985635359,1,1,1,1,1,0.9940331492,1,1,0.9956906077,1,1,0.998121547,0.9514917127,0.9531491713,0.922320442,0.9710497238,0.9570165746,0.9454143646,0.9847513812,0.9502762431,0.9833149171,0.984198895,0.9539226519,0.9997790055,0.9516022099
13.13278894,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9951381215,1,0.999558011,0.9993370166,1,0.9955801105,0.9975690608,1,1,1,1,1,0.9986740331,1,1,1,1,1,0.9941436464,1,1,0.9956906077,1,1,0.9982320442,0.9516022099,0.9537016575,0.9225414365,0.9710497238,0.9572375691,0.9455248619,0.9847513812,0.9504972376,0.9833149171,0.984198895,0.9543646409,0.9997790055,0.9517127072
13.18291457,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9951381215,1,0.999558011,0.9993370166,1,0.9955801105,0.997679558,1,1,1,1,1,0.9986740331,1,1,1,1,1,0.9942541436,1,1,0.9956906077,1,1,0.9983425414,0.9518232044,0.9540331492,0.9229834254,0.9710497238,0.9573480663,0.9458563536,0.9848618785,0.9504972376,0.9834254144,0.984198895,0.9549171271,0.9997790055,0.9517127072
13.2330402,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9994475138,1,0.9955801105,0.9977900552,1,1,1,1,1,0.9987845304,1,1,1,1,1,0.9945856354,1,1,0.995801105,1,1,0.9984530387,0.9519337017,0.9542541436,0.9235359116,0.9710497238,0.9573480663,0.9458563536,0.9848618785,0.9506077348,0.9837569061,0.984198895,0.9552486188,0.9997790055,0.9519337017
13.28316583,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9994475138,1,0.9955801105,0.9979005525,1,1,1,1,1,0.9987845304,1,1,1,1,1,0.9949171271,1,1,0.9959116022,1,1,0.9985635359,0.9522651934,0.9545856354,0.9238674033,0.9712707182,0.9574585635,0.9460773481,0.9849723757,0.9506077348,0.9837569061,0.984198895,0.955359116,0.9997790055,0.9521546961
13.33329146,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9994475138,1,0.9955801105,0.9982320442,1,1,1,1,1,0.9988950276,1,1,1,1,1,0.9952486188,1,1,0.9960220994,1,1,0.9986740331,0.9523756906,0.9546961326,0.9240883978,0.9712707182,0.9575690608,0.9460773481,0.9850828729,0.950718232,0.9839779006,0.984198895,0.9556906077,0.9997790055,0.9521546961
13.38341709,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9994475138,1,0.9955801105,0.9982320442,1,1,1,1,1,0.9988950276,1,1,1,1,1,0.9952486188,1,1,0.9960220994,1,1,0.9987845304,0.9523756906,0.955359116,0.9244198895,0.9713812155,0.957679558,0.9460773481,0.9850828729,0.9508287293,0.9840883978,0.984198895,0.9559116022,0.9997790055,0.9527071823
13.43354271,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.999558011,1,0.9955801105,0.9983425414,1,1,1,1,1,0.9990055249,1,1,1,1,1,0.995359116,1,1,0.9960220994,1,1,0.9988950276,0.9527071823,0.9555801105,0.9244198895,0.9716022099,0.9577900552,0.9462983425,0.9851933702,0.9512707182,0.9845303867,0.984198895,0.9560220994,0.9997790055,0.9528176796
13.48366834,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.999558011,1,0.9955801105,0.9984530387,1,1,1,1,1,0.9991160221,1,1,1,1,1,0.9955801105,1,1,0.9960220994,1,1,0.9990055249,0.9532596685,0.955801105,0.9245303867,0.9716022099,0.9577900552,0.9466298343,0.9853038674,0.9512707182,0.9845303867,0.984198895,0.9563535912,0.9997790055,0.9528176796
13.53379397,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.999558011,1,0.9955801105,0.9985635359,1,1,1,1,1,0.9991160221,1,1,1,1,1,0.9959116022,1,1,0.9961325967,1,1,0.9990055249,0.953480663,0.9561325967,0.9249723757,0.9716022099,0.9577900552,0.9467403315,0.9853038674,0.9512707182,0.9847513812,0.984198895,0.9565745856,0.9997790055,0.953038674
13.5839196,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.999558011,1,0.9955801105,0.9986740331,1,1,1,1,1,0.9991160221,1,1,1,1,1,0.9960220994,1,1,0.9961325967,1,1,0.9990055249,0.9539226519,0.9567955801,0.9254143646,0.9716022099,0.9579005525,0.946961326,0.9854143646,0.9513812155,0.9849723757,0.984198895,0.9566850829,0.9997790055,0.9533701657
13.63404523,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9996685083,1,0.9955801105,0.9987845304,1,1,1,1,1,0.9991160221,1,1,1,1,1,0.9961325967,1,1,0.9961325967,1,1,0.9990055249,0.9541436464,0.9567955801,0.9257458564,0.9716022099,0.958121547,0.9472928177,0.9854143646,0.9514917127,0.9850828729,0.984198895,0.9569060773,0.9997790055,0.9533701657
13.68417085,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9997790055,1,0.9956906077,0.9987845304,1,1,1,1,1,0.9992265193,1,1,1,1,1,0.9962430939,1,1,0.9961325967,1,1,0.9990055249,0.9545856354,0.9571270718,0.9259668508,0.9717127072,0.958121547,0.9475138122,0.9855248619,0.9514917127,0.9851933702,0.984198895,0.9570165746,0.9997790055,0.9538121547
13.73429648,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9997790055,1,0.9956906077,0.9990055249,1,1,1,1,1,0.9993370166,1,1,1,1,1,0.9964640884,1,1,0.9961325967,1,1,0.9991160221,0.9551381215,0.957679558,0.9261878453,0.9717127072,0.958121547,0.9476243094,0.9856353591,0.9514917127,0.9853038674,0.984198895,0.9572375691,0.9997790055,0.9540331492
13.78442211,1,1,1,1,1,1,1,1,1,1,1,0.995359116,1,0.9996685083,0.9997790055,1,0.9956906077,0.9991160221,1,1,1,1,1,0.9994475138,1,1,1,1,1,0.9965745856,1,1,0.9961325967,1,1,0.9992265193,0.9554696133,0.9580110497,0.9268508287,0.9717127072,0.9582320442,0.9478453039,0.9857458564,0.9514917127,0.9853038674,0.984198895,0.9574585635,0.9997790055,0.9542541436
13.83454774,1,1,1,1,1,1,1,1,1,1,1,0.9954696133,1,0.9996685083,0.9998895028,1,0.9956906077,0.9992265193,1,1,1,1,1,0.9994475138,1,1,1,1,1,0.9969060773,1,1,0.9961325967,1,1,0.9994475138,0.9559116022,0.9590055249,0.9274033149,0.9717127072,0.9582320442,0.9479558011,0.9857458564,0.9517127072,0.9853038674,0.984198895,0.9579005525,0.9997790055,0.9545856354
13.88467337,1,1,1,1,1,1,1,1,1,1,1,0.9954696133,1,0.9996685083,1,1,0.9956906077,0.9992265193,1,1,1,1,1,0.999558011,1,1,1,1,1,0.9969060773,1,1,0.9961325967,1,1,0.9994475138,0.9559116022,0.9591160221,0.9279558011,0.9718232044,0.9585635359,0.9485082873,0.9858563536,0.9518232044,0.9855248619,0.984198895,0.9582320442,0.9997790055,0.9546961326
13.93479899,1,1,1,1,1,1,1,1,1,1,1,0.9962430939,1,0.9996685083,1,1,0.9956906077,0.9992265193,1,1,1,1,1,0.999558011,1,1,1,1,1,0.9971270718,1,1,0.9961325967,1,1,0.9994475138,0.9559116022,0.9593370166,0.9281767956,0.9718232044,0.9588950276,0.9487292818,0.9858563536,0.9519337017,0.9855248619,0.984198895,0.9582320442,0.9997790055,0.9552486188
13.98492462,1,1,1,1,1,1,1,1,1,1,1,0.9965745856,1,0.9996685083,1,1,0.9956906077,0.9993370166,1,1,1,1,1,0.9996685083,1,1,1,1,1,0.9971270718,1,1,0.9961325967,1,1,0.9994475138,0.9563535912,0.959558011,0.9286187845,0.9718232044,0.9590055249,0.9487292818,0.9859668508,0.9521546961,0.9856353591,0.984198895,0.9586740331,0.9997790055,0.9552486188
14.03505025,1,1,1,1,1,1,1,1,1,1,1,0.9969060773,1,0.9996685083,1,1,0.9956906077,0.9994475138,1,1,1,1,1,0.9996685083,1,1,1,1,1,0.9972375691,1,1,0.9961325967,1,1,0.9996685083,0.9566850829,0.9597790055,0.9289502762,0.9719337017,0.9593370166,0.9491712707,0.9860773481,0.9522651934,0.9857458564,0.984198895,0.9586740331,0.9997790055,0.9554696133
14.08517588,1,1,1,1,1,1,1,1,1,1,1,0.9971270718,1,0.9996685083,1,1,0.9956906077,0.9994475138,1,1,1,1,1,0.9997790055,1,1,1,1,1,0.9972375691,1,1,0.9961325967,1,1,0.9996685083,0.9570165746,0.9602209945,0.9291712707,0.9719337017,0.9594475138,0.9491712707,0.9860773481,0.9523756906,0.9857458564,0.984198895,0.9588950276,0.9997790055,0.9556906077
14.13530151,1,1,1,1,1,1,1,1,1,1,1,0.9974585635,1,0.9996685083,1,1,0.9956906077,0.999558011,1,1,1,1,1,0.9997790055,1,1,1,1,1,0.9973480663,1,1,0.9961325967,1,1,0.9996685083,0.9571270718,0.9606629834,0.9295027624,0.9719337017,0.959558011,0.9491712707,0.9861878453,0.9524861878,0.9858563536,0.984198895,0.9594475138,0.9997790055,0.9559116022
14.18542714,1,1,1,1,1,1,1,1,1,1,1,0.9997790055,1,1,1,1,0.9998895028,1,1,1,1,1,1,1,1,1,1,1,1,0.9990055249,1,1,0.9984530387,1,1,1,0.9577900552,0.9609944751,0.9297237569,0.9719337017,0.959558011,0.9493922652,0.9861878453,0.9527071823,0.9858563536,0.984198895,0.959558011,0.9997790055,0.9559116022
14.23555276,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9991160221,1,1,0.9991160221,1,1,1,0.958121547,0.9612154696,0.9301657459,0.9720441989,0.9596685083,0.9497237569,0.9864088398,0.9528176796,0.9860773481,0.984198895,0.959558011,0.9997790055,0.9560220994
14.28567839,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9992265193,1,1,0.999558011,1,1,1,0.958121547,0.9615469613,0.9302762431,0.9720441989,0.9596685083,0.9499447514,0.9864088398,0.9528176796,0.9862983425,0.984198895,0.9597790055,0.9997790055,0.9562430939
14.33580402,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9993370166,1,1,0.9997790055,1,1,1,0.9587845304,0.9615469613,0.9304972376,0.9720441989,0.9596685083,0.9499447514,0.986519337,0.9529281768,0.9864088398,0.984198895,0.9598895028,0.9997790055,0.9565745856
14.38592965,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9993370166,1,1,1,1,1,1,0.9587845304,0.9617679558,0.930718232,0.9721546961,0.9596685083,0.9500552486,0.9867403315,0.9531491713,0.986519337,0.984198895,0.9601104972,0.9997790055,0.9565745856
14.43605528,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9994475138,1,1,1,1,1,1,0.9588950276,0.9624309392,0.9309392265,0.9722651934,0.9597790055,0.9502762431,0.9867403315,0.9531491713,0.986519337,0.984198895,0.960441989,0.9997790055,0.9565745856
14.4861809,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9996685083,1,1,1,1,1,1,0.9591160221,0.9624309392,0.9310497238,0.9722651934,0.9598895028,0.9503867403,0.9868508287,0.9531491713,0.986519337,0.984198895,0.9606629834,0.9997790055,0.9567955801
14.53630653,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9997790055,1,1,1,1,1,1,0.959558011,0.9630939227,0.9313812155,0.9722651934,0.9598895028,0.9504972376,0.9868508287,0.9531491713,0.9867403315,0.984198895,0.9606629834,0.9997790055,0.9569060773
14.58643216,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,1,1,1,1,1,1,0.96,0.9630939227,0.9316022099,0.9723756906,0.96,0.9508287293,0.986961326,0.953480663,0.9867403315,0.984198895,0.9607734807,0.9997790055,0.9569060773
14.63655779,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,1,1,1,1,1,1,0.9601104972,0.9633149171,0.9319337017,0.9724861878,0.96,0.9508287293,0.986961326,0.953480663,0.9868508287,0.984198895,0.9609944751,0.9997790055,0.9572375691
14.68668342,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9607734807,0.9635359116,0.9322651934,0.9724861878,0.96,0.9508287293,0.9870718232,0.953480663,0.9868508287,0.984198895,0.9613259669,0.9997790055,0.9574585635
14.73680905,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9608839779,0.9636464088,0.9323756906,0.9724861878,0.9601104972,0.9510497238,0.9870718232,0.9535911602,0.9868508287,0.984198895,0.9615469613,0.9997790055,0.9574585635
14.78693467,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9612154696,0.9639779006,0.9325966851,0.9724861878,0.9601104972,0.951160221,0.9872928177,0.9537016575,0.986961326,0.984198895,0.9615469613,0.9997790055,0.9574585635
14.8370603,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9615469613,0.9644198895,0.9329281768,0.9724861878,0.9601104972,0.9514917127,0.9872928177,0.9538121547,0.9870718232,0.984198895,0.9615469613,0.9997790055,0.9574585635
14.88718593,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9619889503,0.9648618785,0.9332596685,0.9724861878,0.9603314917,0.9516022099,0.9874033149,0.9538121547,0.9870718232,0.984198895,0.9616574586,0.9997790055,0.9575690608
14.93731156,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9622099448,0.9653038674,0.933480663,0.9724861878,0.9603314917,0.9517127072,0.9875138122,0.9539226519,0.9870718232,0.984198895,0.961878453,0.9997790055,0.957679558
14.98743719,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.962320442,0.9655248619,0.9335911602,0.9725966851,0.9603314917,0.9518232044,0.9876243094,0.9540331492,0.9870718232,0.984198895,0.961878453,0.9997790055,0.9577900552
15.03756281,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9627624309,0.9655248619,0.9338121547,0.9725966851,0.9603314917,0.9519337017,0.9877348066,0.9541436464,0.9871823204,0.984198895,0.961878453,0.9997790055,0.9580110497
15.08768844,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9628729282,0.9657458564,0.9341436464,0.9725966851,0.960441989,0.9520441989,0.9877348066,0.9541436464,0.9871823204,0.984198895,0.9620994475,0.9997790055,0.9583425414
15.13781407,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9632044199,0.9660773481,0.9346961326,0.9727071823,0.960441989,0.9521546961,0.9878453039,0.9542541436,0.9871823204,0.984198895,0.9626519337,0.9997790055,0.9583425414
15.1879397,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9632044199,0.9662983425,0.9349171271,0.9727071823,0.960441989,0.9522651934,0.9879558011,0.9543646409,0.9872928177,0.984198895,0.9627624309,0.9997790055,0.9583425414
15.23806533,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9636464088,0.966519337,0.9350276243,0.9727071823,0.9605524862,0.9524861878,0.9880662983,0.9543646409,0.9872928177,0.984198895,0.9629834254,0.9997790055,0.9585635359
15.28819095,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9638674033,0.9667403315,0.9352486188,0.9727071823,0.9605524862,0.9524861878,0.9881767956,0.9544751381,0.9875138122,0.984198895,0.9629834254,0.9997790055,0.9585635359
15.33831658,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9639779006,0.966961326,0.9354696133,0.9728176796,0.9605524862,0.9527071823,0.9881767956,0.9544751381,0.9875138122,0.984198895,0.9629834254,0.9997790055,0.9588950276
15.38844221,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9643093923,0.9672928177,0.9355801105,0.9728176796,0.9607734807,0.9529281768,0.9882872928,0.9544751381,0.9875138122,0.984198895,0.9632044199,0.9997790055,0.9588950276
15.43856784,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9645303867,0.9674033149,0.9361325967,0.9728176796,0.9607734807,0.9529281768,0.9885082873,0.9544751381,0.9875138122,0.984198895,0.9632044199,0.9997790055,0.9591160221
15.48869347,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9649723757,0.9677348066,0.9363535912,0.9728176796,0.9607734807,0.953038674,0.9885082873,0.9546961326,0.9875138122,0.984198895,0.9632044199,0.9997790055,0.9592265193
15.5388191,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9650828729,0.9679558011,0.9363535912,0.9728176796,0.9607734807,0.9531491713,0.9886187845,0.9548066298,0.9876243094,0.984198895,0.9634254144,0.9997790055,0.9592265193
15.58894472,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9653038674,0.9681767956,0.9369060773,0.9728176796,0.9608839779,0.9532596685,0.9886187845,0.9549171271,0.9876243094,0.984198895,0.9635359116,0.9997790055,0.9593370166
15.63907035,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9654143646,0.9682872928,0.9370165746,0.9729281768,0.9609944751,0.953480663,0.988839779,0.9549171271,0.9876243094,0.984198895,0.9635359116,0.9997790055,0.9596685083
15.68919598,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9656353591,0.9686187845,0.9375690608,0.9729281768,0.9612154696,0.953480663,0.9889502762,0.9549171271,0.9876243094,0.984198895,0.9636464088,0.9997790055,0.9596685083
15.73932161,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9659668508,0.9687292818,0.937679558,0.9729281768,0.9614364641,0.9535911602,0.9889502762,0.9550276243,0.9878453039,0.984198895,0.9636464088,0.9997790055,0.9596685083
15.78944724,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9662983425,0.9691712707,0.9377900552,0.973038674,0.9614364641,0.9537016575,0.9890607735,0.9550276243,0.9878453039,0.984198895,0.9638674033,0.9997790055,0.9598895028
15.83957286,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9664088398,0.9693922652,0.9383425414,0.973038674,0.9616574586,0.9538121547,0.9891712707,0.9550276243,0.9878453039,0.984198895,0.9639779006,0.9997790055,0.96
15.88969849,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9666298343,0.9697237569,0.9385635359,0.973038674,0.961878453,0.9543646409,0.9891712707,0.9551381215,0.9878453039,0.984198895,0.9640883978,0.9997790055,0.9602209945
15.93982412,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9668508287,0.9698342541,0.9386740331,0.973038674,0.961878453,0.9545856354,0.9893922652,0.9551381215,0.9878453039,0.984198895,0.9643093923,0.9997790055,0.9603314917
15.98994975,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9668508287,0.9703867403,0.9391160221,0.973038674,0.9619889503,0.9545856354,0.9895027624,0.9552486188,0.9879558011,0.984198895,0.9644198895,0.9997790055,0.960441989
16.04007538,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9670718232,0.9706077348,0.9393370166,0.9731491713,0.9619889503,0.9545856354,0.9895027624,0.9552486188,0.9879558011,0.984198895,0.9644198895,0.9997790055,0.9605524862
16.09020101,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9671823204,0.970718232,0.9394475138,0.9731491713,0.9619889503,0.9550276243,0.9896132597,0.9552486188,0.9880662983,0.984198895,0.9645303867,0.9997790055,0.9605524862
16.14032663,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9672928177,0.9710497238,0.9394475138,0.9731491713,0.9619889503,0.9550276243,0.9897237569,0.9552486188,0.9880662983,0.984198895,0.964640884,0.9997790055,0.9605524862
16.19045226,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9675138122,0.9713812155,0.9396685083,0.9732596685,0.9620994475,0.9551381215,0.9898342541,0.9554696133,0.9880662983,0.984198895,0.964640884,0.9997790055,0.9607734807
16.24057789,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9677348066,0.9716022099,0.9402209945,0.973480663,0.9620994475,0.955359116,0.9898342541,0.9555801105,0.9881767956,0.984198895,0.9647513812,0.9997790055,0.9608839779
16.29070352,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9677348066,0.9718232044,0.9403314917,0.973480663,0.9620994475,0.9554696133,0.9899447514,0.955801105,0.9881767956,0.984198895,0.9647513812,0.9997790055,0.9609944751
16.34082915,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9679558011,0.9718232044,0.9406629834,0.973480663,0.9620994475,0.9556906077,0.9901657459,0.955801105,0.9881767956,0.984198895,0.9649723757,0.9997790055,0.9609944751
16.39095477,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9681767956,0.9721546961,0.9407734807,0.973480663,0.9620994475,0.9560220994,0.9902762431,0.955801105,0.9881767956,0.984198895,0.9649723757,0.9997790055,0.9611049724
16.4410804,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9683977901,0.9724861878,0.9411049724,0.973480663,0.9620994475,0.9561325967,0.9903867403,0.9559116022,0.9881767956,0.984198895,0.9649723757,0.9997790055,0.9612154696
16.49120603,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9685082873,0.9725966851,0.9413259669,0.973480663,0.9622099448,0.9561325967,0.9904972376,0.9559116022,0.9882872928,0.984198895,0.9650828729,0.9997790055,0.9613259669
16.54133166,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9685082873,0.9729281768,0.9417679558,0.973480663,0.9622099448,0.9564640884,0.9904972376,0.9559116022,0.9882872928,0.984198895,0.9650828729,0.9997790055,0.9614364641
16.59145729,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.968839779,0.973038674,0.941878453,0.9735911602,0.9622099448,0.9565745856,0.9906077348,0.9559116022,0.9882872928,0.984198895,0.9651933702,0.9997790055,0.9615469613
16.64158291,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.968839779,0.9732596685,0.9422099448,0.9735911602,0.9622099448,0.9565745856,0.9908287293,0.9559116022,0.9882872928,0.984198895,0.9651933702,0.9997790055,0.9615469613
16.69170854,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9691712707,0.973480663,0.9424309392,0.9735911602,0.9622099448,0.9565745856,0.9909392265,0.9561325967,0.9882872928,0.984198895,0.9653038674,0.9997790055,0.9616574586
16.74183417,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9695027624,0.973480663,0.9425414365,0.9735911602,0.962320442,0.9569060773,0.9910497238,0.9561325967,0.9883977901,0.984198895,0.9653038674,0.9997790055,0.9617679558
16.7919598,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9696132597,0.9737016575,0.9430939227,0.9737016575,0.9624309392,0.9572375691,0.9910497238,0.9562430939,0.9883977901,0.984198895,0.9655248619,0.9997790055,0.961878453
16.84208543,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9696132597,0.9739226519,0.9432044199,0.9737016575,0.9624309392,0.9572375691,0.991160221,0.9563535912,0.9885082873,0.984198895,0.9656353591,0.9997790055,0.9619889503
16.89221106,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9699447514,0.9740331492,0.9433149171,0.9737016575,0.9624309392,0.9573480663,0.991160221,0.9565745856,0.9885082873,0.984198895,0.9658563536,0.9997790055,0.9619889503
16.94233668,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9700552486,0.9741436464,0.9438674033,0.9737016575,0.9626519337,0.9573480663,0.991160221,0.9565745856,0.9885082873,0.984198895,0.9658563536,0.9997790055,0.9620994475
16.99246231,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9703867403,0.9744751381,0.9439779006,0.9737016575,0.9627624309,0.9575690608,0.991160221,0.9565745856,0.9886187845,0.984198895,0.9658563536,0.9997790055,0.9622099448
17.04258794,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.970718232,0.9745856354,0.9443093923,0.9737016575,0.9627624309,0.9577900552,0.991160221,0.9566850829,0.9886187845,0.984198895,0.9660773481,0.9997790055,0.9622099448
17.09271357,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9709392265,0.9746961326,0.944640884,0.9738121547,0.9628729282,0.9577900552,0.991160221,0.9566850829,0.9886187845,0.984198895,0.9662983425,0.9997790055,0.9622099448
17.1428392,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9713812155,0.9749171271,0.9447513812,0.9738121547,0.9629834254,0.9579005525,0.991160221,0.9569060773,0.9886187845,0.984198895,0.9664088398,0.9997790055,0.9625414365
17.19296482,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9713812155,0.9750276243,0.9453038674,0.9738121547,0.9629834254,0.9580110497,0.991160221,0.9570165746,0.9887292818,0.984198895,0.9667403315,0.9997790055,0.9625414365
17.24309045,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9714917127,0.9754696133,0.9456353591,0.9738121547,0.9629834254,0.9583425414,0.9912707182,0.9572375691,0.988839779,0.984198895,0.9670718232,0.9997790055,0.9626519337
17.29321608,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9717127072,0.9754696133,0.9460773481,0.9739226519,0.9629834254,0.9583425414,0.9912707182,0.9573480663,0.988839779,0.984198895,0.9672928177,0.9997790055,0.9627624309
17.34334171,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9719337017,0.975801105,0.9464088398,0.9739226519,0.9629834254,0.9585635359,0.9912707182,0.9574585635,0.988839779,0.984198895,0.9672928177,0.9997790055,0.9628729282
17.39346734,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9720441989,0.9760220994,0.946961326,0.9739226519,0.9629834254,0.9586740331,0.9912707182,0.9575690608,0.988839779,0.984198895,0.9674033149,0.9997790055,0.9629834254
17.44359296,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9720441989,0.9761325967,0.9471823204,0.9739226519,0.9629834254,0.9588950276,0.9912707182,0.9577900552,0.9889502762,0.984198895,0.9675138122,0.9997790055,0.9630939227
17.49371859,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9721546961,0.9764640884,0.9476243094,0.9740331492,0.9632044199,0.9590055249,0.9912707182,0.9577900552,0.9890607735,0.984198895,0.9676243094,0.9997790055,0.9633149171
17.54384422,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9721546961,0.9769060773,0.9477348066,0.9740331492,0.9632044199,0.9590055249,0.9913812155,0.9579005525,0.9890607735,0.984198895,0.9676243094,0.9997790055,0.9633149171
17.59396985,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9723756906,0.9770165746,0.9485082873,0.9740331492,0.9633149171,0.9590055249,0.9913812155,0.9579005525,0.9890607735,0.984198895,0.9678453039,0.9997790055,0.9634254144
17.64409548,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9724861878,0.9772375691,0.948839779,0.9741436464,0.9635359116,0.9592265193,0.9913812155,0.9580110497,0.9890607735,0.984198895,0.9678453039,0.9997790055,0.9639779006
17.69422111,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9727071823,0.977679558,0.9491712707,0.9741436464,0.9635359116,0.9594475138,0.9913812155,0.9580110497,0.989281768,0.984198895,0.9679558011,0.9997790055,0.964198895
17.74434673,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9728176796,0.977679558,0.9493922652,0.9741436464,0.9636464088,0.9596685083,0.9913812155,0.958121547,0.989281768,0.984198895,0.9681767956,0.9997790055,0.9643093923
17.79447236,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9729281768,0.9777900552,0.9501657459,0.9741436464,0.9636464088,0.9597790055,0.9913812155,0.9582320442,0.989281768,0.984198895,0.9681767956,0.9997790055,0.9644198895
17.84459799,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9732596685,0.9780110497,0.9508287293,0.9741436464,0.9636464088,0.9597790055,0.9913812155,0.9582320442,0.989281768,0.984198895,0.9683977901,0.9997790055,0.9645303867
17.89472362,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9732596685,0.978121547,0.9509392265,0.9741436464,0.9637569061,0.9597790055,0.9913812155,0.9582320442,0.9893922652,0.984198895,0.9687292818,0.9997790055,0.964640884
17.94484925,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9732596685,0.9782320442,0.9517127072,0.9741436464,0.9637569061,0.96,0.9913812155,0.9583425414,0.9893922652,0.984198895,0.968839779,0.9997790055,0.964640884
17.99497487,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9735911602,0.9784530387,0.9518232044,0.9741436464,0.9637569061,0.96,0.9914917127,0.9584530387,0.9893922652,0.984198895,0.9690607735,0.9997790055,0.9649723757
18.0451005,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9735911602,0.9785635359,0.9520441989,0.9742541436,0.9637569061,0.96,0.9914917127,0.9584530387,0.9895027624,0.984198895,0.969281768,0.9997790055,0.9651933702
18.09522613,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9735911602,0.9786740331,0.9525966851,0.9742541436,0.9637569061,0.9603314917,0.9914917127,0.9584530387,0.9895027624,0.984198895,0.9697237569,0.9997790055,0.9651933702
18.14535176,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9737016575,0.9787845304,0.953038674,0.9742541436,0.9637569061,0.960441989,0.9914917127,0.9585635359,0.9896132597,0.984198895,0.9699447514,0.9997790055,0.9653038674
18.19547739,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9738121547,0.9788950276,0.9533701657,0.9742541436,0.9637569061,0.960441989,0.9914917127,0.9588950276,0.9896132597,0.984198895,0.9701657459,0.9997790055,0.9654143646
18.24560302,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9741436464,0.9788950276,0.9538121547,0.9743646409,0.9637569061,0.9606629834,0.9916022099,0.9588950276,0.9897237569,0.984198895,0.9702762431,0.9997790055,0.9656353591
18.29572864,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9742541436,0.9791160221,0.9542541436,0.9743646409,0.9637569061,0.9607734807,0.9916022099,0.9590055249,0.9897237569,0.984198895,0.9703867403,0.9997790055,0.9656353591
18.34585427,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9742541436,0.9793370166,0.9546961326,0.9743646409,0.9637569061,0.9608839779,0.9916022099,0.9590055249,0.9897237569,0.984198895,0.970718232,0.9997790055,0.9657458564
18.3959799,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9743646409,0.979558011,0.955359116,0.9743646409,0.9637569061,0.9611049724,0.9916022099,0.9592265193,0.9898342541,0.984198895,0.9709392265,0.9997790055,0.9661878453
18.44610553,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9745856354,0.979558011,0.9559116022,0.9744751381,0.9637569061,0.9612154696,0.9916022099,0.9592265193,0.9899447514,0.984198895,0.9710497238,0.9997790055,0.9661878453
18.49623116,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9749171271,0.9796685083,0.9565745856,0.9744751381,0.9637569061,0.9612154696,0.9916022099,0.9592265193,0.9899447514,0.984198895,0.9712707182,0.9997790055,0.9661878453
18.54635678,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9749171271,0.9796685083,0.9569060773,0.9744751381,0.9637569061,0.9613259669,0.9916022099,0.9592265193,0.9899447514,0.984198895,0.9712707182,0.9997790055,0.9662983425
18.59648241,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9749171271,0.9798895028,0.9574585635,0.9744751381,0.9637569061,0.9615469613,0.9917127072,0.959558011,0.9899447514,0.984198895,0.9713812155,0.9997790055,0.9662983425
18.64660804,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9749171271,0.98,0.9579005525,0.9744751381,0.9637569061,0.9615469613,0.9917127072,0.9596685083,0.9900552486,0.984198895,0.9714917127,0.9997790055,0.9664088398
18.69673367,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9752486188,0.9801104972,0.9582320442,0.9744751381,0.9637569061,0.9617679558,0.9917127072,0.9597790055,0.9900552486,0.984198895,0.9716022099,0.9997790055,0.9667403315
18.7468593,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9752486188,0.9801104972,0.9587845304,0.9744751381,0.9637569061,0.9617679558,0.9917127072,0.9597790055,0.9900552486,0.984198895,0.9719337017,0.9997790055,0.9668508287
18.79698492,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9755801105,0.9801104972,0.9592265193,0.9744751381,0.9637569061,0.9617679558,0.9917127072,0.96,0.9900552486,0.984198895,0.9719337017,0.9997790055,0.9668508287
18.84711055,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.975801105,0.980441989,0.959558011,0.9745856354,0.9637569061,0.9620994475,0.9918232044,0.96,0.9901657459,0.984198895,0.9719337017,0.9997790055,0.966961326
18.89723618,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9761325967,0.9805524862,0.9597790055,0.9745856354,0.9637569061,0.9622099448,0.9918232044,0.96,0.9901657459,0.984198895,0.9721546961,0.9997790055,0.9670718232
18.94736181,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9761325967,0.9805524862,0.9606629834,0.9745856354,0.9637569061,0.962320442,0.9918232044,0.9602209945,0.9901657459,0.984198895,0.9721546961,0.9997790055,0.9672928177
18.99748744,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9763535912,0.9807734807,0.9609944751,0.9745856354,0.9637569061,0.962320442,0.9918232044,0.960441989,0.9901657459,0.984198895,0.9721546961,0.9997790055,0.9674033149
19.04761307,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9764640884,0.9807734807,0.9613259669,0.9745856354,0.9637569061,0.9624309392,0.9918232044,0.960441989,0.9901657459,0.984198895,0.9722651934,0.9997790055,0.9675138122
19.09773869,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9764640884,0.9808839779,0.9615469613,0.9745856354,0.9637569061,0.9626519337,0.9918232044,0.9606629834,0.9902762431,0.984198895,0.9723756906,0.9997790055,0.9679558011
19.14786432,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9765745856,0.9812154696,0.9620994475,0.9745856354,0.9637569061,0.9627624309,0.9918232044,0.9608839779,0.9902762431,0.984198895,0.9724861878,0.9997790055,0.9680662983
19.19798995,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9766850829,0.9812154696,0.9627624309,0.9746961326,0.9637569061,0.9627624309,0.9918232044,0.9609944751,0.9902762431,0.984198895,0.9727071823,0.9997790055,0.9683977901
19.24811558,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9769060773,0.9813259669,0.9628729282,0.9746961326,0.9637569061,0.9628729282,0.9918232044,0.9609944751,0.9902762431,0.984198895,0.9728176796,0.9997790055,0.9683977901
19.29824121,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9771270718,0.9814364641,0.9635359116,0.9746961326,0.9637569061,0.9629834254,0.9919337017,0.9611049724,0.9902762431,0.984198895,0.9728176796,0.9997790055,0.9685082873
19.34836683,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9773480663,0.9814364641,0.9643093923,0.9746961326,0.9637569061,0.9629834254,0.9919337017,0.9611049724,0.9903867403,0.984198895,0.9729281768,0.9997790055,0.9685082873
19.39849246,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9774585635,0.9816574586,0.9647513812,0.9748066298,0.9637569061,0.9633149171,0.9919337017,0.9613259669,0.9903867403,0.984198895,0.9731491713,0.9997790055,0.9687292818
19.44861809,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9777900552,0.9816574586,0.9649723757,0.9748066298,0.9637569061,0.9634254144,0.9919337017,0.9615469613,0.9903867403,0.984198895,0.9731491713,0.9997790055,0.968839779
19.49874372,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9777900552,0.9819889503,0.9651933702,0.9748066298,0.9637569061,0.9634254144,0.9919337017,0.9617679558,0.9903867403,0.984198895,0.9731491713,0.9997790055,0.9689502762
19.54886935,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9780110497,0.9820994475,0.9655248619,0.9748066298,0.9637569061,0.9636464088,0.9919337017,0.961878453,0.9904972376,0.984198895,0.9732596685,0.9997790055,0.9691712707
19.59899497,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.978121547,0.9820994475,0.9659668508,0.9748066298,0.9637569061,0.9636464088,0.9919337017,0.9619889503,0.9904972376,0.984198895,0.9732596685,0.9997790055,0.969281768
19.6491206,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.978121547,0.9824309392,0.9662983425,0.9748066298,0.9637569061,0.9638674033,0.9919337017,0.9619889503,0.9904972376,0.984198895,0.9733701657,0.9997790055,0.9693922652
19.69924623,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9783425414,0.9824309392,0.9666298343,0.9748066298,0.9637569061,0.9639779006,0.9919337017,0.9619889503,0.9904972376,0.984198895,0.973480663,0.9997790055,0.9695027624
19.74937186,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9783425414,0.9825414365,0.9668508287,0.9748066298,0.9637569061,0.9639779006,0.9919337017,0.9620994475,0.9906077348,0.984198895,0.973480663,0.9997790055,0.9697237569
19.79949749,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9785635359,0.9825414365,0.966961326,0.9748066298,0.9637569061,0.9643093923,0.9920441989,0.9622099448,0.9906077348,0.984198895,0.9739226519,0.9997790055,0.9700552486
19.84962312,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9785635359,0.9825414365,0.9672928177,0.9748066298,0.9637569061,0.9643093923,0.9920441989,0.9622099448,0.9906077348,0.984198895,0.9740331492,0.9997790055,0.9701657459
19.89974874,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9785635359,0.9828729282,0.9672928177,0.9748066298,0.9637569061,0.9645303867,0.9920441989,0.9622099448,0.9906077348,0.984198895,0.9743646409,0.9997790055,0.9703867403
19.94987437,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9786740331,0.9829834254,0.9678453039,0.9748066298,0.9637569061,0.964640884,0.9920441989,0.962320442,0.9906077348,0.984198895,0.9743646409,0.9997790055,0.9703867403
20,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9787845304,0.9830939227,0.9681767956,0.9748066298,0.9637569061,0.964640884,0.9920441989,0.9624309392,0.990718232,0.984198895,0.9743646409,0.9997790055,0.9703867403
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9787845304,0.9833149171,0.9681767956,0.9748066298,0.9637569061,0.9650828729,0.9920441989,0.9625414365,0.990718232,0.984198895,0.9744751381,0.9997790055,0.9708287293
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9787845304,0.9834254144,0.9683977901,0.9748066298,0.9637569061,0.9653038674,0.9920441989,0.9625414365,0.990718232,0.984198895,0.9745856354,0.9997790055,0.9709392265
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9787845304,0.9834254144,0.968839779,0.9748066298,0.9637569061,0.9654143646,0.9920441989,0.9626519337,0.990718232,0.984198895,0.9745856354,0.9997790055,0.9709392265
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9790055249,0.9836464088,0.9690607735,0.9748066298,0.9637569061,0.9655248619,0.9920441989,0.9626519337,0.9908287293,0.984198895,0.9745856354,0.9997790055,0.971160221
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9790055249,0.9837569061,0.969281768,0.9748066298,0.9637569061,0.9655248619,0.9921546961,0.9626519337,0.9908287293,0.984198895,0.9745856354,0.9997790055,0.971160221
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9790055249,0.9839779006,0.9695027624,0.9748066298,0.9637569061,0.9657458564,0.9921546961,0.9626519337,0.9908287293,0.984198895,0.9746961326,0.9997790055,0.971160221
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9790055249,0.9840883978,0.9697237569,0.9748066298,0.9637569061,0.9657458564,0.9921546961,0.9627624309,0.9908287293,0.984198895,0.9746961326,0.9997790055,0.9716022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9792265193,0.984198895,0.9700552486,0.9748066298,0.9637569061,0.9660773481,0.9921546961,0.9628729282,0.9908287293,0.984198895,0.9746961326,0.9997790055,0.9717127072
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9792265193,0.9843093923,0.9704972376,0.9748066298,0.9637569061,0.9660773481,0.9921546961,0.9628729282,0.9909392265,0.984198895,0.9746961326,0.9997790055,0.9720441989
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9792265193,0.9845303867,0.9708287293,0.9748066298,0.9637569061,0.9661878453,0.9921546961,0.9628729282,0.9909392265,0.984198895,0.9746961326,0.9997790055,0.9721546961
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9793370166,0.984640884,0.9708287293,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9629834254,0.9909392265,0.984198895,0.9746961326,0.9997790055,0.9722651934
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9793370166,0.9847513812,0.9709392265,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9629834254,0.9909392265,0.984198895,0.9746961326,0.9997790055,0.9724861878
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.979558011,0.9850828729,0.9712707182,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9629834254,0.9909392265,0.984198895,0.9746961326,0.9997790055,0.9725966851
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.979558011,0.9850828729,0.9717127072,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9629834254,0.9910497238,0.984198895,0.9746961326,0.9997790055,0.9725966851
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.979558011,0.9853038674,0.9720441989,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9630939227,0.9910497238,0.984198895,0.9746961326,0.9997790055,0.9729281768
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9796685083,0.9853038674,0.9720441989,0.9748066298,0.9637569061,0.966519337,0.9922651934,0.9630939227,0.9910497238,0.984198895,0.9746961326,0.9997790055,0.973038674
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9796685083,0.9855248619,0.9721546961,0.9748066298,0.9637569061,0.9666298343,0.9923756906,0.9630939227,0.9910497238,0.984198895,0.9746961326,0.9997790055,0.973038674
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9797790055,0.9855248619,0.9725966851,0.9748066298,0.9637569061,0.9667403315,0.9923756906,0.9633149171,0.9910497238,0.984198895,0.9746961326,0.9997790055,0.9732596685
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9797790055,0.9855248619,0.9727071823,0.9748066298,0.9637569061,0.9667403315,0.9923756906,0.9633149171,0.991160221,0.984198895,0.9748066298,0.9997790055,0.9733701657
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9856353591,0.9729281768,0.9748066298,0.9637569061,0.9667403315,0.9923756906,0.9634254144,0.991160221,0.984198895,0.9749171271,0.9997790055,0.9733701657
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9857458564,0.9731491713,0.9748066298,0.9637569061,0.9667403315,0.9923756906,0.9634254144,0.991160221,0.984198895,0.9749171271,0.9997790055,0.9735911602
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9857458564,0.9731491713,0.9749171271,0.9637569061,0.9668508287,0.9923756906,0.9635359116,0.991160221,0.984198895,0.9749171271,0.9997790055,0.9738121547
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9858563536,0.9732596685,0.9749171271,0.9637569061,0.9670718232,0.9923756906,0.9635359116,0.9912707182,0.984198895,0.9749171271,0.9997790055,0.9739226519
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9859668508,0.973480663,0.9749171271,0.9637569061,0.9671823204,0.9924861878,0.9635359116,0.9912707182,0.984198895,0.9749171271,0.9997790055,0.9741436464
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98,0.9859668508,0.9735911602,0.9749171271,0.9637569061,0.9671823204,0.9924861878,0.9636464088,0.9912707182,0.984198895,0.9749171271,0.9997790055,0.9743646409
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98,0.9859668508,0.9738121547,0.9749171271,0.9637569061,0.9671823204,0.9924861878,0.9637569061,0.9913812155,0.984198895,0.9749171271,0.9997790055,0.9743646409
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9801104972,0.9860773481,0.9739226519,0.9749171271,0.9637569061,0.9671823204,0.9924861878,0.9637569061,0.9913812155,0.984198895,0.9749171271,0.9997790055,0.9745856354
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9801104972,0.9860773481,0.9740331492,0.9749171271,0.9637569061,0.9674033149,0.9924861878,0.9638674033,0.9913812155,0.984198895,0.9749171271,0.9997790055,0.9748066298
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9802209945,0.9860773481,0.9742541436,0.9749171271,0.9637569061,0.9675138122,0.9924861878,0.9638674033,0.9913812155,0.984198895,0.9749171271,0.9997790055,0.9748066298
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9802209945,0.9861878453,0.9744751381,0.9750276243,0.9637569061,0.9675138122,0.9925966851,0.9640883978,0.9913812155,0.984198895,0.9749171271,0.9997790055,0.9750276243
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9802209945,0.9861878453,0.9745856354,0.9750276243,0.9637569061,0.9675138122,0.9925966851,0.9640883978,0.9914917127,0.984198895,0.9750276243,0.9997790055,0.9752486188
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9803314917,0.9861878453,0.9746961326,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.9640883978,0.9914917127,0.984198895,0.9750276243,0.9997790055,0.975359116
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.980441989,0.9862983425,0.9748066298,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.9640883978,0.9914917127,0.984198895,0.9750276243,0.9997790055,0.9754696133
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.980441989,0.9862983425,0.9751381215,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.964198895,0.9914917127,0.984198895,0.9750276243,0.9997790055,0.9755801105
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.980441989,0.9864088398,0.975359116,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.964198895,0.9914917127,0.984198895,0.9750276243,0.9997790055,0.9756906077
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.980441989,0.9864088398,0.9754696133,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.964198895,0.9916022099,0.984198895,0.9750276243,0.9997790055,0.9759116022
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9806629834,0.9864088398,0.9755801105,0.9750276243,0.9637569061,0.9678453039,0.9925966851,0.9643093923,0.9916022099,0.984198895,0.9750276243,0.9997790055,0.9759116022
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9806629834,0.9864088398,0.9755801105,0.9750276243,0.9637569061,0.9678453039,0.9925966851,0.9643093923,0.9916022099,0.984198895,0.9750276243,0.9997790055,0.9761325967
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9806629834,0.986519337,0.975801105,0.9750276243,0.9637569061,0.9678453039,0.9925966851,0.9643093923,0.9916022099,0.984198895,0.9751381215,0.9997790055,0.9761325967
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9806629834,0.986519337,0.9760220994,0.9750276243,0.9637569061,0.9679558011,0.9925966851,0.9644198895,0.9916022099,0.984198895,0.9751381215,0.9997790055,0.9762430939
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9807734807,0.986519337,0.9763535912,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9644198895,0.9916022099,0.984198895,0.9751381215,0.9997790055,0.9763535912
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.9867403315,0.9764640884,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9644198895,0.9916022099,0.984198895,0.9751381215,0.9997790055,0.9764640884
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.9868508287,0.9765745856,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9644198895,0.9916022099,0.984198895,0.9751381215,0.9997790055,0.9765745856
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.9868508287,0.9767955801,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9645303867,0.9916022099,0.984198895,0.9752486188,0.9997790055,0.9765745856
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.986961326,0.9770165746,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9645303867,0.9916022099,0.984198895,0.9752486188,0.9997790055,0.9766850829
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.986961326,0.9772375691,0.9751381215,0.9637569061,0.9679558011,0.9927071823,0.964640884,0.9916022099,0.984198895,0.9752486188,0.9997790055,0.9767955801
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9809944751,0.986961326,0.9774585635,0.9751381215,0.9637569061,0.9679558011,0.9927071823,0.9647513812,0.9916022099,0.984198895,0.9752486188,0.9997790055,0.9769060773
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9857458564,0.9872928177,0.9822099448,0.9900552486,0.9849723757,0.9851933702,0.997679558,0.9748066298,0.9944751381,0.9971270718,0.9811049724,1,0.9880662983
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9910497238,0.9874033149,0.9854143646,0.9927071823,0.9925966851,0.9984530387,0.9987845304,0.9850828729,0.9984530387,0.9990055249,0.9834254144,1,0.995801105
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9923756906,0.9874033149,0.9864088398,0.9932596685,0.9941436464,0.9984530387,0.9987845304,0.9858563536,0.9993370166,0.9998895028,0.9856353591,1,0.9959116022
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9931491713,0.9875138122,0.9871823204,0.9935911602,0.9951381215,0.9984530387,0.9987845304,0.9859668508,0.9993370166,1,0.9862983425,1,0.9961325967
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9939226519,0.9876243094,0.9875138122,0.9939226519,0.9956906077,0.9984530387,0.9988950276,0.9860773481,0.9994475138,1,0.9870718232,1,0.9963535912
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9944751381,0.9876243094,0.9881767956,0.9941436464,0.9959116022,0.9984530387,0.9988950276,0.9861878453,0.999558011,1,0.9876243094,1,0.9964640884
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9948066298,0.9876243094,0.988839779,0.9943646409,0.9967955801,0.9984530387,0.9988950276,0.9861878453,0.9996685083,1,0.9877348066,1,0.9964640884
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9952486188,0.9877348066,0.9893922652,0.9945856354,0.9969060773,0.9984530387,0.9988950276,0.9861878453,0.9997790055,1,0.9877348066,1,0.9965745856
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9955801105,0.9877348066,0.9898342541,0.9948066298,0.9971270718,0.9984530387,0.9988950276,0.9861878453,0.9997790055,1,0.9877348066,1,0.9965745856
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9877348066,0.9902762431,0.9949171271,0.9975690608,0.9985635359,0.9988950276,0.9864088398,0.9998895028,1,0.9878453039,1,0.9965745856
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9878453039,0.9906077348,0.9950276243,0.9977900552,0.9985635359,0.9988950276,0.9864088398,0.9998895028,1,0.9878453039,1,0.9966850829
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9878453039,0.9908287293,0.9952486188,0.998121547,0.9986740331,0.9988950276,0.9864088398,0.9998895028,1,0.9878453039,1,0.9967955801
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9878453039,0.991160221,0.9954696133,0.9983425414,0.9986740331,0.9988950276,0.9864088398,1,1,0.9878453039,1,0.9967955801
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9879558011,0.9913812155,0.9955801105,0.9985635359,0.9986740331,0.9990055249,0.986519337,1,1,0.9879558011,1,0.9969060773
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9879558011,0.9917127072,0.995801105,0.9985635359,0.9986740331,0.9990055249,0.986519337,1,1,0.9879558011,1,0.9970165746
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9879558011,0.9918232044,0.9959116022,0.9985635359,0.9986740331,0.9990055249,0.9866298343,1,1,0.9879558011,1,0.9970165746
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9879558011,0.9922651934,0.9959116022,0.9985635359,0.9986740331,0.9990055249,0.9866298343,1,1,0.9879558011,1,0.9971270718
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9880662983,0.9924861878,0.9961325967,0.9985635359,0.9986740331,0.9990055249,0.9866298343,1,1,0.9880662983,1,0.9971270718
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9880662983,0.9927071823,0.9962430939,0.9985635359,0.9986740331,0.9990055249,0.9866298343,1,1,0.9881767956,1,0.9971270718
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9881767956,0.9929281768,0.9964640884,0.9985635359,0.9986740331,0.9990055249,0.9867403315,1,1,0.9882872928,1,0.9971270718
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9881767956,0.9931491713,0.9965745856,0.9985635359,0.9986740331,0.9990055249,0.9867403315,1,1,0.9883977901,1,0.9972375691
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9881767956,0.9933701657,0.9967955801,0.9985635359,0.9986740331,0.9990055249,0.9867403315,1,1,0.9885082873,1,0.9973480663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9937016575,0.9969060773,0.9985635359,0.9987845304,0.9990055249,0.9868508287,1,1,0.9887292818,1,0.9973480663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9938121547,0.9971270718,0.9985635359,0.9987845304,0.9990055249,0.9870718232,1,1,0.9889502762,1,0.9973480663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9940331492,0.9972375691,0.9985635359,0.9987845304,0.9990055249,0.9870718232,1,1,0.9890607735,1,0.9973480663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9942541436,0.9973480663,0.9985635359,0.9987845304,0.9991160221,0.9870718232,1,1,0.9890607735,1,0.9973480663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9943646409,0.9974585635,0.9985635359,0.9987845304,0.9991160221,0.9871823204,1,1,0.9890607735,1,0.9973480663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9943646409,0.9974585635,0.9985635359,0.9988950276,0.9991160221,0.9872928177,1,1,0.9890607735,1,0.9973480663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9943646409,0.997679558,0.9985635359,0.9988950276,0.9991160221,0.9872928177,1,1,0.9890607735,1,0.9973480663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9944751381,0.997679558,0.9985635359,0.9988950276,0.9991160221,0.9874033149,1,1,0.9891712707,1,0.9973480663
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9945856354,0.997679558,0.9985635359,0.9988950276,0.9991160221,0.9875138122,1,1,0.9891712707,1,0.9975690608
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9945856354,0.9977900552,0.9985635359,0.9988950276,0.9991160221,0.9875138122,1,1,0.9891712707,1,0.9977900552
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9945856354,0.9977900552,0.9985635359,0.9990055249,0.9991160221,0.9876243094,1,1,0.9891712707,1,0.9977900552
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9946961326,0.9977900552,0.9985635359,0.9990055249,0.9991160221,0.9876243094,1,1,0.9891712707,1,0.9977900552
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9946961326,0.9977900552,0.9985635359,0.9990055249,0.9991160221,0.9876243094,1,1,0.9891712707,1,0.9977900552
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9946961326,0.9977900552,0.9985635359,0.9991160221,0.9991160221,0.9876243094,1,1,0.9891712707,1,0.9977900552
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9883977901,0.9948066298,0.9977900552,0.9985635359,0.9991160221,0.9991160221,0.9877348066,1,1,0.9891712707,1,0.9977900552
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9883977901,0.9948066298,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9877348066,1,1,0.9891712707,1,0.9979005525
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9883977901,0.9948066298,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9879558011,1,1,0.9891712707,1,0.9979005525
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9883977901,0.9948066298,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9879558011,1,1,0.989281768,1,0.9979005525
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9950276243,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9880662983,1,1,0.989281768,1,0.9979005525
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9950276243,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9880662983,1,1,0.989281768,1,0.9979005525
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9950276243,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9881767956,1,1,0.989281768,1,0.9979005525
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9950276243,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9881767956,1,1,0.989281768,1,0.9979005525
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9951381215,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9881767956,1,1,0.989281768,1,0.9980110497
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9951381215,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9882872928,1,1,0.989281768,1,0.9980110497
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9951381215,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9882872928,1,1,0.989281768,1,0.9980110497
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9952486188,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9882872928,1,1,0.989281768,1,0.9980110497
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.995359116,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9885082873,1,1,0.989281768,1,0.9980110497
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.995359116,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9885082873,1,1,0.9893922652,1,0.9980110497
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9954696133,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9885082873,1,1,0.9893922652,1,0.998121547
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9954696133,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9886187845,1,1,0.9893922652,1,0.998121547
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9955801105,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9886187845,1,1,0.9893922652,1,0.998121547
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0.9983425414,0.9964640884,0.9979005525,0.999558011,0.9991160221,1,0.9944751381,1,1,0.9920441989,1,0.9984530387
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9965745856,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9951381215,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9965745856,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9959116022,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9965745856,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9959116022,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9966850829,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9959116022,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9972375691,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9959116022,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.997679558,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9959116022,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9977900552,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9959116022,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9977900552,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9959116022,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9977900552,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9961325967,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9980110497,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9966850829,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.998121547,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9970165746,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9983425414,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9971270718,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9984530387,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9973480663,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9985635359,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9974585635,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9986740331,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1,1,0.9975690608,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9988950276,0.9979005525,0.9998895028,0.9993370166,1,0.9948066298,1,1,0.997679558,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9990055249,0.9979005525,0.9998895028,0.9993370166,1,0.9948066298,1,1,0.9979005525,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9991160221,0.9979005525,0.9998895028,0.9994475138,1,0.9948066298,1,1,0.9980110497,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9992265193,0.9979005525,0.9998895028,0.9994475138,1,0.9948066298,1,1,0.9982320442,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9993370166,0.9979005525,0.9998895028,0.9994475138,1,0.9948066298,1,1,0.9983425414,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9994475138,0.9979005525,0.9998895028,0.999558011,1,0.9948066298,1,1,0.9984530387,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.999558011,0.9980110497,0.9998895028,0.9996685083,1,0.9948066298,1,1,0.9985635359,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9996685083,0.9980110497,0.9998895028,0.9998895028,1,0.9948066298,1,1,0.9986740331,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9997790055,0.9980110497,0.9998895028,1,1,0.9948066298,1,1,0.9988950276,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9998895028,0.9980110497,0.9998895028,1,1,0.9948066298,1,1,0.9990055249,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.998121547,0.9998895028,1,1,0.9948066298,1,1,0.9991160221,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.998121547,0.9998895028,1,1,0.9948066298,1,1,0.9991160221,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.998121547,0.9998895028,1,1,0.9948066298,1,1,0.9993370166,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.998121547,0.9998895028,1,1,0.9948066298,1,1,0.9993370166,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1,1,0.9994475138,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1,1,0.999558011,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9983425414,0.9998895028,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9983425414,0.9998895028,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9983425414,1,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9983425414,1,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1,1,0.9996685083,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1,1,0.9997790055,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9986740331,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9986740331,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9986740331,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9986740331,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9987845304,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9987845304,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9987845304,1,1,1,0.9948066298,1,1,0.9998895028,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9987845304,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9992265193,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9992265193,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9992265193,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9992265193,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9948066298,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9949171271,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9950276243,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9950276243,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9950276243,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9951381215,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9951381215,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9951381215,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9952486188,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9952486188,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9964640884,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9965745856,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9965745856,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9965745856,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9965745856,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9966850829,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9966850829,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9966850829,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9966850829,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9967955801,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9969060773,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9969060773,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9970165746,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9972375691,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9973480663,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9975690608,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9977900552,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9979005525,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.998121547,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9982320442,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9983425414,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9986740331,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9987845304,1,1,1,1,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9988950276,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9988950276,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9988950276,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9988950276,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9991160221,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9992265193,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9993370166,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9994475138,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9994475138,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.999558011,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9997790055,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9998895028,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1,1,1,1,1

==> data/merge_old.csv <==
x,nbo_0.001_1_1_wtp_False,nbo_0.003_1_1_wtp_False,nbo_0.005_1_1_wtp_False,nbo_0.001_1_3_wtp_False,nbo_0.003_1_3_wtp_False,nbo_0.005_1_3_wtp_False,nbo_0.001_1_5_wtp_False,nbo_0.003_1_5_wtp_False,nbo_0.005_1_5_wtp_False,nbo_0.001_5_1_wtp_False,nbo_0.003_5_1_wtp_False,nbo_0.005_5_1_wtp_False,nbo_0.001_5_3_wtp_False,nbo_0.003_5_3_wtp_False,nbo_0.005_5_3_wtp_False,nbo_0.001_5_5_wtp_False,nbo_0.003_5_5_wtp_False,nbo_0.005_5_5_wtp_False,MonteCarloRollout_0.001_5_1_wtp_False,MonteCarloRollout_0.003_5_1_wtp_False,MonteCarloRollout_0.005_5_1_wtp_False,MonteCarloRollout_0.001_5_3_wtp_False,MonteCarloRollout_0.003_5_3_wtp_False,MonteCarloRollout_0.005_5_3_wtp_False,MonteCarloRollout_0.001_5_5_wtp_False,MonteCarloRollout_0.003_5_5_wtp_False,MonteCarloRollout_0.005_5_5_wtp_False,nbo_0.001_5_1_wtp_True,nbo_0.003_5_1_wtp_True,nbo_0.005_5_1_wtp_True,nbo_0.001_5_3_wtp_True,nbo_0.003_5_3_wtp_True,nbo_0.005_5_3_wtp_True,nbo_0.001_5_5_wtp_True,nbo_0.003_5_5_wtp_True,nbo_0.005_5_5_wtp_True,cen_nbo_0.001_5_1_wtp_False,cen_nbo_0.003_5_1_wtp_False,cen_nbo_0.005_5_1_wtp_False,cen_nbo_0.001_5_3_wtp_False,cen_nbo_0.003_5_3_wtp_False,cen_nbo_0.005_5_3_wtp_False,cen_nbo_0.001_5_5_wtp_False,cen_nbo_0.003_5_5_wtp_False,cen_nbo_0.005_5_5_wtp_False
0.05,0,0,0.0001104972376,0,0,0,0,0,0.0001104972376,0.003867403315,0.006850828729,0.009060773481,0,0.0001104972376,0.001988950276,0.0002209944751,0.0005524861878,0.000773480663,0.0001104972376,0,0,0.0001104972376,0.0004419889503,0.0004419889503,0,0.0004419889503,0,0.0001104972376,0.0006629834254,0.002320441989,0,0.0002209944751,0.0005524861878,0.0002209944751,0.0008839779006,0.0008839779006,0.008397790055,0.003093922652,0.01745856354,0.0004419889503,0.001657458564,0.003867403315,0.0001104972376,0.002099447514,0.001104972376
0.1001256281,0.002209944751,0.003535911602,0.003314917127,0.002983425414,0.001988950276,0.001767955801,0.001988950276,0.002209944751,0.001436464088,0.00817679558,0.02508287293,0.02519337017,0.002430939227,0.004861878453,0.01171270718,0.003756906077,0.008397790055,0.005524861878,0.002983425414,0.001546961326,0.001767955801,0.002209944751,0.006740331492,0.004640883978,0.001104972376,0.003756906077,0.000773480663,0.002651933702,0.006077348066,0.009723756906,0.00364640884,0.00364640884,0.005966850829,0.007955801105,0.01116022099,0.01049723757,0.01613259669,0.02,0.03602209945,0.004972375691,0.007513812155,0.01712707182,0.001546961326,0.007182320442,0.006629834254
0.1502512563,0.0261878453,0.0261878453,0.03348066298,0.02685082873,0.02563535912,0.02640883978,0.02475138122,0.02386740331,0.02243093923,0.03436464088,0.05403314917,0.0479558011,0.02408839779,0.03060773481,0.03845303867,0.02662983425,0.03314917127,0.02298342541,0.02541436464,0.01248618785,0.01337016575,0.0208839779,0.02928176796,0.01922651934,0.009281767956,0.01524861878,0.00773480663,0.01988950276,0.02961325967,0.02563535912,0.02729281768,0.02309392265,0.02243093923,0.04519337017,0.04110497238,0.0346961326,0.0529281768,0.06099447514,0.06453038674,0.03027624309,0.02574585635,0.04055248619,0.02143646409,0.0253038674,0.02066298343
0.2003768844,0.1036464088,0.1121546961,0.1225414365,0.1164640884,0.1140331492,0.1203314917,0.1152486188,0.1149171271,0.1135911602,0.1029834254,0.108839779,0.07922651934,0.1001104972,0.08342541436,0.07414364641,0.09933701657,0.08110497238,0.0591160221,0.09977900552,0.04817679558,0.04309392265,0.07535911602,0.0755801105,0.04607734807,0.04298342541,0.04585635359,0.02751381215,0.08342541436,0.07480662983,0.05436464088,0.1039779006,0.0653038674,0.05447513812,0.1359116022,0.09535911602,0.07226519337,0.1247513812,0.1197790055,0.09602209945,0.1078453039,0.07812154696,0.07359116022,0.08961325967,0.06651933702,0.04839779006
0.2505025126,0.2374585635,0.2546961326,0.2625414365,0.2990055249,0.2964640884,0.2912707182,0.2948066298,0.2927071823,0.2851933702,0.210718232,0.1720441989,0.1140331492,0.2349171271,0.1591160221,0.120441989,0.2281767956,0.153480663,0.1095027624,0.226519337,0.1106077348,0.09138121547,0.1858563536,0.1468508287,0.08883977901,0.1045303867,0.0973480663,0.06464088398,0.2077348066,0.1379005525,0.08817679558,0.2437569061,0.1363535912,0.09856353591,0.2805524862,0.1746961326,0.1224309392,0.222320442,0.1849723757,0.1299447514,0.233038674,0.1539226519,0.1173480663,0.2193370166,0.1370165746,0.08828729282
0.3006281407,0.3899447514,0.4146961326,0.4066298343,0.5082872928,0.5128176796,0.4970165746,0.5075138122,0.5003314917,0.4951381215,0.3248618785,0.2310497238,0.1476243094,0.3908287293,0.2379005525,0.1691712707,0.3874033149,0.2369060773,0.1654143646,0.3798895028,0.1890607735,0.1498342541,0.3338121547,0.2282872928,0.1422099448,0.2014364641,0.1606629834,0.1128176796,0.350718232,0.2118232044,0.1281767956,0.3971270718,0.2219889503,0.1447513812,0.4345856354,0.2681767956,0.1774585635,0.3251933702,0.2435359116,0.1636464088,0.3788950276,0.2412154696,0.166519337,0.3752486188,0.2224309392,0.1379005525
0.3507537688,0.5152486188,0.5444198895,0.5175690608,0.6929281768,0.6948066298,0.6820994475,0.6895027624,0.6889502762,0.6857458564,0.4132596685,0.2864088398,0.1790055249,0.5328176796,0.3145856354,0.2146961326,0.5295027624,0.3123756906,0.2163535912,0.5108287293,0.2695027624,0.2097237569,0.48,0.3152486188,0.1973480663,0.3075138122,0.2364640884,0.1659668508,0.4849723757,0.2797790055,0.1658563536,0.5331491713,0.3033149171,0.1843093923,0.5720441989,0.3513812155,0.2328176796,0.4037569061,0.293038674,0.1922651934,0.5099447514,0.321878453,0.2122651934,0.5222099448,0.306519337,0.1866298343
0.400879397,0.5935911602,0.6312707182,0.5987845304,0.8150276243,0.8194475138,0.8099447514,0.8095027624,0.8149171271,0.8120441989,0.48,0.3322651934,0.2032044199,0.6375690608,0.378121547,0.2514917127,0.6340331492,0.381878453,0.262320442,0.6062983425,0.3409944751,0.2585635359,0.5945856354,0.3938121547,0.2487292818,0.4064088398,0.3035359116,0.218121547,0.5867403315,0.335359116,0.2002209945,0.6343646409,0.3762430939,0.226519337,0.6699447514,0.42,0.2840883978,0.4616574586,0.3344751381,0.2166850829,0.6086187845,0.3858563536,0.2527071823,0.6374585635,0.3771270718,0.2392265193
0.4510050251,0.6462983425,0.689281768,0.6471823204,0.8949171271,0.8943646409,0.8924861878,0.8860773481,0.8923756906,0.8875138122,0.5253038674,0.3654143646,0.2287292818,0.7097237569,0.4268508287,0.2843093923,0.6994475138,0.4325966851,0.3057458564,0.6691712707,0.3975690608,0.3012154696,0.6777900552,0.4544751381,0.2956906077,0.4974585635,0.3653038674,0.2687292818,0.6574585635,0.3834254144,0.2325966851,0.6986740331,0.429281768,0.2634254144,0.733480663,0.4731491713,0.3282872928,0.5047513812,0.3724861878,0.2402209945,0.6744751381,0.4335911602,0.2862983425,0.7149171271,0.430718232,0.2829834254
0.5011306533,0.681878453,0.7260773481,0.6786740331,0.9322651934,0.9398895028,0.9341436464,0.9255248619,0.9354696133,0.928839779,0.5625414365,0.3949171271,0.2491712707,0.7572375691,0.4676243094,0.3173480663,0.7427624309,0.4712707182,0.3426519337,0.7129281768,0.4422099448,0.3402209945,0.7384530387,0.5037569061,0.3402209945,0.5701657459,0.4191160221,0.3160220994,0.7080662983,0.4260773481,0.2583425414,0.7434254144,0.4755801105,0.2990055249,0.7722651934,0.5169060773,0.3671823204,0.537679558,0.3979005525,0.2606629834,0.7209944751,0.4737016575,0.3164640884,0.7586740331,0.4766850829,0.3229834254
0.5512562814,0.7020994475,0.7472928177,0.6972375691,0.9544751381,0.9628729282,0.9560220994,0.9455248619,0.9574585635,0.9550276243,0.5895027624,0.424198895,0.2717127072,0.7859668508,0.5011049724,0.3427624309,0.7731491713,0.5090607735,0.3803314917,0.7477348066,0.4770165746,0.3717127072,0.7767955801,0.5476243094,0.3819889503,0.6338121547,0.4675138122,0.3575690608,0.7455248619,0.4625414365,0.2825414365,0.7771270718,0.515801105,0.3279558011,0.7996685083,0.5525966851,0.400441989,0.562320442,0.4198895028,0.277679558,0.7520441989,0.5064088398,0.3433149171,0.7902762431,0.5180110497,0.3554696133
0.6013819095,0.7177900552,0.7624309392,0.7108287293,0.9655248619,0.9771270718,0.9701657459,0.9565745856,0.9675138122,0.9668508287,0.6074033149,0.4457458564,0.2900552486,0.8056353591,0.5293922652,0.3670718232,0.7961325967,0.5415469613,0.4074033149,0.7717127072,0.5103867403,0.4070718232,0.8067403315,0.5850828729,0.4182320442,0.6836464088,0.5076243094,0.3966850829,0.7756906077,0.4971270718,0.3053038674,0.7986740331,0.5477348066,0.3559116022,0.8209944751,0.5835359116,0.431160221,0.5834254144,0.4405524862,0.2974585635,0.7750276243,0.5349171271,0.3686187845,0.8169060773,0.5482872928,0.3890607735
0.6515075377,0.7282872928,0.7721546961,0.7235359116,0.9719337017,0.9826519337,0.9788950276,0.9625414365,0.9742541436,0.9732596685,0.6224309392,0.4622099448,0.3095027624,0.821878453,0.5561325967,0.3889502762,0.8170165746,0.5671823204,0.4306077348,0.789281768,0.5373480663,0.438121547,0.8304972376,0.6145856354,0.4532596685,0.7248618785,0.5443093923,0.4312707182,0.795801105,0.5262983425,0.3298342541,0.8162430939,0.5740331492,0.3806629834,0.837679558,0.6187845304,0.4566850829,0.5990055249,0.4591160221,0.3122651934,0.7903867403,0.5612154696,0.3927071823,0.8361325967,0.5772375691,0.4177900552
0.7016331658,0.7371270718,0.7798895028,0.7333701657,0.9756906077,0.9867403315,0.9824309392,0.9650828729,0.9779005525,0.977679558,0.6354696133,0.4824309392,0.3251933702,0.8362430939,0.5809944751,0.409281768,0.8325966851,0.5885082873,0.4562430939,0.8062983425,0.5628729282,0.4727071823,0.8466298343,0.642320442,0.4877348066,0.7625414365,0.5756906077,0.4645303867,0.8128176796,0.5490607735,0.3509392265,0.833038674,0.6003314917,0.4044198895,0.8522651934,0.6429834254,0.4808839779,0.6114917127,0.4729281768,0.3264088398,0.8051933702,0.5882872928,0.4161325967,0.8517127072,0.5994475138,0.4430939227
0.751758794,0.7438674033,0.7878453039,0.7414364641,0.9766850829,0.9889502762,0.9843093923,0.9676243094,0.9797790055,0.9811049724,0.6447513812,0.4987845304,0.3417679558,0.846961326,0.6033149171,0.4285082873,0.844640884,0.6097237569,0.4797790055,0.820441989,0.5877348066,0.5011049724,0.8612154696,0.6662983425,0.5191160221,0.7908287293,0.606519337,0.4955801105,0.8237569061,0.5710497238,0.3712707182,0.8464088398,0.6208839779,0.4260773481,0.8658563536,0.6691712707,0.5057458564,0.6249723757,0.4876243094,0.3420994475,0.8150276243,0.6109392265,0.4374585635,0.8633149171,0.6209944751,0.4674033149
0.8018844221,0.7500552486,0.793038674,0.7479558011,0.977679558,0.9897237569,0.9856353591,0.9687292818,0.9822099448,0.9825414365,0.655359116,0.5140331492,0.3571270718,0.8564640884,0.6236464088,0.4461878453,0.8550276243,0.6299447514,0.5030939227,0.8320441989,0.6097237569,0.5314917127,0.8724861878,0.6853038674,0.5502762431,0.8141436464,0.6342541436,0.5251933702,0.8340331492,0.5900552486,0.3912707182,0.8573480663,0.6417679558,0.4480662983,0.8764640884,0.689281768,0.5325966851,0.6367955801,0.5017679558,0.3569060773,0.8267403315,0.6295027624,0.4602209945,0.873038674,0.6445303867,0.4913812155
0.8520100503,0.7555801105,0.7992265193,0.7539226519,0.9777900552,0.9903867403,0.986961326,0.9698342541,0.9838674033,0.9837569061,0.6662983425,0.5274033149,0.3697237569,0.8636464088,0.6458563536,0.4658563536,0.862320442,0.6496132597,0.5239779006,0.8437569061,0.631160221,0.5585635359,0.8830939227,0.7048618785,0.5782320442,0.84,0.662320442,0.5510497238,0.8448618785,0.6089502762,0.4096132597,0.8681767956,0.6608839779,0.4693922652,0.8850828729,0.7071823204,0.5566850829,0.6476243094,0.5174585635,0.3729281768,0.8345856354,0.6482872928,0.4788950276,0.8807734807,0.661878453,0.5155801105
0.9021356784,0.7603314917,0.8047513812,0.7587845304,0.978121547,0.990718232,0.9878453039,0.9701657459,0.984640884,0.9847513812,0.6774585635,0.541878453,0.3829834254,0.8727071823,0.6636464088,0.486961326,0.8678453039,0.6676243094,0.5430939227,0.8550276243,0.6510497238,0.5848618785,0.891160221,0.7261878453,0.6056353591,0.8590055249,0.6858563536,0.5760220994,0.8538121547,0.6267403315,0.4289502762,0.8780110497,0.6783425414,0.4896132597,0.8932596685,0.7262983425,0.579558011,0.6577900552,0.5318232044,0.386519337,0.84,0.6644198895,0.4994475138,0.8868508287,0.6790055249,0.5346961326
0.9522613065,0.764640884,0.8103867403,0.7664088398,0.978121547,0.991160221,0.9886187845,0.9704972376,0.9851933702,0.9853038674,0.6879558011,0.558121547,0.3948066298,0.8798895028,0.6797790055,0.5051933702,0.8745856354,0.6834254144,0.5655248619,0.8649723757,0.6690607735,0.6077348066,0.8998895028,0.7439779006,0.630718232,0.8739226519,0.7075138122,0.6001104972,0.8620994475,0.6429834254,0.444198895,0.884198895,0.6965745856,0.5056353591,0.9014364641,0.7440883978,0.6012154696,0.6670718232,0.5450828729,0.4,0.8458563536,0.6791160221,0.5177900552,0.8928176796,0.6950276243,0.5549171271
1.002386935,0.7682872928,0.8142541436,0.7704972376,0.9783425414,0.9913812155,0.988839779,0.9706077348,0.9858563536,0.9860773481,0.697679558,0.5698342541,0.4068508287,0.884640884,0.6933701657,0.5222099448,0.88,0.6996685083,0.5826519337,0.8759116022,0.6858563536,0.629281768,0.9070718232,0.7619889503,0.6519337017,0.8887292818,0.7278453039,0.6211049724,0.8710497238,0.6596685083,0.4601104972,0.8912707182,0.710718232,0.5228729282,0.9070718232,0.7601104972,0.621878453,0.6746961326,0.5565745856,0.413038674,0.8525966851,0.6964640884,0.5355801105,0.8977900552,0.708839779,0.5720441989
1.052512563,0.7728176796,0.8201104972,0.7760220994,0.9785635359,0.9913812155,0.9891712707,0.9708287293,0.9864088398,0.9864088398,0.7051933702,0.5798895028,0.4182320442,0.890718232,0.7090607735,0.5363535912,0.8859668508,0.715359116,0.600441989,0.8832044199,0.7014364641,0.6533701657,0.9144751381,0.7785635359,0.6732596685,0.9014364641,0.7436464088,0.6413259669,0.8820994475,0.6761325967,0.4745856354,0.8966850829,0.7260773481,0.537679558,0.913038674,0.7755801105,0.6386740331,0.682320442,0.5682872928,0.4245303867,0.858121547,0.7093922652,0.5518232044,0.9034254144,0.7234254144,0.5882872928
1.102638191,0.7783425414,0.8243093923,0.7805524862,0.9785635359,0.9914917127,0.989281768,0.9708287293,0.9868508287,0.9866298343,0.7137016575,0.5913812155,0.4308287293,0.8955801105,0.7235359116,0.5498342541,0.8899447514,0.7272928177,0.6165745856,0.8889502762,0.715359116,0.6721546961,0.9203314917,0.7923756906,0.6933701657,0.9113812155,0.7571270718,0.6601104972,0.8893922652,0.6898342541,0.4881767956,0.9017679558,0.7383425414,0.5550276243,0.9190055249,0.7870718232,0.6560220994,0.691160221,0.5815469613,0.4370165746,0.8626519337,0.7215469613,0.5664088398,0.9089502762,0.7365745856,0.6066298343
1.152763819,0.7834254144,0.8287292818,0.7844198895,0.9786740331,0.9914917127,0.9895027624,0.9708287293,0.9870718232,0.9870718232,0.7219889503,0.6019889503,0.4403314917,0.9001104972,0.7365745856,0.5654143646,0.8956906077,0.7391160221,0.631160221,0.8950276243,0.7303867403,0.6917127072,0.9268508287,0.8054143646,0.7113812155,0.9209944751,0.7716022099,0.6761325967,0.8967955801,0.704198895,0.5017679558,0.9070718232,0.7517127072,0.568839779,0.9239779006,0.7998895028,0.673480663,0.6964640884,0.5912707182,0.4481767956,0.8666298343,0.7327071823,0.5785635359,0.9124861878,0.7472928177,0.6226519337
1.202889447,0.7877348066,0.8327071823,0.7883977901,0.9786740331,0.9916022099,0.9897237569,0.9709392265,0.9871823204,0.9870718232,0.7281767956,0.6103867403,0.4522651934,0.9037569061,0.7478453039,0.5770165746,0.9009944751,0.7532596685,0.6464088398,0.9008839779,0.7462983425,0.7103867403,0.9331491713,0.8193370166,0.7295027624,0.9296132597,0.7820994475,0.6945856354,0.9024309392,0.7169060773,0.5143646409,0.910718232,0.7639779006,0.5825414365,0.9280662983,0.8099447514,0.6887292818,0.7034254144,0.6008839779,0.4625414365,0.8712707182,0.7462983425,0.5922651934,0.9165745856,0.7569060773,0.6394475138
1.253015075,0.7913812155,0.8356906077,0.7924861878,0.9787845304,0.9916022099,0.9904972376,0.9709392265,0.9877348066,0.9870718232,0.7331491713,0.6197790055,0.4619889503,0.9078453039,0.757679558,0.588839779,0.9058563536,0.7651933702,0.6594475138,0.9067403315,0.7585635359,0.7262983425,0.9371270718,0.8304972376,0.7449723757,0.935801105,0.7942541436,0.7086187845,0.9078453039,0.7291712707,0.526961326,0.9159116022,0.7756906077,0.5937016575,0.9319337017,0.8209944751,0.7050828729,0.709281768,0.6117127072,0.4748066298,0.8741436464,0.7554696133,0.6040883978,0.9190055249,0.7675138122,0.6548066298
1.303140704,0.7954696133,0.8393370166,0.7966850829,0.9787845304,0.9916022099,0.9906077348,0.9709392265,0.9878453039,0.9871823204,0.7387845304,0.6290607735,0.4714917127,0.9113812155,0.7667403315,0.6005524862,0.908839779,0.7741436464,0.6740331492,0.9132596685,0.7704972376,0.7420994475,0.942320442,0.8416574586,0.7598895028,0.9413259669,0.804198895,0.7248618785,0.9131491713,0.7401104972,0.5386740331,0.9205524862,0.7867403315,0.604640884,0.9348066298,0.8293922652,0.7167955801,0.7154696133,0.6212154696,0.4848618785,0.8783425414,0.7633149171,0.6155801105,0.9220994475,0.7761325967,0.6691712707
1.353266332,0.7994475138,0.8425414365,0.8002209945,0.9787845304,0.9919337017,0.9912707182,0.9709392265,0.9879558011,0.9872928177,0.7439779006,0.6379005525,0.4809944751,0.9140331492,0.7773480663,0.6122651934,0.9113812155,0.784198895,0.6868508287,0.9175690608,0.7814364641,0.7571270718,0.9458563536,0.8497237569,0.7741436464,0.9459668508,0.8137016575,0.738121547,0.9171270718,0.750718232,0.5499447514,0.9238674033,0.798121547,0.6171270718,0.9374585635,0.8388950276,0.7293922652,0.7211049724,0.6310497238,0.4949171271,0.8809944751,0.771160221,0.6260773481,0.9248618785,0.7836464088,0.6819889503
1.40339196,0.8030939227,0.8456353591,0.8039779006,0.9787845304,0.9919337017,0.9913812155,0.9709392265,0.9880662983,0.9872928177,0.7506077348,0.6470718232,0.4906077348,0.9175690608,0.7838674033,0.6239779006,0.9143646409,0.7929281768,0.6974585635,0.9227624309,0.7910497238,0.7717127072,0.9480662983,0.8590055249,0.7855248619,0.9517127072,0.8235359116,0.7506077348,0.9215469613,0.7605524862,0.5626519337,0.9264088398,0.8080662983,0.6274033149,0.9403314917,0.8480662983,0.7430939227,0.7258563536,0.640441989,0.5054143646,0.8835359116,0.7793370166,0.6343646409,0.9274033149,0.790718232,0.6949171271
1.453517588,0.8067403315,0.8490607735,0.8072928177,0.9788950276,0.9919337017,0.9917127072,0.9709392265,0.9881767956,0.9872928177,0.7562430939,0.6542541436,0.502320442,0.9205524862,0.790718232,0.633480663,0.9164640884,0.8,0.7102762431,0.926961326,0.8003314917,0.7825414365,0.9512707182,0.866519337,0.7980110497,0.9548066298,0.8337016575,0.7616574586,0.9248618785,0.7685082873,0.5740331492,0.9293922652,0.8172375691,0.6384530387,0.9429834254,0.8559116022,0.7532596685,0.7299447514,0.6486187845,0.5149171271,0.8854143646,0.7868508287,0.6436464088,0.9300552486,0.7975690608,0.7090607735
1.503643216,0.8098342541,0.8528176796,0.8101657459,0.9788950276,0.9919337017,0.9917127072,0.9709392265,0.9882872928,0.9874033149,0.7617679558,0.6617679558,0.5123756906,0.922320442,0.7990055249,0.6445303867,0.9183425414,0.8072928177,0.7214364641,0.9308287293,0.8087292818,0.795359116,0.9541436464,0.8742541436,0.8096132597,0.9591160221,0.8412154696,0.7714917127,0.9281767956,0.7782320442,0.5857458564,0.9320441989,0.8243093923,0.6482872928,0.9461878453,0.8628729282,0.7643093923,0.7338121547,0.6577900552,0.5257458564,0.8872928177,0.7922651934,0.6540331492,0.9325966851,0.8043093923,0.7192265193
1.553768844,0.8121546961,0.8554696133,0.8137016575,0.9788950276,0.9919337017,0.9919337017,0.9709392265,0.9882872928,0.9875138122,0.766519337,0.668839779,0.5220994475,0.9244198895,0.8068508287,0.6552486188,0.919558011,0.8144751381,0.7306077348,0.9340331492,0.8152486188,0.8058563536,0.9562430939,0.8815469613,0.8182320442,0.9627624309,0.8476243094,0.7811049724,0.9306077348,0.7862983425,0.5966850829,0.9344751381,0.8316022099,0.66,0.9485082873,0.8690607735,0.773480663,0.7393370166,0.6661878453,0.5352486188,0.8891712707,0.7983425414,0.6632044199,0.9343646409,0.8110497238,0.7297237569
1.603894472,0.815801105,0.8575690608,0.8173480663,0.9788950276,0.9919337017,0.9921546961,0.9709392265,0.9883977901,0.9876243094,0.7721546961,0.6743646409,0.5320441989,0.9271823204,0.8140331492,0.6644198895,0.9216574586,0.8201104972,0.7386740331,0.9369060773,0.8226519337,0.8156906077,0.9580110497,0.8886187845,0.8260773481,0.9650828729,0.8528176796,0.7891712707,0.9354696133,0.7935911602,0.6076243094,0.937679558,0.840441989,0.669281768,0.9502762431,0.8751381215,0.7829834254,0.7439779006,0.6733701657,0.5447513812,0.8913812155,0.8055248619,0.6704972376,0.9366850829,0.815801105,0.74
1.654020101,0.8196685083,0.8592265193,0.8206629834,0.9788950276,0.9919337017,0.9922651934,0.9709392265,0.9885082873,0.9876243094,0.7752486188,0.6791160221,0.5396685083,0.9293922652,0.8203314917,0.6732596685,0.9233149171,0.8248618785,0.7467403315,0.9396685083,0.8304972376,0.8238674033,0.9594475138,0.8956906077,0.8355801105,0.9675138122,0.8577900552,0.7975690608,0.9388950276,0.7991160221,0.617679558,0.939558011,0.8470718232,0.6773480663,0.9519337017,0.882320442,0.790718232,0.748839779,0.6814364641,0.5531491713,0.8933701657,0.8120441989,0.6785635359,0.9384530387,0.8196685083,0.7499447514
1.704145729,0.8220994475,0.8625414365,0.8235359116,0.9788950276,0.9919337017,0.9922651934,0.9709392265,0.9885082873,0.9876243094,0.7794475138,0.6856353591,0.5470718232,0.9321546961,0.8257458564,0.6827624309,0.9240883978,0.8306077348,0.7543646409,0.9415469613,0.835359116,0.8310497238,0.9609944751,0.9011049724,0.8424309392,0.9699447514,0.8632044199,0.8058563536,0.9415469613,0.806519337,0.6264088398,0.9422099448,0.8541436464,0.6866298343,0.9532596685,0.8868508287,0.800441989,0.7527071823,0.6889502762,0.5606629834,0.8950276243,0.8185635359,0.6864088398,0.9397790055,0.8237569061,0.7593370166
1.754271357,0.8249723757,0.8659668508,0.8276243094,0.9788950276,0.9919337017,0.9923756906,0.9709392265,0.9886187845,0.9876243094,0.7822099448,0.6917127072,0.5556906077,0.9340331492,0.8312707182,0.6933701657,0.9256353591,0.8348066298,0.7620994475,0.9450828729,0.8412154696,0.8385635359,0.9622099448,0.9061878453,0.8497237569,0.9719337017,0.8683977901,0.8132596685,0.9450828729,0.8128176796,0.6343646409,0.9447513812,0.8605524862,0.6941436464,0.9549171271,0.8922651934,0.8067403315,0.7567955801,0.6951381215,0.5668508287,0.8971270718,0.8239779006,0.6937016575,0.9408839779,0.8276243094,0.7670718232
1.804396985,0.8279558011,0.8682872928,0.8308287293,0.9788950276,0.9919337017,0.9923756906,0.9709392265,0.9887292818,0.9877348066,0.7868508287,0.6974585635,0.5639779006,0.935359116,0.8361325967,0.7,0.926961326,0.8390055249,0.768839779,0.9478453039,0.8479558011,0.846519337,0.9632044199,0.9108287293,0.8567955801,0.9738121547,0.8741436464,0.820441989,0.9479558011,0.8184530387,0.644640884,0.9474033149,0.8662983425,0.7006629834,0.9567955801,0.8963535912,0.8148066298,0.7605524862,0.7007734807,0.5750276243,0.8988950276,0.8289502762,0.7011049724,0.9422099448,0.8306077348,0.7754696133
1.854522613,0.8299447514,0.8701657459,0.8346961326,0.9788950276,0.9919337017,0.9924861878,0.9709392265,0.988839779,0.9878453039,0.7901657459,0.7034254144,0.5697237569,0.9363535912,0.8413259669,0.7075138122,0.9277348066,0.842320442,0.775801105,0.9506077348,0.8537016575,0.8529281768,0.9644198895,0.9150276243,0.8626519337,0.975359116,0.8767955801,0.8270718232,0.9506077348,0.8236464088,0.6525966851,0.9497237569,0.8709392265,0.7089502762,0.9580110497,0.9003314917,0.820441989,0.7639779006,0.7056353591,0.5820994475,0.8998895028,0.8339226519,0.7082872928,0.9436464088,0.8341436464,0.784198895
1.904648241,0.8328176796,0.8725966851,0.8369060773,0.9788950276,0.9919337017,0.9928176796,0.9709392265,0.9889502762,0.9878453039,0.7938121547,0.7093922652,0.5770165746,0.9384530387,0.8475138122,0.7146961326,0.9282872928,0.8471823204,0.7836464088,0.9539226519,0.8592265193,0.8591160221,0.9656353591,0.9186740331,0.8680662983,0.9772375691,0.8796685083,0.8332596685,0.9542541436,0.828839779,0.6594475138,0.9514917127,0.875801105,0.7152486188,0.9588950276,0.9050828729,0.8266298343,0.7676243094,0.7114917127,0.591160221,0.9015469613,0.8380110497,0.7137016575,0.9454143646,0.8374585635,0.7902762431
1.954773869,0.8352486188,0.8749171271,0.8397790055,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9890607735,0.9878453039,0.7977900552,0.7169060773,0.5835359116,0.9398895028,0.8502762431,0.7202209945,0.9295027624,0.8509392265,0.789281768,0.9559116022,0.8638674033,0.8645303867,0.9666298343,0.9216574586,0.8735911602,0.9782320442,0.8835359116,0.8380110497,0.9571270718,0.8338121547,0.669281768,0.953480663,0.8798895028,0.7224309392,0.9598895028,0.9085082873,0.8322651934,0.770718232,0.7164640884,0.5975690608,0.9034254144,0.8429834254,0.7188950276,0.9460773481,0.8406629834,0.7971270718
2.004899497,0.8374585635,0.877679558,0.8435359116,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9891712707,0.9878453039,0.8020994475,0.7220994475,0.590718232,0.9408839779,0.8538121547,0.7266298343,0.9306077348,0.8541436464,0.7949171271,0.958121547,0.8679558011,0.8696132597,0.966961326,0.9259668508,0.8777900552,0.979558011,0.8860773481,0.8424309392,0.9586740331,0.838121547,0.6769060773,0.9555801105,0.8836464088,0.7280662983,0.9609944751,0.9125966851,0.8370165746,0.7739226519,0.7206629834,0.6056353591,0.904198895,0.8482872928,0.7244198895,0.946961326,0.8428729282,0.8025414365
2.055025126,0.8401104972,0.8794475138,0.846519337,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9891712707,0.9878453039,0.8059668508,0.7281767956,0.595801105,0.9429834254,0.857679558,0.733038674,0.9312707182,0.8577900552,0.8003314917,0.9597790055,0.8713812155,0.8745856354,0.9677348066,0.9282872928,0.8816574586,0.9805524862,0.8880662983,0.8467403315,0.9611049724,0.8430939227,0.6837569061,0.9567955801,0.8882872928,0.7332596685,0.9616574586,0.9162430939,0.8408839779,0.7770165746,0.7259668508,0.6133701657,0.9054143646,0.8513812155,0.7304972376,0.9478453039,0.8451933702,0.8089502762
2.105150754,0.8429834254,0.881878453,0.8490607735,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9891712707,0.9878453039,0.810718232,0.7339226519,0.6014364641,0.9448618785,0.862320442,0.7388950276,0.9320441989,0.8592265193,0.8048618785,0.9617679558,0.8745856354,0.8797790055,0.968839779,0.9303867403,0.8849723757,0.9816574586,0.8904972376,0.8513812155,0.9634254144,0.8476243094,0.6912707182,0.9587845304,0.8931491713,0.7383425414,0.962320442,0.9186740331,0.8443093923,0.7802209945,0.7306077348,0.6201104972,0.9068508287,0.8541436464,0.7365745856,0.9497237569,0.8471823204,0.8142541436
2.155276382,0.8454143646,0.8838674033,0.8521546961,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.989281768,0.9878453039,0.8137016575,0.7398895028,0.6075138122,0.9459668508,0.8648618785,0.7443093923,0.9325966851,0.8611049724,0.8097237569,0.9633149171,0.8780110497,0.8829834254,0.9693922652,0.9329281768,0.8882872928,0.9830939227,0.8925966851,0.8548066298,0.9650828729,0.853038674,0.6979005525,0.960441989,0.8972375691,0.7433149171,0.9637569061,0.9217679558,0.8491712707,0.7828729282,0.7354696133,0.6266298343,0.9081767956,0.8577900552,0.741878453,0.9502762431,0.8497237569,0.8182320442
2.20540201,0.8481767956,0.8851933702,0.8550276243,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.989281768,0.9878453039,0.8173480663,0.7451933702,0.6117127072,0.9468508287,0.866519337,0.7496132597,0.9337016575,0.8633149171,0.8141436464,0.9645303867,0.8816574586,0.8880662983,0.9701657459,0.9348066298,0.8920441989,0.984198895,0.8943646409,0.8584530387,0.9667403315,0.8567955801,0.7039779006,0.9629834254,0.9005524862,0.7477348066,0.964640884,0.9240883978,0.8533701657,0.7857458564,0.74,0.633038674,0.9091712707,0.86,0.7467403315,0.9512707182,0.8508287293,0.8214364641
2.255527638,0.8506077348,0.886961326,0.8575690608,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9893922652,0.9878453039,0.8207734807,0.749281768,0.6177900552,0.9479558011,0.8689502762,0.755359116,0.9342541436,0.8650828729,0.8170165746,0.9656353591,0.8850828729,0.8912707182,0.9702762431,0.9363535912,0.8956906077,0.9845303867,0.8956906077,0.8612154696,0.9686187845,0.8591160221,0.7082872928,0.9640883978,0.904198895,0.753038674,0.9656353591,0.9264088398,0.8570165746,0.7886187845,0.7448618785,0.6398895028,0.910718232,0.8624309392,0.751160221,0.9527071823,0.8528176796,0.824198895
2.305653266,0.8532596685,0.8886187845,0.8597790055,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9896132597,0.9878453039,0.8239779006,0.7556906077,0.6216574586,0.9489502762,0.8710497238,0.7603314917,0.9349171271,0.8668508287,0.8215469613,0.9672928177,0.8879558011,0.8940331492,0.9704972376,0.9380110497,0.8992265193,0.9853038674,0.8979005525,0.8659668508,0.9698342541,0.8633149171,0.7139226519,0.9651933702,0.909281768,0.7565745856,0.9666298343,0.9285082873,0.8605524862,0.791160221,0.7495027624,0.6455248619,0.9119337017,0.8640883978,0.7548066298,0.9545856354,0.8554696133,0.8278453039
2.355778894,0.8555801105,0.8909392265,0.8626519337,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9898342541,0.9878453039,0.8275138122,0.7609944751,0.6262983425,0.9496132597,0.8739226519,0.7653038674,0.9354696133,0.868839779,0.8254143646,0.9682872928,0.8909392265,0.8971270718,0.9706077348,0.9394475138,0.9019889503,0.9864088398,0.8992265193,0.8677348066,0.9714917127,0.8662983425,0.719558011,0.9664088398,0.9113812155,0.7611049724,0.9678453039,0.9303867403,0.8627624309,0.7939226519,0.753480663,0.6513812155,0.9122651934,0.866519337,0.7592265193,0.9563535912,0.8571270718,0.830718232
2.405904523,0.8583425414,0.8928176796,0.8648618785,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9899447514,0.9878453039,0.8304972376,0.7656353591,0.6303867403,0.9504972376,0.8759116022,0.7714917127,0.9362430939,0.8703867403,0.828839779,0.9699447514,0.8933701657,0.9002209945,0.9709392265,0.9407734807,0.9043093923,0.9872928177,0.9,0.8703867403,0.9732596685,0.868839779,0.7250828729,0.9678453039,0.9141436464,0.7656353591,0.9686187845,0.9332596685,0.8657458564,0.7966850829,0.7573480663,0.6559116022,0.9133701657,0.8685082873,0.7630939227,0.9572375691,0.8591160221,0.8339226519
2.456030151,0.8608839779,0.8951381215,0.8671823204,0.9788950276,0.9919337017,0.9929281768,0.9709392265,0.9900552486,0.9878453039,0.8338121547,0.7685082873,0.6364640884,0.9514917127,0.8777900552,0.7759116022,0.9364640884,0.8716022099,0.8313812155,0.9713812155,0.8954696133,0.9022099448,0.9712707182,0.9420994475,0.9066298343,0.9877348066,0.9013259669,0.8718232044,0.9745856354,0.8709392265,0.7308287293,0.9690607735,0.9169060773,0.7693922652,0.9693922652,0.9348066298,0.8679558011,0.8,0.7620994475,0.6624309392,0.9144751381,0.871160221,0.7676243094,0.9584530387,0.8612154696,0.838121547
2.506155779,0.8625414365,0.8969060773,0.8700552486,0.9788950276,0.9919337017,0.993038674,0.9709392265,0.9901657459,0.9878453039,0.8372375691,0.7739226519,0.6411049724,0.9524861878,0.8802209945,0.7807734807,0.9373480663,0.873480663,0.8348066298,0.9728176796,0.8969060773,0.9056353591,0.9712707182,0.9433149171,0.908839779,0.9879558011,0.9022099448,0.8744751381,0.975359116,0.8732596685,0.7360220994,0.9698342541,0.9183425414,0.773038674,0.9702762431,0.9364640884,0.8701657459,0.8029834254,0.7660773481,0.6687292818,0.915359116,0.8727071823,0.7710497238,0.9588950276,0.8632044199,0.8408839779
2.556281407,0.8654143646,0.8985635359,0.8727071823,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9902762431,0.9878453039,0.8405524862,0.7777900552,0.6462983425,0.9535911602,0.8826519337,0.7854143646,0.9380110497,0.8746961326,0.8374585635,0.9737016575,0.8984530387,0.9079558011,0.9713812155,0.9443093923,0.9113812155,0.9882872928,0.9029834254,0.8764640884,0.9763535912,0.8750276243,0.7407734807,0.9710497238,0.9206629834,0.7760220994,0.9708287293,0.937679558,0.8718232044,0.8057458564,0.7690607735,0.6732596685,0.9165745856,0.8744751381,0.7749171271,0.9596685083,0.864640884,0.8439779006
2.606407035,0.8668508287,0.9002209945,0.8743646409,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9902762431,0.9878453039,0.844198895,0.7820994475,0.6506077348,0.9539226519,0.8838674033,0.7895027624,0.9385635359,0.8769060773,0.84,0.9750276243,0.9007734807,0.910718232,0.9713812155,0.9451933702,0.9127071823,0.9887292818,0.9038674033,0.8790055249,0.9777900552,0.8777900552,0.7450828729,0.9725966851,0.9228729282,0.7793370166,0.9714917127,0.9393370166,0.8737016575,0.8082872928,0.7725966851,0.6793370166,0.9186740331,0.8765745856,0.777679558,0.9602209945,0.8664088398,0.8466298343
2.656532663,0.8700552486,0.9019889503,0.8771270718,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9902762431,0.9878453039,0.8470718232,0.7866298343,0.6555801105,0.9544751381,0.8854143646,0.7941436464,0.9394475138,0.8785635359,0.8425414365,0.9760220994,0.9029834254,0.9138121547,0.9717127072,0.9462983425,0.9143646409,0.989281768,0.9044198895,0.8808839779,0.9792265193,0.8801104972,0.750718232,0.9735911602,0.9243093923,0.7829834254,0.9718232044,0.9415469613,0.8756906077,0.8110497238,0.7769060773,0.6847513812,0.9194475138,0.8780110497,0.7806629834,0.9608839779,0.8685082873,0.8498342541
2.706658291,0.8717127072,0.9032044199,0.8790055249,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8500552486,0.791160221,0.660441989,0.9551381215,0.8874033149,0.797679558,0.9402209945,0.8798895028,0.8449723757,0.9774585635,0.904640884,0.9154696133,0.9717127072,0.946961326,0.9164640884,0.9893922652,0.9055248619,0.881878453,0.98,0.8822099448,0.7544751381,0.9740331492,0.9259668508,0.7868508287,0.9723756906,0.9428729282,0.8785635359,0.8141436464,0.7817679558,0.6908287293,0.9203314917,0.879558011,0.7827624309,0.9619889503,0.8700552486,0.8519337017
2.75678392,0.8737016575,0.9054143646,0.8806629834,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8523756906,0.7944751381,0.6644198895,0.955801105,0.889281768,0.8009944751,0.9411049724,0.880441989,0.8478453039,0.9782320442,0.9062983425,0.9173480663,0.9717127072,0.9476243094,0.9183425414,0.9896132597,0.9058563536,0.8845303867,0.9811049724,0.8845303867,0.7588950276,0.9748066298,0.9278453039,0.7895027624,0.973038674,0.9440883978,0.8805524862,0.8162430939,0.7862983425,0.6960220994,0.9211049724,0.8808839779,0.7859668508,0.9625414365,0.8714917127,0.8545856354
2.806909548,0.875801105,0.9060773481,0.882320442,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8551381215,0.7980110497,0.6686187845,0.9562430939,0.8906077348,0.8048618785,0.9414364641,0.8815469613,0.8495027624,0.9792265193,0.9081767956,0.919558011,0.9721546961,0.948839779,0.9196685083,0.9900552486,0.906961326,0.8860773481,0.9815469613,0.8864088398,0.7617679558,0.9761325967,0.9302762431,0.7924861878,0.9732596685,0.9450828729,0.8817679558,0.8187845304,0.789281768,0.7016574586,0.9216574586,0.8819889503,0.7889502762,0.9633149171,0.8725966851,0.8574585635
2.857035176,0.8773480663,0.9078453039,0.8844198895,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8579005525,0.8019889503,0.6733701657,0.9569060773,0.8919337017,0.8089502762,0.9417679558,0.8825414365,0.8512707182,0.98,0.9096132597,0.9208839779,0.9725966851,0.949281768,0.9212154696,0.9902762431,0.9076243094,0.8878453039,0.9824309392,0.888839779,0.7661878453,0.9770165746,0.9322651934,0.7952486188,0.9735911602,0.9459668508,0.8843093923,0.8203314917,0.7920441989,0.7064088398,0.922320442,0.8838674033,0.7922651934,0.9638674033,0.8749171271,0.8612154696
2.907160804,0.8793370166,0.9093922652,0.8870718232,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8596685083,0.8055248619,0.6762430939,0.957679558,0.8932596685,0.8117127072,0.942320442,0.8833149171,0.8545856354,0.9806629834,0.9112707182,0.9229834254,0.9727071823,0.9499447514,0.9224309392,0.9906077348,0.9082872928,0.8896132597,0.9832044199,0.8916022099,0.7695027624,0.9774585635,0.9332596685,0.7973480663,0.9741436464,0.946961326,0.8861878453,0.8220994475,0.7948066298,0.7118232044,0.9232044199,0.8851933702,0.7959116022,0.9643093923,0.8764640884,0.8637569061
2.957286432,0.8812154696,0.9110497238,0.8899447514,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8628729282,0.8081767956,0.6809944751,0.958121547,0.8946961326,0.8155801105,0.9426519337,0.8839779006,0.8567955801,0.9816574586,0.9132596685,0.924198895,0.973038674,0.9506077348,0.9238674033,0.990718232,0.9086187845,0.8908287293,0.9837569061,0.8932596685,0.7728176796,0.978121547,0.9348066298,0.8,0.9744751381,0.9481767956,0.8871823204,0.8239779006,0.7985635359,0.7185635359,0.9238674033,0.8859668508,0.798121547,0.964640884,0.8774585635,0.8662983425
3.00741206,0.8827624309,0.9123756906,0.8909392265,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8649723757,0.8118232044,0.6848618785,0.9583425414,0.8966850829,0.8190055249,0.9435359116,0.8853038674,0.8586740331,0.9825414365,0.9152486188,0.926519337,0.9732596685,0.9508287293,0.9250828729,0.9909392265,0.909281768,0.8922651934,0.9839779006,0.895801105,0.7754696133,0.9791160221,0.9364640884,0.8036464088,0.9751381215,0.9491712707,0.8878453039,0.8261878453,0.8015469613,0.7224309392,0.9244198895,0.8870718232,0.8011049724,0.9649723757,0.8792265193,0.868839779
3.057537688,0.8844198895,0.9144751381,0.8929281768,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8672928177,0.8155801105,0.6885082873,0.9588950276,0.8987845304,0.8228729282,0.9438674033,0.886519337,0.8606629834,0.9832044199,0.9166850829,0.9272928177,0.9732596685,0.9516022099,0.9259668508,0.9910497238,0.9101657459,0.8935911602,0.9845303867,0.8970165746,0.7785635359,0.9794475138,0.9375690608,0.8059668508,0.9755801105,0.9498342541,0.8893922652,0.829281768,0.804640884,0.7270718232,0.9253038674,0.8887292818,0.8036464088,0.9654143646,0.8801104972,0.8717127072
3.107663317,0.8861878453,0.9151381215,0.8952486188,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8704972376,0.8190055249,0.6908287293,0.959558011,0.9002209945,0.8261878453,0.944198895,0.8876243094,0.8636464088,0.984198895,0.9182320442,0.9287292818,0.9733701657,0.9524861878,0.9270718232,0.991160221,0.9108287293,0.8944751381,0.9850828729,0.8985635359,0.782320442,0.9798895028,0.9385635359,0.8087292818,0.9759116022,0.9506077348,0.8908287293,0.831160221,0.8081767956,0.7333701657,0.9259668508,0.8899447514,0.8059668508,0.9657458564,0.8815469613,0.8727071823
3.157788945,0.8880662983,0.9166850829,0.8972375691,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8723756906,0.821878453,0.6937016575,0.96,0.9015469613,0.828839779,0.9449723757,0.8887292818,0.8658563536,0.9849723757,0.919558011,0.929281768,0.973480663,0.9529281768,0.9279558011,0.9913812155,0.9110497238,0.895801105,0.9853038674,0.9001104972,0.784640884,0.9803314917,0.94,0.8106077348,0.9761325967,0.9518232044,0.8920441989,0.833480663,0.8113812155,0.7369060773,0.9271823204,0.891160221,0.8089502762,0.9660773481,0.8822099448,0.8752486188
3.207914573,0.8899447514,0.9177900552,0.8991160221,0.9788950276,0.9919337017,0.9931491713,0.9709392265,0.9903867403,0.9878453039,0.8749171271,0.8244198895,0.6966850829,0.96,0.9030939227,0.8320441989,0.9456353591,0.8896132597,0.8677348066,0.9855248619,0.9208839779,0.9300552486,0.973480663,0.9533701657,0.9289502762,0.9916022099,0.9113812155,0.8970165746,0.9857458564,0.9012154696,0.7867403315,0.9807734807,0.9408839779,0.8121546961,0.9767955801,0.953038674,0.8931491713,0.835801105,0.8133701657,0.7416574586,0.9279558011,0.8920441989,0.8118232044,0.9664088398,0.8834254144,0.8770165746
3.258040201,0.891160221,0.9187845304,0.9008839779,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8763535912,0.8278453039,0.6996685083,0.960441989,0.904198895,0.8349171271,0.9459668508,0.8900552486,0.8706077348,0.9864088398,0.9222099448,0.9314917127,0.9735911602,0.9537016575,0.9298342541,0.9916022099,0.9119337017,0.8980110497,0.9861878453,0.9024309392,0.788839779,0.9813259669,0.9420994475,0.8142541436,0.9771270718,0.9539226519,0.8944751381,0.8373480663,0.8155801105,0.7447513812,0.9283977901,0.8935911602,0.8133701657,0.9668508287,0.8847513812,0.8793370166
3.308165829,0.8935911602,0.9203314917,0.9029834254,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8793370166,0.8295027624,0.7028729282,0.9608839779,0.9050828729,0.8384530387,0.9464088398,0.8910497238,0.8728176796,0.9868508287,0.9233149171,0.9325966851,0.9735911602,0.9541436464,0.9303867403,0.9917127072,0.9121546961,0.8988950276,0.9866298343,0.9044198895,0.7919337017,0.9816574586,0.9432044199,0.8160220994,0.9777900552,0.9544751381,0.895801105,0.8394475138,0.8188950276,0.7486187845,0.9289502762,0.8941436464,0.8154696133,0.9671823204,0.8860773481,0.8812154696
3.358291457,0.8954696133,0.9216574586,0.9044198895,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8814364641,0.8324861878,0.7048618785,0.9611049724,0.9058563536,0.8407734807,0.9467403315,0.8917127072,0.8743646409,0.9874033149,0.924198895,0.9338121547,0.9735911602,0.9543646409,0.931160221,0.9917127072,0.9128176796,0.8997790055,0.986961326,0.9053038674,0.7940331492,0.9819889503,0.9443093923,0.8180110497,0.9780110497,0.955801105,0.8965745856,0.8411049724,0.8209944751,0.7521546961,0.929281768,0.8959116022,0.818121547,0.9674033149,0.8874033149,0.8834254144
3.408417085,0.8970165746,0.9235359116,0.9059668508,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8836464088,0.8354696133,0.7070718232,0.9614364641,0.906519337,0.8433149171,0.9468508287,0.8923756906,0.8764640884,0.9877348066,0.9254143646,0.9346961326,0.9735911602,0.9549171271,0.9320441989,0.9918232044,0.913480663,0.9006629834,0.9872928177,0.9070718232,0.7967955801,0.9820994475,0.9451933702,0.8197790055,0.978121547,0.9564640884,0.897679558,0.8436464088,0.8237569061,0.7543646409,0.9298342541,0.8974585635,0.8206629834,0.9677348066,0.8885082873,0.8850828729
3.458542714,0.8987845304,0.9243093923,0.908839779,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8866298343,0.8384530387,0.7096132597,0.9616574586,0.9075138122,0.8467403315,0.9472928177,0.8931491713,0.877679558,0.9886187845,0.9262983425,0.9354696133,0.9737016575,0.9551381215,0.9325966851,0.9920441989,0.9138121547,0.9015469613,0.9876243094,0.9078453039,0.7993370166,0.9825414365,0.9458563536,0.8212154696,0.9786740331,0.9573480663,0.8980110497,0.8460773481,0.8258563536,0.7567955801,0.9301657459,0.8987845304,0.8229834254,0.9681767956,0.8891712707,0.8862983425
3.508668342,0.9001104972,0.9260773481,0.9103867403,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8889502762,0.8414364641,0.7117127072,0.9620994475,0.9085082873,0.8496132597,0.9472928177,0.8933701657,0.8792265193,0.9887292818,0.9272928177,0.9359116022,0.9737016575,0.955801105,0.9331491713,0.9920441989,0.9140331492,0.9027624309,0.9878453039,0.9093922652,0.8012154696,0.9830939227,0.9462983425,0.8230939227,0.9790055249,0.9583425414,0.8988950276,0.8479558011,0.8282872928,0.7590055249,0.9304972376,0.8997790055,0.824198895,0.9687292818,0.8900552486,0.8878453039
3.55879397,0.9017679558,0.9276243094,0.9124861878,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8908287293,0.8430939227,0.7143646409,0.9620994475,0.9096132597,0.8514917127,0.9474033149,0.8944751381,0.8807734807,0.9890607735,0.9283977901,0.9367955801,0.9738121547,0.9561325967,0.9337016575,0.9920441989,0.9144751381,0.9030939227,0.9883977901,0.9102762431,0.8033149171,0.9833149171,0.9470718232,0.8254143646,0.9798895028,0.9588950276,0.8996685083,0.8495027624,0.8306077348,0.7616574586,0.9310497238,0.9005524862,0.8261878453,0.9689502762,0.8912707182,0.8900552486
3.608919598,0.9030939227,0.9296132597,0.9139226519,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8927071823,0.8448618785,0.7162430939,0.9624309392,0.9110497238,0.8535911602,0.9478453039,0.8952486188,0.8826519337,0.9891712707,0.9297237569,0.9379005525,0.9739226519,0.9563535912,0.9341436464,0.9921546961,0.9146961326,0.9040883978,0.988839779,0.9121546961,0.8056353591,0.9834254144,0.9483977901,0.8275138122,0.9805524862,0.9597790055,0.9005524862,0.8509392265,0.8320441989,0.7651933702,0.9312707182,0.9015469613,0.8277348066,0.9691712707,0.8921546961,0.8922651934
3.659045226,0.9048618785,0.9308287293,0.9156906077,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8940331492,0.8468508287,0.7180110497,0.9625414365,0.9122651934,0.8560220994,0.9478453039,0.8955801105,0.8839779006,0.9896132597,0.9304972376,0.9388950276,0.9740331492,0.9567955801,0.9345856354,0.9922651934,0.9150276243,0.9047513812,0.9897237569,0.9133701657,0.8077348066,0.9840883978,0.9498342541,0.8291712707,0.9815469613,0.960441989,0.9009944751,0.8528176796,0.8339226519,0.7681767956,0.9320441989,0.9032044199,0.829281768,0.9693922652,0.8928176796,0.893480663
3.709170854,0.9068508287,0.9324861878,0.9169060773,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8960220994,0.8482872928,0.720441989,0.9627624309,0.9129281768,0.8582320442,0.9480662983,0.8964640884,0.8856353591,0.9898342541,0.9316022099,0.9393370166,0.9740331492,0.9567955801,0.935359116,0.9922651934,0.9154696133,0.9059668508,0.9897237569,0.9148066298,0.8102762431,0.984198895,0.950718232,0.830718232,0.982320442,0.9607734807,0.9025414365,0.8546961326,0.8360220994,0.7710497238,0.933038674,0.9043093923,0.8317127072,0.9699447514,0.8935911602,0.8960220994
3.759296482,0.9082872928,0.9339226519,0.9175690608,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8979005525,0.8508287293,0.7230939227,0.9628729282,0.9142541436,0.8603314917,0.9486187845,0.8969060773,0.8866298343,0.9900552486,0.9327071823,0.9401104972,0.9741436464,0.9571270718,0.9359116022,0.9922651934,0.9156906077,0.906519337,0.9899447514,0.9162430939,0.8121546961,0.984198895,0.9510497238,0.8328176796,0.9830939227,0.9614364641,0.9032044199,0.8570165746,0.8375690608,0.7731491713,0.9335911602,0.9051933702,0.8337016575,0.9704972376,0.8941436464,0.8973480663
3.809422111,0.9099447514,0.9351381215,0.9188950276,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.8990055249,0.8539226519,0.7250828729,0.9629834254,0.9145856354,0.861878453,0.9487292818,0.8975690608,0.8878453039,0.9906077348,0.933480663,0.9406629834,0.9741436464,0.9574585635,0.9364640884,0.9922651934,0.9159116022,0.906961326,0.9901657459,0.918121547,0.8139226519,0.9844198895,0.9522651934,0.8343646409,0.9833149171,0.9622099448,0.9037569061,0.8583425414,0.8394475138,0.7756906077,0.9338121547,0.9056353591,0.8349171271,0.970718232,0.895359116,0.8993370166
3.859547739,0.9123756906,0.9360220994,0.920441989,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.9,0.8560220994,0.7281767956,0.9634254144,0.9154696133,0.8637569061,0.9490607735,0.8988950276,0.8897237569,0.991160221,0.9345856354,0.9407734807,0.9742541436,0.9575690608,0.9367955801,0.9922651934,0.9162430939,0.9075138122,0.9901657459,0.9196685083,0.8155801105,0.9844198895,0.953480663,0.8356906077,0.9833149171,0.962320442,0.9038674033,0.859558011,0.8412154696,0.778121547,0.9341436464,0.906961326,0.8365745856,0.9709392265,0.8961325967,0.9014364641
3.909673367,0.9137016575,0.9371270718,0.9220994475,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.9014364641,0.8574585635,0.7299447514,0.9635359116,0.9159116022,0.8653038674,0.949281768,0.8993370166,0.8909392265,0.9917127072,0.9356906077,0.9417679558,0.9742541436,0.958121547,0.9374585635,0.9922651934,0.9163535912,0.9081767956,0.9904972376,0.9208839779,0.8161325967,0.984640884,0.9539226519,0.8369060773,0.9834254144,0.9630939227,0.9043093923,0.8617679558,0.8435359116,0.7812154696,0.9345856354,0.9079558011,0.8386740331,0.9710497238,0.8966850829,0.9028729282
3.959798995,0.9152486188,0.9385635359,0.9233149171,0.9788950276,0.9919337017,0.9932596685,0.9709392265,0.9903867403,0.9878453039,0.9028729282,0.8593370166,0.7328176796,0.9635359116,0.9165745856,0.866961326,0.9498342541,0.8996685083,0.8927071823,0.9919337017,0.9361325967,0.9428729282,0.9743646409,0.9584530387,0.9377900552,0.9922651934,0.9169060773,0.9089502762,0.9908287293,0.9219889503,0.817679558,0.9848618785,0.9549171271,0.8391160221,0.9838674033,0.9637569061,0.9047513812,0.8638674033,0.8461878453,0.7834254144,0.9346961326,0.9091712707,0.8401104972,0.9712707182,0.8974585635,0.9040883978
4.009924623,0.9170165746,0.9398895028,0.9245303867,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9049723757,0.8617679558,0.7355801105,0.9636464088,0.9169060773,0.8680662983,0.9499447514,0.9011049724,0.8933701657,0.9923756906,0.9372375691,0.9435359116,0.9744751381,0.9586740331,0.9379005525,0.9922651934,0.9169060773,0.9098342541,0.9908287293,0.9237569061,0.8194475138,0.9849723757,0.955359116,0.840441989,0.9838674033,0.9644198895,0.9055248619,0.8657458564,0.8476243094,0.786961326,0.9348066298,0.9097237569,0.8416574586,0.9716022099,0.898121547,0.9061878453
4.060050251,0.9184530387,0.9405524862,0.9250828729,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9068508287,0.8634254144,0.7377900552,0.964198895,0.9175690608,0.8696132597,0.9499447514,0.901878453,0.8948066298,0.9924861878,0.9379005525,0.9444198895,0.9744751381,0.9586740331,0.9386740331,0.9922651934,0.9171270718,0.9106077348,0.991160221,0.9244198895,0.8213259669,0.9853038674,0.9556906077,0.8420994475,0.9839779006,0.9649723757,0.9058563536,0.8677348066,0.8498342541,0.7897237569,0.9352486188,0.9103867403,0.8435359116,0.9717127072,0.8985635359,0.9072928177
4.110175879,0.9198895028,0.9414364641,0.9262983425,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9078453039,0.8653038674,0.739558011,0.9644198895,0.918121547,0.8710497238,0.9501657459,0.9020994475,0.895801105,0.9928176796,0.9388950276,0.9448618785,0.9744751381,0.9588950276,0.9392265193,0.9922651934,0.9173480663,0.9118232044,0.9912707182,0.9253038674,0.8224309392,0.9857458564,0.9563535912,0.8439779006,0.984198895,0.9651933702,0.9061878453,0.8697237569,0.8509392265,0.7916022099,0.9356906077,0.9112707182,0.8451933702,0.9719337017,0.8992265193,0.9090607735
4.160301508,0.9215469613,0.9424309392,0.9271823204,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.909281768,0.8667403315,0.7420994475,0.964640884,0.9187845304,0.8729281768,0.9501657459,0.9025414365,0.8963535912,0.9928176796,0.9392265193,0.9453038674,0.9744751381,0.9590055249,0.939558011,0.9923756906,0.9175690608,0.9127071823,0.9914917127,0.9264088398,0.8240883978,0.9864088398,0.9570165746,0.8450828729,0.9845303867,0.9655248619,0.9064088398,0.8713812155,0.853480663,0.7939226519,0.9359116022,0.9118232044,0.8466298343,0.9720441989,0.8996685083,0.9103867403
4.210427136,0.9225414365,0.9429834254,0.9280662983,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9113812155,0.8686187845,0.744640884,0.9648618785,0.9197790055,0.8740331492,0.9502762431,0.9033149171,0.8977900552,0.9931491713,0.9396685083,0.9458563536,0.9744751381,0.9592265193,0.94,0.9924861878,0.9177900552,0.913038674,0.9917127072,0.9274033149,0.8267403315,0.986519337,0.9575690608,0.846961326,0.984640884,0.9661878453,0.9070718232,0.8725966851,0.8541436464,0.7971270718,0.9364640884,0.9127071823,0.8483977901,0.9721546961,0.9005524862,0.9113812155
4.260552764,0.9243093923,0.9438674033,0.929281768,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9124861878,0.8699447514,0.7471823204,0.9649723757,0.920441989,0.8764640884,0.9504972376,0.9045303867,0.8993370166,0.993480663,0.9401104972,0.9467403315,0.9744751381,0.9594475138,0.9405524862,0.9925966851,0.9180110497,0.9140331492,0.9918232044,0.9282872928,0.8278453039,0.9867403315,0.9583425414,0.8483977901,0.9850828729,0.9667403315,0.9078453039,0.8735911602,0.8563535912,0.7987845304,0.9370165746,0.9131491713,0.8502762431,0.9723756906,0.9009944751,0.9128176796
4.310678392,0.9249723757,0.9445303867,0.9296132597,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9140331492,0.8712707182,0.7489502762,0.9651933702,0.9211049724,0.877679558,0.9508287293,0.9053038674,0.9003314917,0.9937016575,0.9406629834,0.9474033149,0.9745856354,0.96,0.9409944751,0.9927071823,0.9185635359,0.9148066298,0.9920441989,0.9289502762,0.8296132597,0.9871823204,0.9586740331,0.8499447514,0.9850828729,0.9668508287,0.9080662983,0.8746961326,0.858121547,0.8013259669,0.9371270718,0.9138121547,0.8520441989,0.9723756906,0.9014364641,0.9138121547
4.36080402,0.9262983425,0.9454143646,0.931160221,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9148066298,0.8729281768,0.7508287293,0.9654143646,0.9216574586,0.8788950276,0.9509392265,0.9060773481,0.9011049724,0.9938121547,0.9416574586,0.9478453039,0.9746961326,0.9602209945,0.9413259669,0.9928176796,0.9188950276,0.9156906077,0.9921546961,0.9300552486,0.8314917127,0.9872928177,0.9593370166,0.8518232044,0.9850828729,0.966961326,0.9081767956,0.8755801105,0.859558011,0.8037569061,0.9372375691,0.9143646409,0.8529281768,0.9725966851,0.9020994475,0.9145856354
4.410929648,0.9279558011,0.9467403315,0.9320441989,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9161325967,0.8745856354,0.753038674,0.9655248619,0.9219889503,0.8803314917,0.9513812155,0.906961326,0.9019889503,0.9941436464,0.9420994475,0.9485082873,0.9746961326,0.9603314917,0.9416574586,0.9928176796,0.9193370166,0.9165745856,0.9921546961,0.9303867403,0.8331491713,0.9874033149,0.9594475138,0.8522651934,0.9851933702,0.9671823204,0.9083977901,0.8770165746,0.8615469613,0.8059668508,0.937679558,0.9145856354,0.8546961326,0.9727071823,0.902320442,0.9150276243
4.461055276,0.9286187845,0.9471823204,0.9328176796,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9175690608,0.875801105,0.7548066298,0.9659668508,0.9225414365,0.8816574586,0.9513812155,0.9071823204,0.9026519337,0.9942541436,0.9427624309,0.9491712707,0.9746961326,0.9603314917,0.942320442,0.9928176796,0.9198895028,0.9169060773,0.9924861878,0.9312707182,0.8341436464,0.9874033149,0.9598895028,0.8535911602,0.9851933702,0.9676243094,0.9089502762,0.877679558,0.8630939227,0.8075138122,0.9379005525,0.9155801105,0.8561325967,0.9728176796,0.9030939227,0.9162430939
4.511180905,0.9302762431,0.9480662983,0.9338121547,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9182320442,0.8775690608,0.7562430939,0.9660773481,0.9234254144,0.882320442,0.9516022099,0.9081767956,0.9036464088,0.9944751381,0.9427624309,0.9497237569,0.9746961326,0.9603314917,0.9425414365,0.993038674,0.920441989,0.9175690608,0.9924861878,0.9316022099,0.8359116022,0.9876243094,0.9602209945,0.8552486188,0.9854143646,0.9678453039,0.9095027624,0.8786740331,0.8643093923,0.8099447514,0.938121547,0.9164640884,0.8573480663,0.9731491713,0.9035359116,0.9173480663
4.561306533,0.9313812155,0.948839779,0.9348066298,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9194475138,0.879558011,0.7579005525,0.9662983425,0.9237569061,0.8835359116,0.9518232044,0.9087292818,0.9040883978,0.9945856354,0.9432044199,0.9502762431,0.9746961326,0.9605524862,0.9430939227,0.9931491713,0.920441989,0.9182320442,0.9924861878,0.9320441989,0.8364640884,0.9877348066,0.9606629834,0.8573480663,0.9855248619,0.9682872928,0.9101657459,0.8802209945,0.8667403315,0.8109392265,0.9385635359,0.9173480663,0.8590055249,0.9732596685,0.9039779006,0.9179005525
4.611432161,0.9322651934,0.9498342541,0.9359116022,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9201104972,0.8809944751,0.76,0.966519337,0.9251933702,0.8855248619,0.9520441989,0.9095027624,0.9047513812,0.9948066298,0.9438674033,0.9509392265,0.9749171271,0.9606629834,0.9433149171,0.9931491713,0.9207734807,0.9191160221,0.9925966851,0.9328176796,0.8383425414,0.9878453039,0.9609944751,0.8583425414,0.9855248619,0.9687292818,0.9109392265,0.8811049724,0.8678453039,0.813480663,0.9387845304,0.9179005525,0.859558011,0.9732596685,0.9044198895,0.9188950276
4.661557789,0.933038674,0.950718232,0.9370165746,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9215469613,0.8819889503,0.7616574586,0.9668508287,0.9254143646,0.8871823204,0.9520441989,0.9098342541,0.9053038674,0.9948066298,0.9438674033,0.9516022099,0.9749171271,0.9607734807,0.9433149171,0.9931491713,0.9207734807,0.92,0.9928176796,0.9333701657,0.8398895028,0.9880662983,0.9616574586,0.8596685083,0.9857458564,0.9691712707,0.911160221,0.8817679558,0.868839779,0.8150276243,0.9392265193,0.9180110497,0.8606629834,0.9732596685,0.904640884,0.9196685083
4.711683417,0.933480663,0.9512707182,0.9375690608,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9227624309,0.8832044199,0.7636464088,0.9671823204,0.9262983425,0.8883977901,0.9521546961,0.9104972376,0.9056353591,0.9949171271,0.9440883978,0.9521546961,0.9750276243,0.9608839779,0.9435359116,0.9931491713,0.9212154696,0.9207734807,0.993038674,0.9337016575,0.8412154696,0.9880662983,0.9619889503,0.8605524862,0.9858563536,0.969281768,0.9113812155,0.8826519337,0.8700552486,0.8175690608,0.9394475138,0.9190055249,0.8613259669,0.9733701657,0.9049723757,0.9203314917
4.761809045,0.9339226519,0.9520441989,0.9382320442,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9236464088,0.8848618785,0.7649723757,0.9675138122,0.926961326,0.8897237569,0.9523756906,0.9108287293,0.9059668508,0.9949171271,0.9445303867,0.9523756906,0.9751381215,0.9608839779,0.9437569061,0.9931491713,0.9215469613,0.9211049724,0.993038674,0.9342541436,0.8425414365,0.9882872928,0.9624309392,0.8617679558,0.9860773481,0.9693922652,0.9116022099,0.8833149171,0.8712707182,0.8193370166,0.9397790055,0.919558011,0.8620994475,0.973480663,0.9056353591,0.9217679558
4.811934673,0.9349171271,0.9535911602,0.9394475138,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9245303867,0.8872928177,0.7670718232,0.9676243094,0.9272928177,0.8908287293,0.9525966851,0.9116022099,0.9064088398,0.9950276243,0.9447513812,0.953038674,0.9752486188,0.9608839779,0.9438674033,0.9931491713,0.9219889503,0.9224309392,0.9931491713,0.9350276243,0.8439779006,0.9882872928,0.9628729282,0.8628729282,0.9864088398,0.9693922652,0.9121546961,0.8851933702,0.8722651934,0.8209944751,0.9398895028,0.9205524862,0.8633149171,0.973480663,0.9064088398,0.9228729282
4.862060302,0.9362430939,0.9544751381,0.94,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9256353591,0.889281768,0.7682872928,0.9679558011,0.9276243094,0.8914917127,0.9525966851,0.9120441989,0.9066298343,0.9951381215,0.9450828729,0.9535911602,0.9752486188,0.9609944751,0.9439779006,0.9932596685,0.9220994475,0.9232044199,0.9932596685,0.9352486188,0.8448618785,0.9882872928,0.9630939227,0.8637569061,0.9864088398,0.9695027624,0.9125966851,0.8859668508,0.8732596685,0.8229834254,0.9402209945,0.9207734807,0.8648618785,0.9738121547,0.9068508287,0.9237569061
4.91218593,0.9365745856,0.9551381215,0.9405524862,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9262983425,0.8903867403,0.769281768,0.9679558011,0.9277348066,0.8923756906,0.9527071823,0.9125966851,0.9068508287,0.9951381215,0.9455248619,0.9541436464,0.975359116,0.9611049724,0.944198895,0.9932596685,0.9226519337,0.9234254144,0.993480663,0.9355801105,0.8459668508,0.9883977901,0.9637569061,0.864640884,0.986519337,0.9699447514,0.9127071823,0.8866298343,0.8740331492,0.824640884,0.9405524862,0.9213259669,0.8658563536,0.9738121547,0.9074033149,0.9247513812
4.962311558,0.9375690608,0.9563535912,0.9416574586,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9277348066,0.8916022099,0.7702762431,0.9681767956,0.9286187845,0.8933701657,0.9529281768,0.9131491713,0.9077348066,0.9952486188,0.9464088398,0.9545856354,0.975359116,0.9611049724,0.9445303867,0.9932596685,0.9229834254,0.9237569061,0.993480663,0.935801105,0.8475138122,0.9885082873,0.964198895,0.8653038674,0.9868508287,0.9702762431,0.9129281768,0.8876243094,0.8750276243,0.8256353591,0.9407734807,0.9217679558,0.8668508287,0.9738121547,0.9079558011,0.9257458564
5.012437186,0.9379005525,0.9571270718,0.9424309392,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9282872928,0.8923756906,0.7722651934,0.9681767956,0.929281768,0.8946961326,0.9531491713,0.9139226519,0.9081767956,0.995359116,0.946961326,0.9550276243,0.9754696133,0.9613259669,0.9449723757,0.9932596685,0.9230939227,0.9240883978,0.9935911602,0.9366850829,0.8479558011,0.9885082873,0.9644198895,0.8666298343,0.9868508287,0.9703867403,0.9132596685,0.8881767956,0.8759116022,0.8274033149,0.9411049724,0.9225414365,0.8674033149,0.9741436464,0.9086187845,0.9267403315
5.062562814,0.9385635359,0.9577900552,0.9427624309,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9295027624,0.893480663,0.773480663,0.9681767956,0.9296132597,0.8951381215,0.9532596685,0.9144751381,0.9085082873,0.9954696133,0.9471823204,0.9556906077,0.9754696133,0.9613259669,0.9449723757,0.9932596685,0.9233149171,0.924640884,0.9935911602,0.9372375691,0.8493922652,0.9886187845,0.9645303867,0.8677348066,0.9868508287,0.9706077348,0.9132596685,0.8889502762,0.8766850829,0.829281768,0.9411049724,0.9233149171,0.8683977901,0.9743646409,0.908839779,0.9272928177
5.112688442,0.9393370166,0.9591160221,0.9439779006,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9301657459,0.8946961326,0.7752486188,0.9681767956,0.9299447514,0.8960220994,0.9533701657,0.9149171271,0.908839779,0.9955801105,0.9472928177,0.9561325967,0.9754696133,0.9614364641,0.9453038674,0.9932596685,0.9235359116,0.9249723757,0.9938121547,0.9379005525,0.8498342541,0.9886187845,0.9647513812,0.868839779,0.986961326,0.970718232,0.9137016575,0.8893922652,0.8775690608,0.8306077348,0.9412154696,0.924198895,0.8696132597,0.9746961326,0.9090607735,0.9279558011
5.16281407,0.94,0.9594475138,0.9445303867,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9312707182,0.895801105,0.7766850829,0.9683977901,0.9303867403,0.8970165746,0.9535911602,0.9152486188,0.9091712707,0.9956906077,0.9476243094,0.9564640884,0.9754696133,0.9615469613,0.9454143646,0.9932596685,0.9236464088,0.9254143646,0.9939226519,0.9382320442,0.8508287293,0.9886187845,0.9651933702,0.8697237569,0.986961326,0.971160221,0.9140331492,0.8898342541,0.8784530387,0.8319337017,0.9414364641,0.9245303867,0.870718232,0.9746961326,0.9093922652,0.9285082873
5.212939698,0.9406629834,0.9603314917,0.9450828729,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9318232044,0.8964640884,0.7780110497,0.968839779,0.9309392265,0.8974585635,0.9539226519,0.915801105,0.9096132597,0.995801105,0.9479558011,0.9573480663,0.9756906077,0.9616574586,0.9454143646,0.9932596685,0.9237569061,0.9259668508,0.9939226519,0.9386740331,0.8516022099,0.9886187845,0.9655248619,0.8701657459,0.9871823204,0.9716022099,0.9142541436,0.8902762431,0.8794475138,0.8340331492,0.9416574586,0.9247513812,0.871160221,0.9748066298,0.9097237569,0.9295027624
5.263065327,0.9409944751,0.9609944751,0.9458563536,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9327071823,0.897679558,0.7790055249,0.969281768,0.9313812155,0.8985635359,0.9541436464,0.9162430939,0.9097237569,0.9959116022,0.9481767956,0.957679558,0.9756906077,0.961878453,0.9455248619,0.9932596685,0.9237569061,0.9262983425,0.9942541436,0.9387845304,0.8523756906,0.9886187845,0.9655248619,0.871160221,0.9871823204,0.9716022099,0.9144751381,0.8908287293,0.8801104972,0.835359116,0.9422099448,0.9249723757,0.8720441989,0.9749171271,0.9100552486,0.9304972376
5.313190955,0.9416574586,0.9613259669,0.946519337,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.933480663,0.8992265193,0.7806629834,0.9696132597,0.9318232044,0.8988950276,0.9542541436,0.9165745856,0.9104972376,0.9959116022,0.9483977901,0.958121547,0.9756906077,0.9619889503,0.9458563536,0.9932596685,0.9237569061,0.926519337,0.9943646409,0.9391160221,0.8532596685,0.9886187845,0.9658563536,0.8723756906,0.9871823204,0.9718232044,0.9150276243,0.8916022099,0.8812154696,0.8361325967,0.9424309392,0.9260773481,0.8728176796,0.9750276243,0.9102762431,0.9310497238
5.363316583,0.9420994475,0.961878453,0.946961326,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9341436464,0.9003314917,0.7825414365,0.9697237569,0.9321546961,0.8996685083,0.9544751381,0.9167955801,0.910718232,0.9959116022,0.9489502762,0.9587845304,0.9756906077,0.9619889503,0.9459668508,0.9932596685,0.9240883978,0.9267403315,0.9943646409,0.939558011,0.8539226519,0.9886187845,0.9661878453,0.8728176796,0.9872928177,0.9720441989,0.9155801105,0.8929281768,0.8816574586,0.8377900552,0.9425414365,0.926519337,0.8732596685,0.9750276243,0.9106077348,0.9313812155
5.413442211,0.9428729282,0.9624309392,0.9478453039,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9348066298,0.9007734807,0.7838674033,0.9699447514,0.9323756906,0.9002209945,0.9545856354,0.9174585635,0.9110497238,0.9960220994,0.9490607735,0.9593370166,0.9756906077,0.9620994475,0.9460773481,0.9932596685,0.9244198895,0.9268508287,0.9944751381,0.9398895028,0.8549171271,0.9886187845,0.9664088398,0.873480663,0.9874033149,0.9721546961,0.9159116022,0.8937016575,0.8819889503,0.839558011,0.9426519337,0.9268508287,0.8739226519,0.9750276243,0.9106077348,0.9321546961
5.463567839,0.9434254144,0.9627624309,0.948839779,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9360220994,0.901878453,0.7855248619,0.9700552486,0.9328176796,0.9009944751,0.9545856354,0.9174585635,0.9117127072,0.9960220994,0.949281768,0.9596685083,0.975801105,0.9622099448,0.9461878453,0.9932596685,0.9244198895,0.9272928177,0.9945856354,0.9402209945,0.8552486188,0.9886187845,0.9666298343,0.8744751381,0.9874033149,0.9722651934,0.9163535912,0.8944751381,0.8830939227,0.8405524862,0.9428729282,0.9277348066,0.8744751381,0.9751381215,0.910718232,0.9324861878
5.513693467,0.9438674033,0.9635359116,0.9495027624,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9367955801,0.9026519337,0.786519337,0.9701657459,0.9332596685,0.9027624309,0.9548066298,0.9179005525,0.9119337017,0.9960220994,0.9497237569,0.96,0.975801105,0.9622099448,0.9461878453,0.9932596685,0.9245303867,0.9276243094,0.9945856354,0.9402209945,0.855801105,0.9886187845,0.9670718232,0.875801105,0.9874033149,0.9724861878,0.9170165746,0.8948066298,0.884198895,0.8424309392,0.9432044199,0.9279558011,0.8752486188,0.9752486188,0.9110497238,0.9332596685
5.563819095,0.9448618785,0.964198895,0.9506077348,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.937679558,0.9032044199,0.7881767956,0.9706077348,0.9337016575,0.9032044199,0.9551381215,0.9183425414,0.9122651934,0.9960220994,0.9502762431,0.9607734807,0.9759116022,0.962320442,0.9461878453,0.9933701657,0.9247513812,0.9276243094,0.9945856354,0.9406629834,0.8567955801,0.9886187845,0.9672928177,0.8770165746,0.9874033149,0.9725966851,0.9171270718,0.8955801105,0.8847513812,0.8440883978,0.9435359116,0.9282872928,0.875801105,0.9755801105,0.9113812155,0.9342541436
5.613944724,0.9453038674,0.9650828729,0.9513812155,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9384530387,0.904198895,0.7891712707,0.9708287293,0.9339226519,0.9039779006,0.9554696133,0.9190055249,0.9124861878,0.9960220994,0.9503867403,0.9611049724,0.9759116022,0.9625414365,0.946519337,0.993480663,0.9248618785,0.9279558011,0.9946961326,0.9414364641,0.857679558,0.9886187845,0.9675138122,0.878121547,0.9874033149,0.9725966851,0.9174585635,0.8962430939,0.8851933702,0.8454143646,0.9438674033,0.9283977901,0.8762430939,0.9755801105,0.9117127072,0.9345856354
5.664070352,0.9459668508,0.9659668508,0.9518232044,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9392265193,0.9053038674,0.7909392265,0.9709392265,0.9341436464,0.9045303867,0.9554696133,0.9193370166,0.913038674,0.9960220994,0.9508287293,0.9614364641,0.9760220994,0.9629834254,0.946961326,0.993480663,0.9249723757,0.9280662983,0.9946961326,0.9415469613,0.8580110497,0.9886187845,0.9678453039,0.8785635359,0.9874033149,0.973038674,0.917679558,0.8972375691,0.8856353591,0.846519337,0.9438674033,0.9289502762,0.8765745856,0.9755801105,0.9119337017,0.9345856354
5.71419598,0.9474033149,0.9674033149,0.9531491713,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9402209945,0.9061878453,0.7920441989,0.9712707182,0.9345856354,0.9051933702,0.9556906077,0.9196685083,0.9133701657,0.9960220994,0.9512707182,0.9622099448,0.9760220994,0.9629834254,0.9470718232,0.993480663,0.9254143646,0.9282872928,0.9946961326,0.9420994475,0.8588950276,0.9886187845,0.9679558011,0.8803314917,0.9876243094,0.9733701657,0.9180110497,0.8979005525,0.8861878453,0.8475138122,0.9440883978,0.9291712707,0.877679558,0.9755801105,0.9123756906,0.9350276243
5.764321608,0.9487292818,0.9680662983,0.9541436464,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9413259669,0.9066298343,0.7938121547,0.9714917127,0.9348066298,0.9057458564,0.9560220994,0.9198895028,0.9140331492,0.9960220994,0.9516022099,0.9625414365,0.9760220994,0.9630939227,0.9470718232,0.993480663,0.9255248619,0.9283977901,0.9946961326,0.9426519337,0.859558011,0.9887292818,0.9682872928,0.8815469613,0.9876243094,0.9737016575,0.9182320442,0.8987845304,0.8868508287,0.8482872928,0.944198895,0.9297237569,0.8784530387,0.9756906077,0.9123756906,0.9354696133
5.814447236,0.9493922652,0.9691712707,0.9550276243,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.942320442,0.9076243094,0.795359116,0.9717127072,0.9352486188,0.9062983425,0.9562430939,0.9205524862,0.9149171271,0.9960220994,0.9518232044,0.9632044199,0.9760220994,0.9633149171,0.9474033149,0.9935911602,0.9257458564,0.9287292818,0.9946961326,0.9436464088,0.86,0.988839779,0.9683977901,0.8827624309,0.9876243094,0.9739226519,0.9186740331,0.8997790055,0.8874033149,0.8493922652,0.9445303867,0.9300552486,0.8788950276,0.9756906077,0.9128176796,0.9361325967
5.864572864,0.9504972376,0.9702762431,0.9559116022,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9432044199,0.9087292818,0.7961325967,0.9718232044,0.935801105,0.9071823204,0.9565745856,0.9207734807,0.915359116,0.9960220994,0.9521546961,0.9638674033,0.9761325967,0.9636464088,0.9477348066,0.9937016575,0.9258563536,0.9289502762,0.9946961326,0.9438674033,0.8609944751,0.988839779,0.9686187845,0.8835359116,0.9876243094,0.9742541436,0.9191160221,0.9006629834,0.8877348066,0.8503867403,0.9448618785,0.931160221,0.8801104972,0.975801105,0.913038674,0.9371270718
5.914698492,0.9509392265,0.9709392265,0.9565745856,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.944640884,0.9091712707,0.7967955801,0.9721546961,0.9362430939,0.9079558011,0.9569060773,0.9209944751,0.9156906077,0.9960220994,0.9525966851,0.964198895,0.9761325967,0.9639779006,0.9480662983,0.9937016575,0.9258563536,0.9289502762,0.9946961326,0.9445303867,0.8617679558,0.988839779,0.968839779,0.884640884,0.9877348066,0.9746961326,0.919558011,0.9014364641,0.8890607735,0.8516022099,0.9449723757,0.9318232044,0.8807734807,0.9759116022,0.9133701657,0.9380110497
5.964824121,0.9520441989,0.9714917127,0.9579005525,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9456353591,0.9100552486,0.7974585635,0.9722651934,0.9365745856,0.9086187845,0.9570165746,0.9214364641,0.9159116022,0.9960220994,0.9529281768,0.9643093923,0.9762430939,0.9640883978,0.9482872928,0.9937016575,0.9261878453,0.9290607735,0.9946961326,0.9450828729,0.8622099448,0.988839779,0.9689502762,0.8855248619,0.9878453039,0.9751381215,0.9201104972,0.9030939227,0.8896132597,0.8525966851,0.9451933702,0.9322651934,0.881878453,0.9759116022,0.9133701657,0.9390055249
6.014949749,0.9529281768,0.9727071823,0.959558011,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9470718232,0.910718232,0.7982320442,0.9725966851,0.9371270718,0.9097237569,0.9572375691,0.9215469613,0.9163535912,0.9960220994,0.953480663,0.9651933702,0.9762430939,0.9643093923,0.9486187845,0.9938121547,0.9261878453,0.929281768,0.9948066298,0.9455248619,0.8634254144,0.988839779,0.9693922652,0.8866298343,0.9878453039,0.9754696133,0.9206629834,0.9036464088,0.8902762431,0.8539226519,0.9456353591,0.9332596685,0.8829834254,0.9760220994,0.9135911602,0.939558011
6.065075377,0.9537016575,0.9740331492,0.9603314917,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9482872928,0.9112707182,0.7990055249,0.9727071823,0.9373480663,0.9104972376,0.9574585635,0.9222099448,0.9163535912,0.9960220994,0.9540331492,0.9655248619,0.9762430939,0.9645303867,0.9486187845,0.9939226519,0.9261878453,0.9293922652,0.9948066298,0.9457458564,0.8637569061,0.988839779,0.9696132597,0.8875138122,0.9878453039,0.9759116022,0.9209944751,0.9040883978,0.8908287293,0.8548066298,0.9457458564,0.9340331492,0.8836464088,0.9761325967,0.9142541436,0.9405524862
6.115201005,0.9550276243,0.9752486188,0.9614364641,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9495027624,0.9121546961,0.7996685083,0.9728176796,0.9377900552,0.9112707182,0.9575690608,0.9230939227,0.9165745856,0.9961325967,0.9545856354,0.9656353591,0.9763535912,0.9647513812,0.9493922652,0.9939226519,0.9262983425,0.9295027624,0.9949171271,0.9464088398,0.8644198895,0.988839779,0.9699447514,0.8885082873,0.9878453039,0.9766850829,0.9213259669,0.9048618785,0.8913812155,0.8552486188,0.9458563536,0.9350276243,0.8840883978,0.9761325967,0.9151381215,0.9407734807
6.165326633,0.9566850829,0.975801105,0.9627624309,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9508287293,0.9125966851,0.8005524862,0.9729281768,0.9386740331,0.9120441989,0.9577900552,0.9236464088,0.9171270718,0.9961325967,0.9548066298,0.9661878453,0.9763535912,0.9653038674,0.9495027624,0.9939226519,0.9262983425,0.9297237569,0.9950276243,0.9467403315,0.8653038674,0.988839779,0.9703867403,0.8898342541,0.9879558011,0.9773480663,0.9216574586,0.9060773481,0.8922651934,0.8565745856,0.9460773481,0.9356906077,0.8844198895,0.9761325967,0.9155801105,0.9414364641
6.215452261,0.9582320442,0.9770165746,0.9640883978,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9516022099,0.9131491713,0.8014364641,0.9731491713,0.939558011,0.9125966851,0.958121547,0.9239779006,0.9175690608,0.9961325967,0.955801105,0.9664088398,0.9763535912,0.9655248619,0.9496132597,0.9939226519,0.9264088398,0.9297237569,0.9950276243,0.9468508287,0.8660773481,0.988839779,0.9706077348,0.8906077348,0.9879558011,0.9777900552,0.921878453,0.9071823204,0.8931491713,0.8572375691,0.9461878453,0.9364640884,0.8851933702,0.9761325967,0.9159116022,0.9420994475
6.265577889,0.9606629834,0.9780110497,0.9647513812,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9528176796,0.9139226519,0.8024309392,0.9733701657,0.9398895028,0.9133701657,0.9585635359,0.9245303867,0.9180110497,0.9961325967,0.9560220994,0.9667403315,0.9763535912,0.9658563536,0.9499447514,0.9939226519,0.9268508287,0.9299447514,0.9951381215,0.9470718232,0.8668508287,0.988839779,0.9710497238,0.891160221,0.9879558011,0.9780110497,0.9225414365,0.9081767956,0.8935911602,0.8583425414,0.9464088398,0.9371270718,0.8851933702,0.9763535912,0.9166850829,0.9432044199
6.315703518,0.9615469613,0.9790055249,0.9656353591,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9532596685,0.9148066298,0.8033149171,0.9733701657,0.940441989,0.9140331492,0.9586740331,0.9249723757,0.9184530387,0.9961325967,0.9565745856,0.966961326,0.9764640884,0.9659668508,0.9500552486,0.9939226519,0.9268508287,0.9300552486,0.9951381215,0.9474033149,0.8674033149,0.9891712707,0.9713812155,0.8923756906,0.9879558011,0.9785635359,0.9228729282,0.9090607735,0.8941436464,0.8588950276,0.9468508287,0.9377900552,0.8858563536,0.9763535912,0.9167955801,0.9439779006
6.365829146,0.9622099448,0.979558011,0.9667403315,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9544751381,0.9154696133,0.8040883978,0.973480663,0.9411049724,0.9152486188,0.9587845304,0.9256353591,0.9191160221,0.9961325967,0.9566850829,0.9676243094,0.9764640884,0.9661878453,0.9501657459,0.9939226519,0.9270718232,0.9300552486,0.995359116,0.9480662983,0.8682872928,0.9891712707,0.9717127072,0.8937016575,0.9880662983,0.9786740331,0.9234254144,0.9101657459,0.8950276243,0.8602209945,0.9471823204,0.9383425414,0.886519337,0.9765745856,0.9173480663,0.9440883978
6.415954774,0.9628729282,0.9802209945,0.9675138122,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9552486188,0.9162430939,0.8050828729,0.973480663,0.9414364641,0.9155801105,0.9590055249,0.9257458564,0.9197790055,0.9961325967,0.9569060773,0.9680662983,0.9764640884,0.9662983425,0.9504972376,0.9939226519,0.9271823204,0.9301657459,0.995359116,0.9482872928,0.8686187845,0.9891712707,0.9723756906,0.8950276243,0.9880662983,0.9787845304,0.9237569061,0.9109392265,0.895801105,0.8607734807,0.9475138122,0.9388950276,0.8870718232,0.9765745856,0.9177900552,0.9450828729
6.466080402,0.9637569061,0.9807734807,0.9685082873,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9555801105,0.9171270718,0.8058563536,0.9735911602,0.9417679558,0.9164640884,0.9593370166,0.9259668508,0.9202209945,0.9961325967,0.9572375691,0.9685082873,0.9764640884,0.9662983425,0.9506077348,0.9939226519,0.9271823204,0.9301657459,0.995359116,0.948839779,0.8693922652,0.9891712707,0.9733701657,0.8955801105,0.9880662983,0.9788950276,0.924198895,0.9122651934,0.8963535912,0.8615469613,0.9477348066,0.9393370166,0.8876243094,0.9767955801,0.9184530387,0.9454143646
6.51620603,0.964640884,0.9815469613,0.9700552486,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9563535912,0.918121547,0.8066298343,0.9737016575,0.941878453,0.9170165746,0.959558011,0.926519337,0.9205524862,0.9961325967,0.9575690608,0.9686187845,0.9764640884,0.966519337,0.9506077348,0.9939226519,0.9271823204,0.9306077348,0.995359116,0.948839779,0.8701657459,0.9891712707,0.973480663,0.8962430939,0.9880662983,0.9791160221,0.924640884,0.913480663,0.8970165746,0.8619889503,0.9478453039,0.939558011,0.8879558011,0.9769060773,0.9186740331,0.9460773481
6.566331658,0.9655248619,0.9824309392,0.9710497238,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9570165746,0.9187845304,0.8077348066,0.9738121547,0.942320442,0.918121547,0.9597790055,0.9267403315,0.9212154696,0.9961325967,0.957679558,0.9690607735,0.9764640884,0.966519337,0.950718232,0.9939226519,0.9272928177,0.9308287293,0.995359116,0.949281768,0.8708287293,0.989281768,0.9737016575,0.8977900552,0.9880662983,0.9792265193,0.9250828729,0.9140331492,0.8979005525,0.8629834254,0.9479558011,0.94,0.8886187845,0.9769060773,0.9192265193,0.9466298343
6.616457286,0.9664088398,0.9826519337,0.9722651934,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9577900552,0.919558011,0.8089502762,0.9740331492,0.9428729282,0.9187845304,0.9601104972,0.9267403315,0.9214364641,0.9961325967,0.9577900552,0.9695027624,0.9764640884,0.966519337,0.950718232,0.9939226519,0.9275138122,0.931160221,0.995359116,0.9497237569,0.8713812155,0.989281768,0.9740331492,0.8986740331,0.9880662983,0.9794475138,0.9258563536,0.9144751381,0.8986740331,0.8633149171,0.9482872928,0.9402209945,0.8896132597,0.9770165746,0.92,0.9472928177
6.666582915,0.9672928177,0.9827624309,0.973480663,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9586740331,0.9202209945,0.8097237569,0.9740331492,0.9434254144,0.9197790055,0.960441989,0.9270718232,0.921878453,0.9961325967,0.9579005525,0.9696132597,0.9764640884,0.9666298343,0.9508287293,0.9939226519,0.9276243094,0.9312707182,0.995359116,0.9499447514,0.8722651934,0.9893922652,0.9741436464,0.8997790055,0.9880662983,0.9798895028,0.9261878453,0.9149171271,0.899558011,0.8638674033,0.9486187845,0.9406629834,0.8898342541,0.9770165746,0.92,0.9480662983
6.716708543,0.9677348066,0.9836464088,0.9739226519,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9597790055,0.920441989,0.8106077348,0.9741436464,0.9439779006,0.920441989,0.9605524862,0.9271823204,0.9226519337,0.9961325967,0.9579005525,0.9697237569,0.9764640884,0.9666298343,0.951160221,0.9939226519,0.9278453039,0.9313812155,0.995359116,0.9501657459,0.8733701657,0.9893922652,0.9742541436,0.9006629834,0.9880662983,0.9803314917,0.9264088398,0.9155801105,0.8997790055,0.864640884,0.9490607735,0.9409944751,0.8901657459,0.9773480663,0.9201104972,0.9489502762
6.766834171,0.9690607735,0.984198895,0.9744751381,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9601104972,0.9211049724,0.8114917127,0.9742541436,0.944198895,0.9211049724,0.9608839779,0.9277348066,0.9228729282,0.9961325967,0.9579005525,0.9699447514,0.9764640884,0.9666298343,0.9512707182,0.9939226519,0.9279558011,0.9317127072,0.995359116,0.9504972376,0.8741436464,0.9893922652,0.9742541436,0.9012154696,0.9880662983,0.9805524862,0.9266298343,0.9162430939,0.9003314917,0.8653038674,0.9496132597,0.9412154696,0.8909392265,0.9773480663,0.9203314917,0.9498342541
6.816959799,0.969281768,0.9847513812,0.9761325967,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9612154696,0.921878453,0.8128176796,0.9743646409,0.9443093923,0.9216574586,0.9612154696,0.9281767956,0.9232044199,0.9961325967,0.9580110497,0.9699447514,0.9764640884,0.9667403315,0.9513812155,0.9939226519,0.9279558011,0.9318232044,0.995359116,0.9508287293,0.8746961326,0.9893922652,0.9742541436,0.9019889503,0.9881767956,0.9808839779,0.926961326,0.9164640884,0.9007734807,0.8660773481,0.9500552486,0.9414364641,0.8916022099,0.9774585635,0.9207734807,0.9501657459
6.867085427,0.9701657459,0.9850828729,0.9764640884,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9616574586,0.9222099448,0.8132596685,0.9745856354,0.944640884,0.9222099448,0.9613259669,0.9281767956,0.9235359116,0.9962430939,0.9583425414,0.9704972376,0.9764640884,0.9667403315,0.9514917127,0.9939226519,0.9279558011,0.9319337017,0.995359116,0.9512707182,0.8759116022,0.9893922652,0.9745856354,0.9026519337,0.9881767956,0.9812154696,0.9274033149,0.9174585635,0.9015469613,0.866519337,0.9502762431,0.9417679558,0.8919337017,0.9775690608,0.9209944751,0.9504972376
6.917211055,0.9712707182,0.9853038674,0.9774585635,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9624309392,0.9225414365,0.8143646409,0.9745856354,0.9448618785,0.9229834254,0.9614364641,0.9285082873,0.9239779006,0.9962430939,0.9583425414,0.9708287293,0.9764640884,0.9668508287,0.9517127072,0.9939226519,0.9281767956,0.9321546961,0.995359116,0.9513812155,0.8769060773,0.9893922652,0.9748066298,0.9033149171,0.9881767956,0.9813259669,0.9279558011,0.9179005525,0.9020994475,0.866961326,0.9504972376,0.9422099448,0.8928176796,0.977679558,0.9213259669,0.951160221
6.967336683,0.9716022099,0.9857458564,0.9785635359,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9626519337,0.9233149171,0.815359116,0.9751381215,0.9450828729,0.9236464088,0.9616574586,0.928839779,0.9245303867,0.9962430939,0.9583425414,0.9708287293,0.9764640884,0.9670718232,0.9517127072,0.9939226519,0.9283977901,0.9324861878,0.995359116,0.9517127072,0.8780110497,0.9893922652,0.9748066298,0.904198895,0.9881767956,0.9813259669,0.9280662983,0.9185635359,0.9029834254,0.8676243094,0.950718232,0.9424309392,0.8931491713,0.9777900552,0.9216574586,0.9517127072
7.017462312,0.9722651934,0.9859668508,0.979558011,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9633149171,0.9236464088,0.8159116022,0.9752486188,0.9460773481,0.924198895,0.961878453,0.9289502762,0.924640884,0.9962430939,0.9583425414,0.9710497238,0.9764640884,0.9670718232,0.9517127072,0.9939226519,0.9283977901,0.9324861878,0.995359116,0.9518232044,0.8784530387,0.9893922652,0.9749171271,0.9048618785,0.9881767956,0.9815469613,0.9285082873,0.9192265193,0.9035359116,0.8680662983,0.9509392265,0.9426519337,0.8935911602,0.9779005525,0.921878453,0.9522651934
7.06758794,0.9728176796,0.9862983425,0.9801104972,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9644198895,0.9244198895,0.8164640884,0.9755801105,0.9461878453,0.9247513812,0.9619889503,0.929281768,0.9249723757,0.9962430939,0.9583425414,0.971160221,0.9764640884,0.9670718232,0.9517127072,0.9939226519,0.9283977901,0.9325966851,0.995359116,0.9522651934,0.8791160221,0.9893922652,0.9751381215,0.9059668508,0.9881767956,0.9815469613,0.928839779,0.9194475138,0.9039779006,0.8687292818,0.9509392265,0.9433149171,0.8938121547,0.9779005525,0.9219889503,0.9527071823
7.117713568,0.9731491713,0.986519337,0.9812154696,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9647513812,0.9253038674,0.8165745856,0.9755801105,0.9464088398,0.9253038674,0.9620994475,0.9293922652,0.9253038674,0.9963535912,0.9583425414,0.9713812155,0.9764640884,0.9671823204,0.9517127072,0.9939226519,0.9283977901,0.9327071823,0.995359116,0.9528176796,0.8797790055,0.9893922652,0.9751381215,0.9066298343,0.9881767956,0.981878453,0.9290607735,0.9202209945,0.9043093923,0.8689502762,0.951160221,0.9433149171,0.8942541436,0.9780110497,0.9219889503,0.9529281768
7.167839196,0.9737016575,0.9871823204,0.9820994475,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9651933702,0.9255248619,0.8173480663,0.9756906077,0.9466298343,0.9262983425,0.9622099448,0.9296132597,0.9255248619,0.9963535912,0.9584530387,0.9716022099,0.9764640884,0.9671823204,0.9519337017,0.9939226519,0.9285082873,0.9328176796,0.995359116,0.953038674,0.8805524862,0.9893922652,0.9752486188,0.9075138122,0.9881767956,0.981878453,0.9296132597,0.9208839779,0.9053038674,0.8691712707,0.9513812155,0.9436464088,0.8948066298,0.978121547,0.9225414365,0.953480663
7.217964824,0.9741436464,0.9875138122,0.9827624309,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9659668508,0.9261878453,0.818121547,0.975801105,0.946961326,0.9266298343,0.9625414365,0.9297237569,0.9257458564,0.9963535912,0.9584530387,0.9717127072,0.9764640884,0.9672928177,0.9521546961,0.9939226519,0.9285082873,0.9331491713,0.995359116,0.9538121547,0.8813259669,0.9893922652,0.975359116,0.9077348066,0.9881767956,0.981878453,0.9297237569,0.9216574586,0.9056353591,0.8699447514,0.9514917127,0.9437569061,0.8954696133,0.978121547,0.9228729282,0.9538121547
7.268090452,0.9750276243,0.9878453039,0.9828729282,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9666298343,0.926961326,0.8190055249,0.975801105,0.9472928177,0.9270718232,0.9629834254,0.9300552486,0.9257458564,0.9963535912,0.9584530387,0.9721546961,0.9764640884,0.9672928177,0.9523756906,0.9939226519,0.9286187845,0.9333701657,0.9954696133,0.9543646409,0.8819889503,0.9893922652,0.975359116,0.9083977901,0.9881767956,0.981878453,0.9298342541,0.921878453,0.9060773481,0.8702762431,0.9517127072,0.9439779006,0.895801105,0.9782320442,0.9233149171,0.9542541436
7.31821608,0.9752486188,0.9881767956,0.9837569061,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9674033149,0.9276243094,0.8196685083,0.9759116022,0.9475138122,0.9275138122,0.9634254144,0.9302762431,0.9257458564,0.9963535912,0.9584530387,0.9721546961,0.9764640884,0.9672928177,0.9525966851,0.9939226519,0.9287292818,0.9335911602,0.9954696133,0.9549171271,0.882320442,0.9895027624,0.9754696133,0.909281768,0.9881767956,0.981878453,0.9301657459,0.9227624309,0.9070718232,0.8710497238,0.9519337017,0.9443093923,0.8961325967,0.9784530387,0.9235359116,0.9552486188
7.368341709,0.9755801105,0.9885082873,0.9848618785,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9680662983,0.9282872928,0.8197790055,0.9760220994,0.9476243094,0.9285082873,0.9635359116,0.9306077348,0.9258563536,0.9963535912,0.9584530387,0.9723756906,0.9764640884,0.9672928177,0.9527071823,0.9939226519,0.928839779,0.9335911602,0.9954696133,0.9554696133,0.8832044199,0.9895027624,0.9755801105,0.9099447514,0.9882872928,0.9820994475,0.9304972376,0.9233149171,0.9078453039,0.8717127072,0.9520441989,0.9447513812,0.8970165746,0.9784530387,0.9239779006,0.955801105
7.418467337,0.9759116022,0.9889502762,0.9859668508,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9683977901,0.9289502762,0.8207734807,0.9760220994,0.9478453039,0.9293922652,0.9636464088,0.931160221,0.9260773481,0.9963535912,0.9584530387,0.9725966851,0.9764640884,0.9674033149,0.953038674,0.9939226519,0.9290607735,0.9337016575,0.9954696133,0.9559116022,0.8843093923,0.9895027624,0.9756906077,0.9110497238,0.9882872928,0.9822099448,0.9309392265,0.9237569061,0.9083977901,0.8725966851,0.9521546961,0.9449723757,0.8979005525,0.9785635359,0.9244198895,0.9564640884
7.468592965,0.9764640884,0.9891712707,0.9867403315,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9689502762,0.9293922652,0.8215469613,0.9760220994,0.9482872928,0.9298342541,0.9639779006,0.9314917127,0.9261878453,0.9963535912,0.9584530387,0.9728176796,0.9764640884,0.9674033149,0.953038674,0.9939226519,0.9291712707,0.9338121547,0.9954696133,0.9561325967,0.8849723757,0.9895027624,0.975801105,0.9119337017,0.9882872928,0.9822099448,0.9314917127,0.924198895,0.9089502762,0.873038674,0.9524861878,0.9454143646,0.8983425414,0.9786740331,0.924640884,0.9573480663
7.518718593,0.9767955801,0.9897237569,0.9879558011,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9693922652,0.9300552486,0.8220994475,0.9761325967,0.9483977901,0.9303867403,0.9640883978,0.9316022099,0.9262983425,0.9963535912,0.9584530387,0.9729281768,0.9764640884,0.9676243094,0.9533701657,0.9939226519,0.9291712707,0.9342541436,0.9954696133,0.9562430939,0.8855248619,0.9895027624,0.975801105,0.9124861878,0.9882872928,0.9822099448,0.9325966851,0.9247513812,0.9093922652,0.8738121547,0.9525966851,0.9456353591,0.8990055249,0.9786740331,0.9251933702,0.9580110497
7.568844221,0.9773480663,0.9898342541,0.9889502762,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9702762431,0.9306077348,0.8229834254,0.9763535912,0.948839779,0.9309392265,0.9643093923,0.9318232044,0.926519337,0.9963535912,0.9584530387,0.9731491713,0.9764640884,0.9676243094,0.9533701657,0.9939226519,0.9291712707,0.9344751381,0.9954696133,0.9566850829,0.8867403315,0.9895027624,0.9759116022,0.9132596685,0.9882872928,0.9824309392,0.9328176796,0.9251933702,0.9098342541,0.8739226519,0.9528176796,0.9460773481,0.8994475138,0.9786740331,0.9254143646,0.9582320442
7.618969849,0.9780110497,0.9902762431,0.9898342541,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9709392265,0.930718232,0.8236464088,0.9764640884,0.948839779,0.9318232044,0.9643093923,0.9319337017,0.926519337,0.9963535912,0.9584530387,0.9733701657,0.9764640884,0.9676243094,0.9533701657,0.9939226519,0.9291712707,0.9346961326,0.9954696133,0.9571270718,0.8872928177,0.9895027624,0.9760220994,0.9139226519,0.9882872928,0.9824309392,0.933038674,0.9256353591,0.9104972376,0.8748066298,0.953038674,0.9462983425,0.9001104972,0.9787845304,0.9257458564,0.9585635359
7.669095477,0.9782320442,0.9906077348,0.9908287293,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9717127072,0.931160221,0.824198895,0.9767955801,0.948839779,0.9324861878,0.9644198895,0.9320441989,0.9267403315,0.9963535912,0.9584530387,0.973480663,0.9764640884,0.9676243094,0.9535911602,0.9939226519,0.9291712707,0.9349171271,0.9954696133,0.9573480663,0.8881767956,0.9895027624,0.9761325967,0.9145856354,0.9882872928,0.9825414365,0.933480663,0.9260773481,0.9110497238,0.8755801105,0.9533701657,0.9467403315,0.9008839779,0.9788950276,0.9258563536,0.9587845304
7.719221106,0.9788950276,0.990718232,0.9916022099,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9724861878,0.9317127072,0.8247513812,0.9767955801,0.9490607735,0.9331491713,0.9645303867,0.9322651934,0.926961326,0.9963535912,0.9584530387,0.973480663,0.9764640884,0.9676243094,0.9538121547,0.9939226519,0.929281768,0.9350276243,0.9955801105,0.9575690608,0.8890607735,0.9895027624,0.9761325967,0.9160220994,0.9882872928,0.9827624309,0.9337016575,0.9264088398,0.9112707182,0.8761325967,0.9537016575,0.9470718232,0.9014364641,0.9788950276,0.9260773481,0.9591160221
7.769346734,0.9793370166,0.991160221,0.9929281768,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9727071823,0.9320441989,0.8257458564,0.9769060773,0.9495027624,0.9339226519,0.9647513812,0.9323756906,0.926961326,0.9963535912,0.9584530387,0.9737016575,0.9764640884,0.9676243094,0.9538121547,0.9939226519,0.9293922652,0.9351381215,0.9955801105,0.9577900552,0.8895027624,0.9895027624,0.9763535912,0.9172375691,0.9882872928,0.9829834254,0.9341436464,0.9268508287,0.9117127072,0.8764640884,0.9539226519,0.9470718232,0.9022099448,0.9790055249,0.9264088398,0.959558011
7.819472362,0.98,0.9912707182,0.9940331492,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9733701657,0.9324861878,0.826519337,0.9770165746,0.9496132597,0.9344751381,0.9647513812,0.9324861878,0.9274033149,0.9963535912,0.9586740331,0.9739226519,0.9764640884,0.9676243094,0.9538121547,0.9939226519,0.9293922652,0.935359116,0.9955801105,0.9580110497,0.8903867403,0.9895027624,0.9763535912,0.9179005525,0.9882872928,0.9829834254,0.9349171271,0.9270718232,0.9124861878,0.8772375691,0.9539226519,0.9472928177,0.9026519337,0.9790055249,0.9268508287,0.9597790055
7.86959799,0.9803314917,0.9918232044,0.9950276243,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9735911602,0.9329281768,0.8271823204,0.9770165746,0.9497237569,0.935359116,0.9649723757,0.9327071823,0.9275138122,0.9963535912,0.9586740331,0.9739226519,0.9764640884,0.9676243094,0.9540331492,0.9939226519,0.9293922652,0.9354696133,0.9955801105,0.9587845304,0.8909392265,0.9895027624,0.9763535912,0.9185635359,0.9882872928,0.9832044199,0.9354696133,0.9272928177,0.9133701657,0.8774585635,0.9541436464,0.9474033149,0.9032044199,0.9790055249,0.9268508287,0.960441989
7.919723618,0.9807734807,0.9919337017,0.9955801105,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9735911602,0.933038674,0.8276243094,0.9770165746,0.9500552486,0.935801105,0.9653038674,0.9329281768,0.9275138122,0.9964640884,0.9586740331,0.9741436464,0.9764640884,0.9676243094,0.9540331492,0.9939226519,0.9295027624,0.9355801105,0.9955801105,0.9592265193,0.8917127072,0.9895027624,0.9764640884,0.9190055249,0.9882872928,0.9834254144,0.9359116022,0.9277348066,0.9140331492,0.8779005525,0.9545856354,0.9474033149,0.9033149171,0.9791160221,0.9270718232,0.9606629834
7.969849246,0.9812154696,0.9921546961,0.995801105,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9735911602,0.9338121547,0.8282872928,0.9770165746,0.9500552486,0.9363535912,0.9654143646,0.9333701657,0.9277348066,0.9964640884,0.9586740331,0.9742541436,0.9764640884,0.9676243094,0.9543646409,0.9939226519,0.9295027624,0.935801105,0.9955801105,0.9598895028,0.8923756906,0.9895027624,0.9765745856,0.9201104972,0.9882872928,0.9834254144,0.9364640884,0.9280662983,0.9144751381,0.878121547,0.9545856354,0.9477348066,0.9036464088,0.9792265193,0.9275138122,0.9611049724
8.019974874,0.9814364641,0.9921546961,0.9962430939,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9739226519,0.9343646409,0.8287292818,0.9771270718,0.9501657459,0.9366850829,0.9655248619,0.9337016575,0.9278453039,0.9964640884,0.9586740331,0.9743646409,0.9764640884,0.9676243094,0.9543646409,0.9939226519,0.9297237569,0.9361325967,0.9956906077,0.9603314917,0.8933701657,0.9895027624,0.9765745856,0.920441989,0.9882872928,0.9835359116,0.9366850829,0.9282872928,0.9151381215,0.8786740331,0.9546961326,0.9479558011,0.9043093923,0.9792265193,0.9277348066,0.9617679558
8.070100503,0.9816574586,0.9921546961,0.9967955801,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9742541436,0.9349171271,0.829281768,0.9772375691,0.9503867403,0.9377900552,0.9655248619,0.9340331492,0.9279558011,0.9964640884,0.9586740331,0.9743646409,0.9764640884,0.9676243094,0.9544751381,0.9939226519,0.9299447514,0.9364640884,0.9956906077,0.9605524862,0.8943646409,0.9895027624,0.9767955801,0.9209944751,0.9882872928,0.9835359116,0.9370165746,0.9283977901,0.915801105,0.8791160221,0.9549171271,0.9480662983,0.9050828729,0.9792265193,0.9277348066,0.9620994475
8.120226131,0.9819889503,0.9922651934,0.9969060773,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9749171271,0.9351381215,0.8300552486,0.9772375691,0.9506077348,0.9382320442,0.9657458564,0.9340331492,0.9281767956,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9676243094,0.9546961326,0.9939226519,0.9299447514,0.9365745856,0.9956906077,0.9606629834,0.8946961326,0.9895027624,0.9770165746,0.9219889503,0.9883977901,0.9836464088,0.9372375691,0.928839779,0.9166850829,0.8793370166,0.9551381215,0.9480662983,0.9057458564,0.9792265193,0.9278453039,0.9625414365
8.170351759,0.982320442,0.9922651934,0.9972375691,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9752486188,0.9355801105,0.8304972376,0.9772375691,0.9506077348,0.9387845304,0.9658563536,0.9345856354,0.9283977901,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9677348066,0.9548066298,0.9939226519,0.9301657459,0.9366850829,0.9956906077,0.9607734807,0.8952486188,0.9895027624,0.9771270718,0.9227624309,0.9883977901,0.9837569061,0.9375690608,0.9289502762,0.9171270718,0.8797790055,0.955359116,0.9483977901,0.906519337,0.9792265193,0.9280662983,0.9628729282
8.220477387,0.9826519337,0.9923756906,0.9973480663,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9755801105,0.9361325967,0.831160221,0.9774585635,0.950718232,0.9392265193,0.9658563536,0.9351381215,0.9285082873,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9677348066,0.9549171271,0.9939226519,0.9302762431,0.9369060773,0.9956906077,0.9608839779,0.8960220994,0.9895027624,0.9771270718,0.9230939227,0.9883977901,0.9838674033,0.9380110497,0.929281768,0.9179005525,0.8805524862,0.9554696133,0.9486187845,0.9072928177,0.9792265193,0.9281767956,0.9635359116
8.270603015,0.9827624309,0.9923756906,0.9975690608,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9759116022,0.9365745856,0.8316022099,0.9775690608,0.9510497238,0.9396685083,0.9660773481,0.9352486188,0.9286187845,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9677348066,0.9549171271,0.9939226519,0.9302762431,0.9369060773,0.9956906077,0.9614364641,0.8962430939,0.9895027624,0.9772375691,0.9236464088,0.9883977901,0.9838674033,0.9385635359,0.9293922652,0.9185635359,0.8812154696,0.9555801105,0.9487292818,0.9078453039,0.9794475138,0.9286187845,0.9637569061
8.320728643,0.9828729282,0.9923756906,0.997679558,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9764640884,0.9369060773,0.8319337017,0.977679558,0.951160221,0.94,0.9660773481,0.9354696133,0.928839779,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9678453039,0.9551381215,0.9939226519,0.9302762431,0.9371270718,0.9956906077,0.9614364641,0.8975690608,0.9895027624,0.9775690608,0.9239779006,0.9883977901,0.9839779006,0.9387845304,0.9296132597,0.9190055249,0.8817679558,0.9556906077,0.948839779,0.9087292818,0.9794475138,0.9287292818,0.9643093923
8.370854271,0.9829834254,0.9923756906,0.997679558,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9770165746,0.9372375691,0.8329281768,0.9777900552,0.951160221,0.940441989,0.9661878453,0.9355801105,0.9289502762,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.9304972376,0.9373480663,0.9956906077,0.9617679558,0.8980110497,0.9895027624,0.977679558,0.9245303867,0.9883977901,0.984198895,0.9391160221,0.9298342541,0.9197790055,0.8820994475,0.9556906077,0.9489502762,0.9089502762,0.9794475138,0.9289502762,0.9649723757
8.420979899,0.9830939227,0.9923756906,0.9979005525,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9774585635,0.9375690608,0.8333701657,0.9780110497,0.9513812155,0.9408839779,0.9662983425,0.9356906077,0.9291712707,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.9304972376,0.9374585635,0.9956906077,0.9617679558,0.8986740331,0.9895027624,0.977679558,0.9253038674,0.9883977901,0.9843093923,0.9396685083,0.9300552486,0.9205524862,0.8822099448,0.9559116022,0.9490607735,0.9097237569,0.9794475138,0.9289502762,0.9655248619
8.471105528,0.9830939227,0.9923756906,0.9982320442,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9777900552,0.9382320442,0.8337016575,0.9782320442,0.9514917127,0.9413259669,0.966519337,0.9356906077,0.929281768,0.9964640884,0.9586740331,0.9749171271,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.930718232,0.9375690608,0.9956906077,0.961878453,0.8997790055,0.9895027624,0.9779005525,0.9259668508,0.9883977901,0.9844198895,0.9402209945,0.9303867403,0.9209944751,0.8824309392,0.9560220994,0.949281768,0.9102762431,0.979558011,0.9291712707,0.9661878453
8.521231156,0.9832044199,0.9924861878,0.9983425414,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9779005525,0.9388950276,0.8343646409,0.9783425414,0.9517127072,0.9420994475,0.966519337,0.9359116022,0.9296132597,0.9964640884,0.9586740331,0.9749171271,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.9308287293,0.9379005525,0.9956906077,0.9619889503,0.9003314917,0.9895027624,0.9782320442,0.926519337,0.9883977901,0.9844198895,0.9407734807,0.9308287293,0.9211049724,0.8830939227,0.9562430939,0.9493922652,0.9108287293,0.979558011,0.9295027624,0.9667403315
8.571356784,0.9833149171,0.9924861878,0.9983425414,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9785635359,0.9393370166,0.8346961326,0.9784530387,0.9517127072,0.9425414365,0.9667403315,0.9359116022,0.9298342541,0.9964640884,0.9586740331,0.9749171271,0.9764640884,0.9678453039,0.955359116,0.9939226519,0.931160221,0.9379005525,0.9956906077,0.9620994475,0.9007734807,0.9895027624,0.9782320442,0.9268508287,0.9883977901,0.9844198895,0.9411049724,0.931160221,0.9216574586,0.8836464088,0.9564640884,0.9493922652,0.9113812155,0.979558011,0.9295027624,0.9672928177
8.621482412,0.9836464088,0.9924861878,0.9983425414,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9787845304,0.94,0.835801105,0.9784530387,0.9519337017,0.9438674033,0.9668508287,0.9360220994,0.9300552486,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9679558011,0.9554696133,0.9939226519,0.9312707182,0.9382320442,0.9956906077,0.9620994475,0.901878453,0.9895027624,0.9785635359,0.9272928177,0.9883977901,0.9844198895,0.9419889503,0.9313812155,0.921878453,0.8839779006,0.9566850829,0.9495027624,0.9119337017,0.9796685083,0.9299447514,0.9676243094
8.67160804,0.9837569061,0.9924861878,0.9985635359,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9788950276,0.9406629834,0.8363535912,0.9784530387,0.9519337017,0.944198895,0.966961326,0.9361325967,0.9301657459,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9679558011,0.9556906077,0.9939226519,0.9316022099,0.9383425414,0.9956906077,0.9622099448,0.9028729282,0.9895027624,0.9786740331,0.9279558011,0.9883977901,0.984640884,0.9419889503,0.9317127072,0.921878453,0.8845303867,0.9571270718,0.9495027624,0.9123756906,0.9796685083,0.9300552486,0.9678453039
8.721733668,0.9837569061,0.9924861878,0.9986740331,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9792265193,0.9408839779,0.8367955801,0.9785635359,0.9520441989,0.944640884,0.966961326,0.9361325967,0.9303867403,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9679558011,0.9556906077,0.9939226519,0.9316022099,0.9385635359,0.995801105,0.9625414365,0.9032044199,0.9895027624,0.9787845304,0.9283977901,0.9883977901,0.984640884,0.9424309392,0.9319337017,0.9220994475,0.8853038674,0.9575690608,0.9496132597,0.9127071823,0.9796685083,0.9304972376,0.9679558011
8.771859296,0.9837569061,0.9925966851,0.9986740331,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.979558011,0.941878453,0.837679558,0.9787845304,0.9524861878,0.9449723757,0.966961326,0.9361325967,0.9309392265,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.9556906077,0.9939226519,0.9316022099,0.9388950276,0.9959116022,0.9626519337,0.9035359116,0.9895027624,0.9787845304,0.928839779,0.9883977901,0.984640884,0.9428729282,0.9322651934,0.9224309392,0.8862983425,0.9577900552,0.9497237569,0.9129281768,0.9797790055,0.930718232,0.9681767956
8.821984925,0.9840883978,0.9927071823,0.9987845304,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9801104972,0.9420994475,0.8385635359,0.9787845304,0.9525966851,0.9458563536,0.9670718232,0.9362430939,0.9313812155,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.9556906077,0.9939226519,0.9316022099,0.9393370166,0.9959116022,0.9628729282,0.9040883978,0.9895027624,0.9787845304,0.9289502762,0.9883977901,0.984640884,0.9429834254,0.933038674,0.9228729282,0.886961326,0.9579005525,0.9498342541,0.9131491713,0.9797790055,0.930718232,0.9683977901
8.872110553,0.9840883978,0.9927071823,0.9987845304,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9805524862,0.942320442,0.8394475138,0.9790055249,0.9527071823,0.9466298343,0.9670718232,0.9363535912,0.9320441989,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.955801105,0.9939226519,0.9319337017,0.9397790055,0.9959116022,0.9635359116,0.9044198895,0.9895027624,0.9791160221,0.9297237569,0.9883977901,0.9847513812,0.9433149171,0.9331491713,0.9234254144,0.8876243094,0.9583425414,0.9498342541,0.9133701657,0.9797790055,0.9308287293,0.968839779
8.922236181,0.984198895,0.9927071823,0.9991160221,0.9788950276,0.9919337017,0.9933701657,0.9709392265,0.9903867403,0.9878453039,0.9809944751,0.9426519337,0.84,0.9790055249,0.9527071823,0.946961326,0.9670718232,0.9363535912,0.9320441989,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.9559116022,0.9939226519,0.9319337017,0.9397790055,0.9959116022,0.9638674033,0.9049723757,0.9895027624,0.9792265193,0.9299447514,0.9883977901,0.9847513812,0.9437569061,0.9332596685,0.9240883978,0.8886187845,0.9587845304,0.9498342541,0.9139226519,0.9797790055,0.9309392265,0.969281768
8.972361809,0.9906077348,0.9986740331,0.9992265193,0.9994475138,1,1,0.9874033149,1,1,0.9816574586,0.9466298343,0.8461878453,0.9921546961,0.9615469613,0.9483977901,0.9874033149,0.9545856354,0.9422099448,0.9994475138,0.9861878453,0.979558011,0.9949171271,0.9859668508,0.9668508287,0.9986740331,0.9582320442,0.9474033149,0.9977900552,0.9687292818,0.9169060773,0.9994475138,0.9887292818,0.9379005525,0.9963535912,0.9848618785,0.9552486188,0.9341436464,0.924198895,0.8890607735,0.9591160221,0.9500552486,0.9143646409,0.9798895028,0.9313812155,0.9696132597
9.022487437,0.9919337017,1,0.9992265193,1,1,1,0.9886187845,1,1,0.982320442,0.950718232,0.8506077348,0.9964640884,0.9634254144,0.9495027624,0.9900552486,0.9594475138,0.9440883978,1,0.9951381215,0.9849723757,0.9988950276,0.9910497238,0.9683977901,0.9994475138,0.9687292818,0.9532596685,0.9982320442,0.9703867403,0.9214364641,0.999558011,0.9918232044,0.9412154696,0.9966850829,0.9849723757,0.9614364641,0.9341436464,0.9248618785,0.8898342541,0.96,0.9500552486,0.9144751381,0.9798895028,0.9313812155,0.9699447514
9.072613065,0.9925966851,1,0.9992265193,1,1,1,0.9889502762,1,1,0.9828729282,0.9519337017,0.8524861878,0.997679558,0.9636464088,0.9504972376,0.991160221,0.960441989,0.9458563536,1,0.9975690608,0.9874033149,1,0.9929281768,0.970718232,1,0.9732596685,0.9546961326,0.9982320442,0.9713812155,0.9228729282,0.999558011,0.993480663,0.9430939227,0.9966850829,0.9850828729,0.9629834254,0.9344751381,0.9253038674,0.8900552486,0.9609944751,0.9500552486,0.9151381215,0.9798895028,0.9316022099,0.9702762431
9.122738693,0.993038674,1,0.999558011,1,1,1,0.989281768,1,1,0.9832044199,0.9533701657,0.8543646409,0.9979005525,0.964198895,0.951160221,0.9919337017,0.9613259669,0.9464088398,1,0.9993370166,0.9881767956,1,0.9940331492,0.9713812155,1,0.9759116022,0.9556906077,0.9982320442,0.9729281768,0.924198895,0.9997790055,0.9945856354,0.9451933702,0.9966850829,0.9850828729,0.964640884,0.9348066298,0.9257458564,0.890718232,0.961878453,0.9502762431,0.9155801105,0.98,0.9318232044,0.9708287293
9.172864322,0.9937016575,1,0.999558011,1,1,1,0.9897237569,1,1,0.9834254144,0.9550276243,0.8554696133,0.998121547,0.9647513812,0.9520441989,0.9921546961,0.9616574586,0.946961326,1,0.9998895028,0.9890607735,1,0.9946961326,0.9720441989,1,0.978121547,0.9562430939,0.9990055249,0.9733701657,0.9256353591,0.9997790055,0.9959116022,0.9458563536,0.9966850829,0.9850828729,0.9651933702,0.9350276243,0.9260773481,0.891160221,0.9622099448,0.9503867403,0.9161325967,0.9801104972,0.9318232044,0.9713812155
9.22298995,0.9938121547,1,0.999558011,1,1,1,0.9901657459,1,1,0.9835359116,0.9555801105,0.8572375691,0.9984530387,0.9650828729,0.9532596685,0.9921546961,0.9617679558,0.9476243094,1,0.9998895028,0.9893922652,1,0.9951381215,0.9723756906,1,0.9803314917,0.9572375691,0.9990055249,0.9738121547,0.9277348066,0.9997790055,0.9967955801,0.946519337,0.9967955801,0.9850828729,0.9658563536,0.935359116,0.926519337,0.8916022099,0.9624309392,0.9503867403,0.9167955801,0.9801104972,0.9320441989,0.9717127072
9.273115578,0.9939226519,1,0.999558011,1,1,1,0.9903867403,1,1,0.9836464088,0.9564640884,0.8582320442,0.9987845304,0.9655248619,0.9540331492,0.9924861878,0.961878453,0.9482872928,1,1,0.9900552486,1,0.995359116,0.9725966851,1,0.981878453,0.958121547,0.9990055249,0.9743646409,0.9289502762,0.9997790055,0.9971270718,0.9468508287,0.9967955801,0.9850828729,0.9664088398,0.9354696133,0.9274033149,0.8924861878,0.9627624309,0.9504972376,0.9173480663,0.9801104972,0.9322651934,0.9719337017
9.323241206,0.9943646409,1,0.9996685083,1,1,1,0.9906077348,1,1,0.9838674033,0.957679558,0.8596685083,0.9991160221,0.9658563536,0.9543646409,0.9925966851,0.961878453,0.9491712707,1,1,0.990718232,1,0.9955801105,0.9728176796,1,0.9829834254,0.9592265193,0.9990055249,0.9748066298,0.9298342541,0.9997790055,0.9973480663,0.9475138122,0.9967955801,0.9853038674,0.9668508287,0.9359116022,0.9276243094,0.8931491713,0.9633149171,0.9506077348,0.9180110497,0.9801104972,0.9325966851,0.9719337017
9.373366834,0.9943646409,1,0.9996685083,1,1,1,0.9908287293,1,1,0.9840883978,0.9584530387,0.8608839779,0.9991160221,0.9660773481,0.9549171271,0.9927071823,0.9620994475,0.9497237569,1,1,0.991160221,1,0.9956906077,0.9731491713,1,0.9835359116,0.9601104972,0.9991160221,0.9750276243,0.9304972376,0.9997790055,0.997679558,0.9480662983,0.9967955801,0.9854143646,0.9670718232,0.9364640884,0.9280662983,0.8932596685,0.9634254144,0.9506077348,0.9184530387,0.9801104972,0.9327071823,0.9720441989
9.423492462,0.9945856354,1,0.9996685083,1,1,1,0.991160221,1,1,0.9843093923,0.9602209945,0.861878453,0.9992265193,0.9661878453,0.9556906077,0.9927071823,0.962320442,0.9503867403,1,1,0.9913812155,1,0.9956906077,0.9735911602,1,0.9844198895,0.9608839779,0.9991160221,0.9755801105,0.9317127072,0.9997790055,0.9977900552,0.9485082873,0.9967955801,0.9855248619,0.9676243094,0.9364640884,0.9287292818,0.8933701657,0.9634254144,0.950718232,0.9193370166,0.980441989,0.9331491713,0.9725966851
9.47361809,0.9945856354,1,0.9996685083,1,1,1,0.9912707182,1,1,0.984640884,0.9611049724,0.8624309392,0.9993370166,0.9664088398,0.9565745856,0.9928176796,0.962320442,0.950718232,1,1,0.9917127072,1,0.9956906077,0.9738121547,1,0.9848618785,0.9615469613,0.9991160221,0.9759116022,0.9324861878,0.9997790055,0.9977900552,0.949281768,0.9967955801,0.9856353591,0.9682872928,0.9367955801,0.9291712707,0.8937016575,0.9637569061,0.950718232,0.919558011,0.9806629834,0.9333701657,0.9727071823
9.523743719,0.9946961326,1,0.9996685083,1,1,1,0.9913812155,1,1,0.9850828729,0.9614364641,0.8628729282,0.9993370166,0.9670718232,0.9570165746,0.993038674,0.9624309392,0.9517127072,1,1,0.9919337017,1,0.9956906077,0.9741436464,1,0.9857458564,0.9624309392,0.9991160221,0.9761325967,0.9337016575,0.9997790055,0.9977900552,0.9493922652,0.9967955801,0.9857458564,0.9686187845,0.9372375691,0.929281768,0.8943646409,0.9639779006,0.950718232,0.9198895028,0.9809944751,0.933480663,0.9728176796
9.573869347,0.9946961326,1,0.9996685083,1,1,1,0.9913812155,1,1,0.9850828729,0.9622099448,0.8632044199,0.9994475138,0.9671823204,0.9575690608,0.9932596685,0.9624309392,0.9523756906,1,1,0.9921546961,1,0.9956906077,0.9744751381,1,0.9859668508,0.9632044199,0.9991160221,0.9764640884,0.9344751381,0.9997790055,0.9977900552,0.9497237569,0.9967955801,0.9857458564,0.9691712707,0.9373480663,0.9295027624,0.8948066298,0.9640883978,0.9508287293,0.9203314917,0.9809944751,0.9335911602,0.973038674
9.623994975,0.9946961326,1,0.9996685083,1,1,1,0.9917127072,1,1,0.9850828729,0.9626519337,0.864640884,0.9994475138,0.9671823204,0.957679558,0.9932596685,0.9625414365,0.9529281768,1,1,0.9922651934,1,0.9956906077,0.9746961326,1,0.9862983425,0.9637569061,0.9992265193,0.9764640884,0.9352486188,0.9997790055,0.9977900552,0.9502762431,0.9967955801,0.9857458564,0.9697237569,0.9382320442,0.9298342541,0.8952486188,0.9643093923,0.9510497238,0.9207734807,0.9811049724,0.9338121547,0.9732596685
9.674120603,0.9949171271,1,0.9996685083,1,1,1,0.9918232044,1,1,0.9853038674,0.9629834254,0.8658563536,0.999558011,0.9674033149,0.958121547,0.9933701657,0.9626519337,0.9535911602,1,1,0.9925966851,1,0.9956906077,0.9751381215,1,0.9866298343,0.9649723757,0.9992265193,0.9765745856,0.9366850829,0.9997790055,0.9979005525,0.9508287293,0.9969060773,0.9857458564,0.9701657459,0.9383425414,0.9308287293,0.8961325967,0.9644198895,0.9512707182,0.9214364641,0.9812154696,0.9340331492,0.973480663
9.724246231,0.9950276243,1,0.9996685083,1,1,1,0.9920441989,1,1,0.9855248619,0.9633149171,0.866519337,0.9997790055,0.9675138122,0.9586740331,0.993480663,0.9627624309,0.9543646409,1,1,0.9925966851,1,0.9956906077,0.975359116,1,0.9870718232,0.9661878453,0.9992265193,0.9767955801,0.9372375691,0.9997790055,0.9979005525,0.9512707182,0.9969060773,0.9857458564,0.9702762431,0.9386740331,0.931160221,0.8963535912,0.9645303867,0.9513812155,0.9217679558,0.9812154696,0.9340331492,0.9735911602
9.774371859,0.9951381215,1,0.9996685083,1,1,1,0.9921546961,1,1,0.9856353591,0.9636464088,0.866961326,0.9997790055,0.9676243094,0.9588950276,0.993480663,0.9629834254,0.9546961326,1,1,0.9928176796,1,0.9956906077,0.975801105,1,0.9871823204,0.9667403315,0.9992265193,0.9770165746,0.938121547,0.9997790055,0.9979005525,0.9517127072,0.9969060773,0.9858563536,0.9704972376,0.9388950276,0.9318232044,0.8969060773,0.9645303867,0.9513812155,0.922320442,0.9812154696,0.9342541436,0.9735911602
9.824497487,0.9951381215,1,0.9996685083,1,1,1,0.9921546961,1,1,0.9856353591,0.9640883978,0.8676243094,0.9998895028,0.9679558011,0.9597790055,0.9935911602,0.9629834254,0.9548066298,1,1,0.993038674,1,0.9956906077,0.9761325967,1,0.9874033149,0.9677348066,0.9992265193,0.9772375691,0.9385635359,0.9997790055,0.9980110497,0.9522651934,0.9969060773,0.9859668508,0.9706077348,0.9394475138,0.9323756906,0.8972375691,0.9648618785,0.9514917127,0.9229834254,0.9812154696,0.9348066298,0.9740331492
9.874623116,0.9951381215,1,0.9996685083,1,1,1,0.9922651934,1,1,0.9856353591,0.9643093923,0.8691712707,0.9998895028,0.9680662983,0.9601104972,0.9937016575,0.9629834254,0.9552486188,1,1,0.9933701657,1,0.9956906077,0.9764640884,1,0.9875138122,0.9683977901,0.9992265193,0.9774585635,0.9390055249,0.9997790055,0.998121547,0.9525966851,0.9969060773,0.9859668508,0.9708287293,0.9394475138,0.9327071823,0.8977900552,0.9649723757,0.9516022099,0.9233149171,0.9813259669,0.9350276243,0.9742541436
9.924748744,0.9951381215,1,0.9996685083,1,1,1,0.9924861878,1,1,0.9857458564,0.9649723757,0.8696132597,1,0.9680662983,0.9605524862,0.9937016575,0.9629834254,0.9556906077,1,1,0.9933701657,1,0.9956906077,0.9764640884,1,0.9878453039,0.9691712707,0.9993370166,0.9775690608,0.9396685083,0.9997790055,0.998121547,0.953038674,0.9969060773,0.9859668508,0.971160221,0.939558011,0.9329281768,0.8983425414,0.9650828729,0.9520441989,0.9239779006,0.9813259669,0.9350276243,0.9745856354
9.974874372,0.9951381215,1,0.9996685083,1,1,1,0.9925966851,1,1,0.9857458564,0.9654143646,0.8699447514,1,0.9680662983,0.9612154696,0.9937016575,0.9632044199,0.9559116022,1,1,0.9937016575,1,0.9956906077,0.9765745856,1,0.9878453039,0.9696132597,0.9993370166,0.9777900552,0.940441989,0.9997790055,0.998121547,0.9535911602,0.9969060773,0.9859668508,0.9714917127,0.9396685083,0.933038674,0.8988950276,0.9655248619,0.9523756906,0.9248618785,0.9814364641,0.9352486188,0.9746961326
10.025,0.9979005525,1,1,1,1,1,0.9927071823,1,1,0.9931491713,0.9838674033,0.9201104972,1,0.9910497238,0.9783425414,1,0.9864088398,0.9762430939,1,1,0.9970165746,1,1,0.9861878453,1,0.9983425414,0.9814364641,0.999558011,0.9952486188,0.9704972376,1,0.9997790055,0.971160221,1,0.9970165746,0.98,0.9397790055,0.9333701657,0.8993370166,0.9656353591,0.9524861878,0.9253038674,0.9814364641,0.9354696133,0.9748066298
10.07512563,0.9980110497,1,1,1,1,1,0.9929281768,1,1,0.9942541436,0.9889502762,0.9416574586,1,0.9935911602,0.9871823204,1,0.9925966851,0.9834254144,1,1,0.9984530387,1,1,0.9895027624,1,0.999558011,0.9923756906,0.9998895028,0.9979005525,0.9770165746,1,1,0.9788950276,1,0.9992265193,0.9864088398,0.9398895028,0.933480663,0.8997790055,0.9657458564,0.9527071823,0.9259668508,0.9815469613,0.9355801105,0.9749171271
10.12525126,0.9980110497,1,1,1,1,1,0.9931491713,1,1,0.9949171271,0.9916022099,0.9499447514,1,0.9946961326,0.9909392265,1,0.993480663,0.9866298343,1,1,0.9992265193,1,1,0.9922651934,1,1,0.9969060773,1,0.9986740331,0.9811049724,1,1,0.9836464088,1,0.9993370166,0.9896132597,0.94,0.9340331492,0.9,0.9658563536,0.9529281768,0.9261878453,0.9815469613,0.9359116022,0.9751381215
10.17537688,0.9980110497,1,1,1,1,1,0.9933701657,1,1,0.995359116,0.9932596685,0.9552486188,1,0.9951381215,0.9937016575,1,0.9939226519,0.9872928177,1,1,0.999558011,1,1,0.9929281768,1,1,0.9973480663,1,0.9991160221,0.9832044199,1,1,0.9847513812,1,1,0.9924861878,0.9402209945,0.9343646409,0.9005524862,0.9659668508,0.953038674,0.9266298343,0.9815469613,0.9360220994,0.975359116
10.22550251,0.9980110497,1,1,1,1,1,0.9935911602,1,1,0.9960220994,0.9944751381,0.9580110497,1,0.9952486188,0.9950276243,1,0.9946961326,0.9881767956,1,1,0.999558011,1,1,0.9932596685,1,1,0.9974585635,1,0.9994475138,0.9849723757,1,1,0.9864088398,1,1,0.993480663,0.9403314917,0.9343646409,0.9008839779,0.9660773481,0.953038674,0.9271823204,0.9815469613,0.9364640884,0.9754696133
10.27562814,0.9980110497,1,1,1,1,1,0.9937016575,1,1,0.9964640884,0.9946961326,0.9612154696,1,0.995801105,0.995801105,1,0.9948066298,0.9886187845,1,1,0.999558011,1,1,0.9940331492,1,1,0.9975690608,1,0.999558011,0.9857458564,1,1,0.9877348066,1,1,0.9942541436,0.940441989,0.9348066298,0.9011049724,0.9664088398,0.9533701657,0.9274033149,0.9816574586,0.9364640884,0.9754696133
10.32575377,0.9980110497,1,1,1,1,1,0.9941436464,1,1,0.9971270718,0.9949171271,0.9639779006,1,0.9961325967,0.9960220994,1,0.9950276243,0.988839779,1,1,0.9996685083,1,1,0.9948066298,1,1,0.997679558,1,0.9997790055,0.9861878453,1,1,0.9886187845,1,1,0.9945856354,0.9406629834,0.9352486188,0.9016574586,0.9667403315,0.9533701657,0.9280662983,0.9816574586,0.9369060773,0.9755801105
10.3758794,0.9980110497,1,1,1,1,1,0.9943646409,1,1,0.9975690608,0.995359116,0.9667403315,1,0.9961325967,0.9962430939,1,0.9952486188,0.9891712707,1,1,0.9996685083,1,1,0.9950276243,1,1,0.9977900552,1,0.9997790055,0.9861878453,1,1,0.9896132597,1,1,0.9945856354,0.9407734807,0.9352486188,0.9020994475,0.966961326,0.953480663,0.9283977901,0.9816574586,0.9372375691,0.975801105
10.42600503,0.9980110497,1,1,1,1,1,0.9944751381,1,1,0.9977900552,0.9956906077,0.9683977901,1,0.9963535912,0.9964640884,1,0.995359116,0.9893922652,1,1,0.9996685083,1,1,0.9954696133,1,1,0.9977900552,1,0.9997790055,0.9867403315,1,1,0.9902762431,1,1,0.9949171271,0.9411049724,0.9356906077,0.9022099448,0.966961326,0.9535911602,0.9287292818,0.9816574586,0.937679558,0.975801105
10.47613065,0.998121547,1,1,1,1,1,0.9944751381,1,1,0.9982320442,0.9961325967,0.9699447514,1,0.9963535912,0.9971270718,1,0.9954696133,0.9898342541,1,1,0.9998895028,1,1,0.9959116022,1,1,0.9979005525,1,0.9997790055,0.9868508287,1,1,0.9913812155,1,1,0.9950276243,0.9413259669,0.9364640884,0.9029834254,0.966961326,0.9538121547,0.9293922652,0.9816574586,0.9380110497,0.9761325967
10.52625628,0.998121547,1,1,1,1,1,0.9945856354,1,1,0.9984530387,0.9963535912,0.9717127072,1,0.9964640884,0.9973480663,1,0.9955801105,0.9901657459,1,1,0.9998895028,1,1,0.9961325967,1,1,0.9982320442,1,0.9997790055,0.986961326,1,1,0.9914917127,1,1,0.9952486188,0.9414364641,0.9369060773,0.9036464088,0.9672928177,0.9539226519,0.9298342541,0.9817679558,0.938121547,0.9762430939
10.57638191,0.9982320442,1,1,1,1,1,0.9946961326,1,1,0.9987845304,0.9967955801,0.973480663,1,0.9964640884,0.9973480663,1,0.9955801105,0.9901657459,1,1,0.9998895028,1,1,0.9963535912,1,1,0.9982320442,1,0.9997790055,0.9872928177,1,1,0.9918232044,1,1,0.9954696133,0.9416574586,0.9373480663,0.9038674033,0.9674033149,0.9539226519,0.9301657459,0.981878453,0.9386740331,0.9764640884
10.62650754,0.9982320442,1,1,1,1,1,0.9946961326,1,1,0.9988950276,0.9969060773,0.9750276243,1,0.9965745856,0.9974585635,1,0.9955801105,0.9903867403,1,1,1,1,1,0.9964640884,1,1,0.9982320442,1,0.9997790055,0.9872928177,1,1,0.9922651934,1,1,0.9956906077,0.9417679558,0.9375690608,0.904640884,0.9680662983,0.9540331492,0.9303867403,0.9819889503,0.9386740331,0.9766850829
10.67663317,0.9982320442,1,1,1,1,1,0.9948066298,1,1,0.9991160221,0.9970165746,0.9762430939,1,0.9965745856,0.9974585635,1,0.9955801105,0.990718232,1,1,1,1,1,0.9965745856,1,1,0.9983425414,1,0.9997790055,0.9874033149,1,1,0.9924861878,1,1,0.9956906077,0.941878453,0.9379005525,0.9049723757,0.9683977901,0.9542541436,0.9304972376,0.9819889503,0.9387845304,0.9767955801
10.72675879,0.9983425414,1,1,1,1,1,0.9950276243,1,1,0.9993370166,0.9974585635,0.9774585635,1,0.9966850829,0.9974585635,1,0.9955801105,0.9913812155,1,1,1,1,1,0.9965745856,1,1,0.9984530387,1,0.9997790055,0.9875138122,1,1,0.9925966851,1,1,0.9956906077,0.9419889503,0.9383425414,0.9050828729,0.9685082873,0.9542541436,0.9308287293,0.9819889503,0.9388950276,0.9770165746
10.77688442,0.9983425414,1,1,1,1,1,0.9951381215,1,1,0.999558011,0.9975690608,0.9785635359,1,0.9967955801,0.9975690608,1,0.9955801105,0.9916022099,1,1,1,1,1,0.9965745856,1,1,0.9986740331,1,0.9997790055,0.9876243094,1,1,0.9927071823,1,1,0.995801105,0.9425414365,0.9388950276,0.9056353591,0.9686187845,0.9544751381,0.9309392265,0.9822099448,0.9396685083,0.9770165746
10.82701005,0.9983425414,1,1,1,1,1,0.995359116,1,1,0.9996685083,0.9980110497,0.9794475138,1,0.9970165746,0.9975690608,1,0.9955801105,0.9917127072,1,1,1,1,1,0.9965745856,1,1,0.9990055249,1,0.9997790055,0.9876243094,1,1,0.9927071823,1,1,0.995801105,0.9427624309,0.9391160221,0.9064088398,0.968839779,0.9545856354,0.9313812155,0.9824309392,0.9397790055,0.9770165746
10.87713568,0.9983425414,1,1,1,1,1,0.9954696133,1,1,0.9996685083,0.9982320442,0.9802209945,1,0.9970165746,0.997679558,1,0.9955801105,0.9919337017,1,1,1,1,1,0.9965745856,1,1,0.9990055249,1,0.9997790055,0.9876243094,1,1,0.9929281768,1,1,0.995801105,0.9428729282,0.9397790055,0.9070718232,0.968839779,0.9546961326,0.9320441989,0.9826519337,0.94,0.9771270718
10.92726131,0.9984530387,1,1,1,1,1,0.9955801105,1,1,0.9996685083,0.9987845304,0.9806629834,1,0.9971270718,0.9977900552,1,0.9955801105,0.9921546961,1,1,1,1,1,0.9966850829,1,1,0.9991160221,1,0.9997790055,0.9877348066,1,1,0.9929281768,1,1,0.9959116022,0.9429834254,0.9398895028,0.9072928177,0.968839779,0.9548066298,0.9324861878,0.9827624309,0.9402209945,0.9772375691
10.97738693,0.9984530387,1,1,1,1,1,0.9956906077,1,1,0.9996685083,0.9991160221,0.9816574586,1,0.9971270718,0.9977900552,1,0.9955801105,0.9922651934,1,1,1,1,1,0.9966850829,1,1,0.9991160221,1,0.9997790055,0.9877348066,1,1,0.9929281768,1,1,0.9959116022,0.9430939227,0.9402209945,0.9076243094,0.9689502762,0.9548066298,0.9327071823,0.9828729282,0.9405524862,0.9774585635
11.02751256,0.9984530387,1,1,1,1,1,0.995801105,1,1,0.9996685083,0.9994475138,0.982320442,1,0.9971270718,0.9980110497,1,0.9955801105,0.9923756906,1,1,1,1,1,0.9966850829,1,1,0.9992265193,1,0.9997790055,0.9877348066,1,1,0.9929281768,1,1,0.9959116022,0.9433149171,0.9406629834,0.9082872928,0.9689502762,0.9550276243,0.9333701657,0.9828729282,0.9406629834,0.9774585635
11.07763819,0.9984530387,1,1,1,1,1,0.9960220994,1,1,0.9996685083,0.999558011,0.9829834254,1,0.9972375691,0.9980110497,1,0.9955801105,0.9927071823,1,1,1,1,1,0.9966850829,1,1,0.9994475138,1,0.9997790055,0.9878453039,1,1,0.9929281768,1,1,0.9960220994,0.9433149171,0.9407734807,0.9090607735,0.9689502762,0.9550276243,0.9338121547,0.9829834254,0.9409944751,0.9775690608
11.12776382,0.9984530387,1,1,1,1,1,0.9961325967,1,1,0.9996685083,0.9996685083,0.9837569061,1,0.9972375691,0.9980110497,1,0.9955801105,0.9929281768,1,1,1,1,1,0.9966850829,1,1,0.999558011,1,0.9997790055,0.9881767956,1,1,0.9929281768,1,1,0.9960220994,0.9436464088,0.9411049724,0.9091712707,0.9690607735,0.955359116,0.9339226519,0.9830939227,0.9414364641,0.977679558
11.17788945,0.9985635359,1,1,1,1,1,0.9961325967,1,1,0.9996685083,0.9997790055,0.9839779006,1,0.9973480663,0.9980110497,1,0.9955801105,0.993038674,1,1,1,1,1,0.9966850829,1,1,0.9996685083,1,0.9997790055,0.9881767956,1,1,0.9929281768,1,1,0.9960220994,0.9438674033,0.941878453,0.909281768,0.9690607735,0.9555801105,0.9343646409,0.9830939227,0.9417679558,0.9777900552
11.22801508,0.9985635359,1,1,1,1,1,0.9962430939,1,1,0.9996685083,0.9997790055,0.9850828729,1,0.9973480663,0.9980110497,1,0.9955801105,0.9932596685,1,1,1,1,1,0.9966850829,1,1,0.9998895028,1,0.9997790055,0.9882872928,1,1,0.9929281768,1,1,0.9960220994,0.9439779006,0.9419889503,0.9095027624,0.9690607735,0.9555801105,0.9348066298,0.9832044199,0.9419889503,0.9777900552
11.2781407,0.9986740331,1,1,1,1,1,0.9963535912,1,1,0.9996685083,0.9997790055,0.9857458564,1,0.9974585635,0.9980110497,1,0.9955801105,0.9932596685,1,1,1,1,1,0.9966850829,1,1,0.9998895028,1,0.9998895028,0.9885082873,1,1,0.993038674,1,1,0.9961325967,0.9443093923,0.9422099448,0.9097237569,0.969281768,0.9555801105,0.9349171271,0.9832044199,0.9422099448,0.9780110497
11.32826633,0.9986740331,1,1,1,1,1,0.9963535912,1,1,0.9996685083,0.9997790055,0.9867403315,1,0.9975690608,0.998121547,1,0.9955801105,0.9935911602,1,1,1,1,1,0.9966850829,1,1,0.9998895028,1,0.9998895028,0.9886187845,1,1,0.993038674,1,1,0.9961325967,0.9445303867,0.9426519337,0.9101657459,0.969281768,0.955801105,0.935359116,0.9833149171,0.9425414365,0.9780110497
11.37839196,0.9986740331,1,1,1,1,1,0.9965745856,1,1,0.9997790055,0.9997790055,0.9870718232,1,0.9975690608,0.998121547,1,0.9955801105,0.9937016575,1,1,1,1,1,0.9967955801,1,1,0.9998895028,1,0.9998895028,0.9889502762,1,1,0.993038674,1,1,0.9961325967,0.944640884,0.9428729282,0.910718232,0.9697237569,0.9561325967,0.9356906077,0.9833149171,0.9428729282,0.978121547
11.42851759,0.9987845304,1,1,1,1,1,0.9966850829,1,1,0.9997790055,0.9997790055,0.9872928177,1,0.9977900552,0.998121547,1,0.9955801105,0.9937016575,1,1,1,1,1,0.9969060773,1,1,0.9998895028,1,1,0.9895027624,1,1,0.993038674,1,1,0.9961325967,0.9447513812,0.9433149171,0.9108287293,0.9698342541,0.9561325967,0.9359116022,0.9833149171,0.9429834254,0.9782320442
11.47864322,0.9987845304,1,1,1,1,1,0.9966850829,1,1,0.9997790055,0.9997790055,0.9875138122,1,0.9977900552,0.9982320442,1,0.9955801105,0.9941436464,1,1,1,1,1,0.9970165746,1,1,0.9998895028,1,1,0.9897237569,1,1,0.993038674,1,1,0.9962430939,0.9450828729,0.9436464088,0.9110497238,0.9699447514,0.9561325967,0.9362430939,0.9834254144,0.9430939227,0.9784530387
11.52876884,0.9987845304,1,1,1,1,1,0.9969060773,1,1,0.9997790055,0.9997790055,0.9876243094,1,0.9977900552,0.9983425414,1,0.9955801105,0.9942541436,1,1,1,1,1,0.9970165746,1,1,0.9998895028,1,1,0.9898342541,1,1,0.993038674,1,1,0.9962430939,0.9451933702,0.9440883978,0.9113812155,0.9699447514,0.9561325967,0.9363535912,0.9834254144,0.9432044199,0.9785635359
11.57889447,0.9987845304,1,1,1,1,1,0.9970165746,1,1,0.9997790055,0.9997790055,0.9880662983,1,0.9979005525,0.9983425414,1,0.9955801105,0.9942541436,1,1,1,1,1,0.9970165746,1,1,0.9998895028,1,1,0.9900552486,1,1,0.993038674,1,1,0.9962430939,0.9454143646,0.9449723757,0.9117127072,0.9700552486,0.9561325967,0.9366850829,0.9834254144,0.9435359116,0.9787845304
11.6290201,0.9988950276,1,1,1,1,1,0.9971270718,1,1,0.9997790055,0.9998895028,0.9883977901,1,0.9979005525,0.9983425414,1,0.9955801105,0.9945856354,1,1,1,1,1,0.9970165746,1,1,1,1,1,0.9902762431,1,1,0.9931491713,1,1,0.9963535912,0.9454143646,0.9450828729,0.9118232044,0.9701657459,0.9561325967,0.9371270718,0.9834254144,0.9436464088,0.9790055249
11.67914573,0.9988950276,1,1,1,1,1,0.9972375691,1,1,0.9997790055,0.9998895028,0.9885082873,1,0.9979005525,0.9984530387,1,0.9955801105,0.9949171271,1,1,1,1,1,0.9970165746,1,1,1,1,1,0.9910497238,1,1,0.9931491713,1,1,0.9963535912,0.9457458564,0.9454143646,0.9119337017,0.9701657459,0.9561325967,0.9374585635,0.9834254144,0.9440883978,0.9790055249
11.72927136,0.9988950276,1,1,1,1,1,0.9972375691,1,1,0.9997790055,0.9998895028,0.988839779,1,0.9980110497,0.9984530387,1,0.9955801105,0.9950276243,1,1,1,1,1,0.9970165746,1,1,1,1,1,0.991160221,1,1,0.9931491713,1,1,0.9963535912,0.9461878453,0.9454143646,0.9121546961,0.9701657459,0.9561325967,0.9377900552,0.9834254144,0.944198895,0.9791160221
11.77939698,0.9990055249,1,1,1,1,1,0.9974585635,1,1,0.9997790055,0.9998895028,0.989281768,1,0.9980110497,0.9984530387,1,0.9955801105,0.9951381215,1,1,1,1,1,0.9970165746,1,1,1,1,1,0.9912707182,1,1,0.9931491713,1,1,0.9963535912,0.9462983425,0.9458563536,0.9122651934,0.9702762431,0.9562430939,0.938121547,0.9834254144,0.9448618785,0.9791160221
11.82952261,0.9990055249,1,1,1,1,1,0.9975690608,1,1,1,0.9998895028,0.9899447514,1,0.9980110497,0.9984530387,1,0.9955801105,0.9952486188,1,1,1,1,1,0.9971270718,1,1,1,1,1,0.9914917127,1,1,0.9931491713,1,1,0.9964640884,0.9468508287,0.9460773481,0.9125966851,0.9702762431,0.9563535912,0.9383425414,0.9834254144,0.9448618785,0.9792265193
11.87964824,0.9990055249,1,1,1,1,1,0.9975690608,1,1,1,0.9998895028,0.9904972376,1,0.998121547,0.9984530387,1,0.9955801105,0.9956906077,1,1,1,1,1,0.9972375691,1,1,1,1,1,0.9916022099,1,1,0.9932596685,1,1,0.9964640884,0.9470718232,0.9462983425,0.913038674,0.9702762431,0.9563535912,0.9385635359,0.9835359116,0.9450828729,0.9793370166
11.92977387,0.9990055249,1,1,1,1,1,0.997679558,1,1,1,0.9998895028,0.9910497238,1,0.998121547,0.9984530387,1,0.9955801105,0.9956906077,1,1,1,1,1,0.9973480663,1,1,1,1,1,0.9916022099,1,1,0.9932596685,1,1,0.9964640884,0.9470718232,0.9466298343,0.9137016575,0.9702762431,0.9563535912,0.9390055249,0.9835359116,0.9453038674,0.9794475138
11.9798995,0.9990055249,1,1,1,1,1,0.997679558,1,1,1,0.9998895028,0.9912707182,1,0.998121547,0.9985635359,1,0.9955801105,0.995801105,1,1,1,1,1,0.997679558,1,1,1,1,1,0.9917127072,1,1,0.9932596685,1,1,0.9965745856,0.9471823204,0.946961326,0.9139226519,0.9702762431,0.9563535912,0.9396685083,0.9836464088,0.9456353591,0.9796685083
12.03002513,0.9991160221,1,1,1,1,1,0.9977900552,1,1,1,0.9998895028,0.9914917127,1,0.9982320442,0.9987845304,1,0.9955801105,0.995801105,1,1,1,1,1,0.9979005525,1,1,1,1,1,0.9918232044,1,1,0.9933701657,1,1,0.9966850829,0.9476243094,0.9471823204,0.9142541436,0.9703867403,0.9564640884,0.9398895028,0.9837569061,0.9457458564,0.9796685083
12.08015075,0.9991160221,1,1,1,1,1,0.9977900552,1,1,1,0.9998895028,0.9917127072,1,0.9983425414,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9980110497,1,1,1,1,1,0.9918232044,1,1,0.993480663,1,1,0.9967955801,0.9476243094,0.9475138122,0.9145856354,0.9703867403,0.9564640884,0.9403314917,0.9837569061,0.9459668508,0.9801104972
12.13027638,0.9991160221,1,1,1,1,1,0.9977900552,1,1,1,0.9998895028,0.9924861878,1,0.9984530387,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9982320442,1,1,1,1,1,0.9918232044,1,1,0.993480663,1,1,0.9969060773,0.9477348066,0.9479558011,0.9145856354,0.9703867403,0.9564640884,0.9406629834,0.9837569061,0.946519337,0.9801104972
12.18040201,0.9992265193,1,1,1,1,1,0.9980110497,1,1,1,0.9998895028,0.9927071823,1,0.9984530387,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9982320442,1,1,1,1,1,0.9920441989,1,1,0.9935911602,1,1,0.9970165746,0.9479558011,0.9485082873,0.9149171271,0.9703867403,0.9564640884,0.9407734807,0.9839779006,0.9466298343,0.9802209945
12.23052764,0.9992265193,1,1,1,1,1,0.9980110497,1,1,1,0.9998895028,0.993038674,1,0.9984530387,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9920441989,1,1,0.9938121547,1,1,0.9970165746,0.9482872928,0.9490607735,0.9154696133,0.9703867403,0.9564640884,0.9411049724,0.9839779006,0.9468508287,0.9802209945
12.28065327,0.9992265193,1,1,1,1,1,0.998121547,1,1,1,0.9998895028,0.993480663,1,0.9985635359,0.9988950276,1,0.9955801105,0.9959116022,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9921546961,1,1,0.9939226519,1,1,0.9971270718,0.9483977901,0.949281768,0.9156906077,0.9704972376,0.9564640884,0.9414364641,0.9839779006,0.9475138122,0.9803314917
12.33077889,0.9993370166,1,1,1,1,1,0.9982320442,1,1,1,0.9998895028,0.9935911602,1,0.9985635359,0.9988950276,1,0.9955801105,0.9960220994,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9921546961,1,1,0.9939226519,1,1,0.9973480663,0.9485082873,0.9496132597,0.915801105,0.9704972376,0.9565745856,0.9416574586,0.9839779006,0.9478453039,0.980441989
12.38090452,0.9993370166,1,1,1,1,1,0.9982320442,1,1,1,0.9998895028,0.9937016575,1,0.9986740331,0.9988950276,1,0.9955801105,0.9960220994,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9923756906,1,1,0.9939226519,1,1,0.9973480663,0.9489502762,0.9499447514,0.9165745856,0.9706077348,0.9565745856,0.941878453,0.9839779006,0.9479558011,0.9805524862
12.43103015,0.9993370166,1,1,1,1,1,0.9983425414,1,1,1,0.9998895028,0.9939226519,1,0.9986740331,0.9988950276,1,0.9955801105,0.9960220994,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9924861878,1,1,0.9940331492,1,1,0.9974585635,0.9490607735,0.9502762431,0.9173480663,0.9706077348,0.9565745856,0.9422099448,0.9839779006,0.9481767956,0.9805524862
12.48115578,0.9993370166,1,1,1,1,1,0.9983425414,1,1,1,0.9998895028,0.9942541436,1,0.9986740331,0.9990055249,1,0.9955801105,0.9961325967,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9927071823,1,1,0.9941436464,1,1,0.9975690608,0.9491712707,0.9504972376,0.918121547,0.9706077348,0.9566850829,0.9424309392,0.9839779006,0.9485082873,0.9806629834
12.53128141,0.9993370166,1,1,1,1,1,0.9984530387,1,1,1,0.9998895028,0.9942541436,1,0.9987845304,0.9990055249,1,0.9955801105,0.9963535912,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9929281768,1,1,0.9943646409,1,1,0.9975690608,0.9495027624,0.9508287293,0.9184530387,0.9706077348,0.9566850829,0.9426519337,0.9840883978,0.9486187845,0.9806629834
12.58140704,0.9994475138,1,1,1,1,1,0.9985635359,1,1,1,0.9998895028,0.9942541436,1,0.9987845304,0.9990055249,1,0.9955801105,0.9963535912,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9929281768,1,1,0.9946961326,1,1,0.997679558,0.9495027624,0.9509392265,0.9188950276,0.9706077348,0.9566850829,0.9427624309,0.9840883978,0.9489502762,0.9807734807
12.63153266,0.9994475138,1,1,1,1,1,0.9985635359,1,1,1,0.9998895028,0.9943646409,1,0.9988950276,0.9990055249,1,0.9955801105,0.9963535912,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.993038674,1,1,0.9950276243,1,1,0.9977900552,0.9497237569,0.9512707182,0.9196685083,0.9706077348,0.9566850829,0.9433149171,0.9840883978,0.9490607735,0.9807734807
12.68165829,1,1,1,1,1,1,0.9985635359,1,1,1,0.9998895028,0.9943646409,1,0.9990055249,0.9991160221,1,0.9955801105,0.9964640884,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9931491713,1,1,0.9951381215,1,1,0.9977900552,0.9499447514,0.9514917127,0.9198895028,0.970718232,0.9566850829,0.9433149171,0.9840883978,0.949281768,0.9809944751
12.73178392,1,1,1,1,1,1,0.9988950276,1,1,1,0.9998895028,0.9943646409,1,0.9990055249,0.9991160221,1,0.9955801105,0.9964640884,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9932596685,1,1,0.9952486188,1,1,0.9979005525,0.9502762431,0.9517127072,0.9202209945,0.970718232,0.9566850829,0.9438674033,0.9843093923,0.9493922652,0.9812154696
12.78190955,1,1,1,1,1,1,0.9994475138,1,1,1,0.9998895028,0.9944751381,1,0.9991160221,0.9991160221,1,0.9955801105,0.9964640884,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9933701657,1,1,0.9952486188,1,1,0.9979005525,0.9503867403,0.9519337017,0.920441989,0.970718232,0.9567955801,0.9443093923,0.9843093923,0.9495027624,0.9813259669
12.83203518,1,1,1,1,1,1,0.9997790055,1,1,1,0.9998895028,0.9944751381,1,0.9991160221,0.9992265193,1,0.9955801105,0.9965745856,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.9933701657,1,1,0.9952486188,1,1,0.9979005525,0.9504972376,0.9521546961,0.9209944751,0.9708287293,0.9569060773,0.9443093923,0.9843093923,0.9495027624,0.9815469613
12.8821608,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9944751381,1,0.9991160221,0.9992265193,1,0.9955801105,0.9969060773,1,1,1,1,1,0.9983425414,1,1,1,1,1,0.993480663,1,1,0.995359116,1,1,0.9979005525,0.9506077348,0.9524861878,0.9215469613,0.9709392265,0.9570165746,0.944640884,0.9844198895,0.9496132597,0.9819889503
12.93228643,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9946961326,1,0.9993370166,0.9992265193,1,0.9955801105,0.9969060773,1,1,1,1,1,0.9984530387,1,1,1,1,1,0.9935911602,1,1,0.9954696133,1,1,0.9980110497,0.950718232,0.9527071823,0.9219889503,0.9709392265,0.9570165746,0.9448618785,0.9845303867,0.9500552486,0.982320442
12.98241206,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9948066298,1,0.9993370166,0.9992265193,1,0.9955801105,0.9970165746,1,1,1,1,1,0.9984530387,1,1,1,1,1,0.9935911602,1,1,0.9954696133,1,1,0.998121547,0.9509392265,0.9529281768,0.9219889503,0.9709392265,0.9570165746,0.9450828729,0.984640884,0.9500552486,0.9826519337
13.03253769,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9951381215,1,0.9993370166,0.9993370166,1,0.9955801105,0.9971270718,1,1,1,1,1,0.9985635359,1,1,1,1,1,0.9937016575,1,1,0.9955801105,1,1,0.998121547,0.9512707182,0.9531491713,0.9220994475,0.9710497238,0.9570165746,0.9451933702,0.984640884,0.9501657459,0.9827624309
13.08266332,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9951381215,1,0.9994475138,0.9993370166,1,0.9955801105,0.9973480663,1,1,1,1,1,0.9985635359,1,1,1,1,1,0.9940331492,1,1,0.9956906077,1,1,0.998121547,0.9514917127,0.9531491713,0.922320442,0.9710497238,0.9570165746,0.9454143646,0.9847513812,0.9502762431,0.9833149171
13.13278894,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9951381215,1,0.999558011,0.9993370166,1,0.9955801105,0.9975690608,1,1,1,1,1,0.9986740331,1,1,1,1,1,0.9941436464,1,1,0.9956906077,1,1,0.9982320442,0.9516022099,0.9537016575,0.9225414365,0.9710497238,0.9572375691,0.9455248619,0.9847513812,0.9504972376,0.9833149171
13.18291457,1,1,1,1,1,1,1,1,1,1,0.9998895028,0.9951381215,1,0.999558011,0.9993370166,1,0.9955801105,0.997679558,1,1,1,1,1,0.9986740331,1,1,1,1,1,0.9942541436,1,1,0.9956906077,1,1,0.9983425414,0.9518232044,0.9540331492,0.9229834254,0.9710497238,0.9573480663,0.9458563536,0.9848618785,0.9504972376,0.9834254144
13.2330402,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9994475138,1,0.9955801105,0.9977900552,1,1,1,1,1,0.9987845304,1,1,1,1,1,0.9945856354,1,1,0.995801105,1,1,0.9984530387,0.9519337017,0.9542541436,0.9235359116,0.9710497238,0.9573480663,0.9458563536,0.9848618785,0.9506077348,0.9837569061
13.28316583,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9994475138,1,0.9955801105,0.9979005525,1,1,1,1,1,0.9987845304,1,1,1,1,1,0.9949171271,1,1,0.9959116022,1,1,0.9985635359,0.9522651934,0.9545856354,0.9238674033,0.9712707182,0.9574585635,0.9460773481,0.9849723757,0.9506077348,0.9837569061
13.33329146,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9994475138,1,0.9955801105,0.9982320442,1,1,1,1,1,0.9988950276,1,1,1,1,1,0.9952486188,1,1,0.9960220994,1,1,0.9986740331,0.9523756906,0.9546961326,0.9240883978,0.9712707182,0.9575690608,0.9460773481,0.9850828729,0.950718232,0.9839779006
13.38341709,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9994475138,1,0.9955801105,0.9982320442,1,1,1,1,1,0.9988950276,1,1,1,1,1,0.9952486188,1,1,0.9960220994,1,1,0.9987845304,0.9523756906,0.955359116,0.9244198895,0.9713812155,0.957679558,0.9460773481,0.9850828729,0.9508287293,0.9840883978
13.43354271,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.999558011,1,0.9955801105,0.9983425414,1,1,1,1,1,0.9990055249,1,1,1,1,1,0.995359116,1,1,0.9960220994,1,1,0.9988950276,0.9527071823,0.9555801105,0.9244198895,0.9716022099,0.9577900552,0.9462983425,0.9851933702,0.9512707182,0.9845303867
13.48366834,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.999558011,1,0.9955801105,0.9984530387,1,1,1,1,1,0.9991160221,1,1,1,1,1,0.9955801105,1,1,0.9960220994,1,1,0.9990055249,0.9532596685,0.955801105,0.9245303867,0.9716022099,0.9577900552,0.9466298343,0.9853038674,0.9512707182,0.9845303867
13.53379397,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.999558011,1,0.9955801105,0.9985635359,1,1,1,1,1,0.9991160221,1,1,1,1,1,0.9959116022,1,1,0.9961325967,1,1,0.9990055249,0.953480663,0.9561325967,0.9249723757,0.9716022099,0.9577900552,0.9467403315,0.9853038674,0.9512707182,0.9847513812
13.5839196,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.999558011,1,0.9955801105,0.9986740331,1,1,1,1,1,0.9991160221,1,1,1,1,1,0.9960220994,1,1,0.9961325967,1,1,0.9990055249,0.9539226519,0.9567955801,0.9254143646,0.9716022099,0.9579005525,0.946961326,0.9854143646,0.9513812155,0.9849723757
13.63404523,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9996685083,1,0.9955801105,0.9987845304,1,1,1,1,1,0.9991160221,1,1,1,1,1,0.9961325967,1,1,0.9961325967,1,1,0.9990055249,0.9541436464,0.9567955801,0.9257458564,0.9716022099,0.958121547,0.9472928177,0.9854143646,0.9514917127,0.9850828729
13.68417085,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9997790055,1,0.9956906077,0.9987845304,1,1,1,1,1,0.9992265193,1,1,1,1,1,0.9962430939,1,1,0.9961325967,1,1,0.9990055249,0.9545856354,0.9571270718,0.9259668508,0.9717127072,0.958121547,0.9475138122,0.9855248619,0.9514917127,0.9851933702
13.73429648,1,1,1,1,1,1,1,1,1,1,1,0.9951381215,1,0.9996685083,0.9997790055,1,0.9956906077,0.9990055249,1,1,1,1,1,0.9993370166,1,1,1,1,1,0.9964640884,1,1,0.9961325967,1,1,0.9991160221,0.9551381215,0.957679558,0.9261878453,0.9717127072,0.958121547,0.9476243094,0.9856353591,0.9514917127,0.9853038674
13.78442211,1,1,1,1,1,1,1,1,1,1,1,0.995359116,1,0.9996685083,0.9997790055,1,0.9956906077,0.9991160221,1,1,1,1,1,0.9994475138,1,1,1,1,1,0.9965745856,1,1,0.9961325967,1,1,0.9992265193,0.9554696133,0.9580110497,0.9268508287,0.9717127072,0.9582320442,0.9478453039,0.9857458564,0.9514917127,0.9853038674
13.83454774,1,1,1,1,1,1,1,1,1,1,1,0.9954696133,1,0.9996685083,0.9998895028,1,0.9956906077,0.9992265193,1,1,1,1,1,0.9994475138,1,1,1,1,1,0.9969060773,1,1,0.9961325967,1,1,0.9994475138,0.9559116022,0.9590055249,0.9274033149,0.9717127072,0.9582320442,0.9479558011,0.9857458564,0.9517127072,0.9853038674
13.88467337,1,1,1,1,1,1,1,1,1,1,1,0.9954696133,1,0.9996685083,1,1,0.9956906077,0.9992265193,1,1,1,1,1,0.999558011,1,1,1,1,1,0.9969060773,1,1,0.9961325967,1,1,0.9994475138,0.9559116022,0.9591160221,0.9279558011,0.9718232044,0.9585635359,0.9485082873,0.9858563536,0.9518232044,0.9855248619
13.93479899,1,1,1,1,1,1,1,1,1,1,1,0.9962430939,1,0.9996685083,1,1,0.9956906077,0.9992265193,1,1,1,1,1,0.999558011,1,1,1,1,1,0.9971270718,1,1,0.9961325967,1,1,0.9994475138,0.9559116022,0.9593370166,0.9281767956,0.9718232044,0.9588950276,0.9487292818,0.9858563536,0.9519337017,0.9855248619
13.98492462,1,1,1,1,1,1,1,1,1,1,1,0.9965745856,1,0.9996685083,1,1,0.9956906077,0.9993370166,1,1,1,1,1,0.9996685083,1,1,1,1,1,0.9971270718,1,1,0.9961325967,1,1,0.9994475138,0.9563535912,0.959558011,0.9286187845,0.9718232044,0.9590055249,0.9487292818,0.9859668508,0.9521546961,0.9856353591
14.03505025,1,1,1,1,1,1,1,1,1,1,1,0.9969060773,1,0.9996685083,1,1,0.9956906077,0.9994475138,1,1,1,1,1,0.9996685083,1,1,1,1,1,0.9972375691,1,1,0.9961325967,1,1,0.9996685083,0.9566850829,0.9597790055,0.9289502762,0.9719337017,0.9593370166,0.9491712707,0.9860773481,0.9522651934,0.9857458564
14.08517588,1,1,1,1,1,1,1,1,1,1,1,0.9971270718,1,0.9996685083,1,1,0.9956906077,0.9994475138,1,1,1,1,1,0.9997790055,1,1,1,1,1,0.9972375691,1,1,0.9961325967,1,1,0.9996685083,0.9570165746,0.9602209945,0.9291712707,0.9719337017,0.9594475138,0.9491712707,0.9860773481,0.9523756906,0.9857458564
14.13530151,1,1,1,1,1,1,1,1,1,1,1,0.9974585635,1,0.9996685083,1,1,0.9956906077,0.999558011,1,1,1,1,1,0.9997790055,1,1,1,1,1,0.9973480663,1,1,0.9961325967,1,1,0.9996685083,0.9571270718,0.9606629834,0.9295027624,0.9719337017,0.959558011,0.9491712707,0.9861878453,0.9524861878,0.9858563536
14.18542714,1,1,1,1,1,1,1,1,1,1,1,0.9997790055,1,1,1,1,0.9998895028,1,1,1,1,1,1,1,1,1,1,1,1,0.9990055249,1,1,0.9984530387,1,1,1,0.9577900552,0.9609944751,0.9297237569,0.9719337017,0.959558011,0.9493922652,0.9861878453,0.9527071823,0.9858563536
14.23555276,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9991160221,1,1,0.9991160221,1,1,1,0.958121547,0.9612154696,0.9301657459,0.9720441989,0.9596685083,0.9497237569,0.9864088398,0.9528176796,0.9860773481
14.28567839,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9992265193,1,1,0.999558011,1,1,1,0.958121547,0.9615469613,0.9302762431,0.9720441989,0.9596685083,0.9499447514,0.9864088398,0.9528176796,0.9862983425
14.33580402,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9993370166,1,1,0.9997790055,1,1,1,0.9587845304,0.9615469613,0.9304972376,0.9720441989,0.9596685083,0.9499447514,0.986519337,0.9529281768,0.9864088398
14.38592965,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9993370166,1,1,1,1,1,1,0.9587845304,0.9617679558,0.930718232,0.9721546961,0.9596685083,0.9500552486,0.9867403315,0.9531491713,0.986519337
14.43605528,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9994475138,1,1,1,1,1,1,0.9588950276,0.9624309392,0.9309392265,0.9722651934,0.9597790055,0.9502762431,0.9867403315,0.9531491713,0.986519337
14.4861809,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9996685083,1,1,1,1,1,1,0.9591160221,0.9624309392,0.9310497238,0.9722651934,0.9598895028,0.9503867403,0.9868508287,0.9531491713,0.986519337
14.53630653,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9997790055,1,1,1,1,1,1,0.959558011,0.9630939227,0.9313812155,0.9722651934,0.9598895028,0.9504972376,0.9868508287,0.9531491713,0.9867403315
14.58643216,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,1,1,1,1,1,1,0.96,0.9630939227,0.9316022099,0.9723756906,0.96,0.9508287293,0.986961326,0.953480663,0.9867403315
14.63655779,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,1,1,1,1,1,1,0.9601104972,0.9633149171,0.9319337017,0.9724861878,0.96,0.9508287293,0.986961326,0.953480663,0.9868508287
14.68668342,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9607734807,0.9635359116,0.9322651934,0.9724861878,0.96,0.9508287293,0.9870718232,0.953480663,0.9868508287
14.73680905,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9608839779,0.9636464088,0.9323756906,0.9724861878,0.9601104972,0.9510497238,0.9870718232,0.9535911602,0.9868508287
14.78693467,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9612154696,0.9639779006,0.9325966851,0.9724861878,0.9601104972,0.951160221,0.9872928177,0.9537016575,0.986961326
14.8370603,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9615469613,0.9644198895,0.9329281768,0.9724861878,0.9601104972,0.9514917127,0.9872928177,0.9538121547,0.9870718232
14.88718593,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9619889503,0.9648618785,0.9332596685,0.9724861878,0.9603314917,0.9516022099,0.9874033149,0.9538121547,0.9870718232
14.93731156,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9622099448,0.9653038674,0.933480663,0.9724861878,0.9603314917,0.9517127072,0.9875138122,0.9539226519,0.9870718232
14.98743719,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.962320442,0.9655248619,0.9335911602,0.9725966851,0.9603314917,0.9518232044,0.9876243094,0.9540331492,0.9870718232
15.03756281,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9627624309,0.9655248619,0.9338121547,0.9725966851,0.9603314917,0.9519337017,0.9877348066,0.9541436464,0.9871823204
15.08768844,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9628729282,0.9657458564,0.9341436464,0.9725966851,0.960441989,0.9520441989,0.9877348066,0.9541436464,0.9871823204
15.13781407,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9632044199,0.9660773481,0.9346961326,0.9727071823,0.960441989,0.9521546961,0.9878453039,0.9542541436,0.9871823204
15.1879397,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9632044199,0.9662983425,0.9349171271,0.9727071823,0.960441989,0.9522651934,0.9879558011,0.9543646409,0.9872928177
15.23806533,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9636464088,0.966519337,0.9350276243,0.9727071823,0.9605524862,0.9524861878,0.9880662983,0.9543646409,0.9872928177
15.28819095,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9638674033,0.9667403315,0.9352486188,0.9727071823,0.9605524862,0.9524861878,0.9881767956,0.9544751381,0.9875138122
15.33831658,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9639779006,0.966961326,0.9354696133,0.9728176796,0.9605524862,0.9527071823,0.9881767956,0.9544751381,0.9875138122
15.38844221,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9643093923,0.9672928177,0.9355801105,0.9728176796,0.9607734807,0.9529281768,0.9882872928,0.9544751381,0.9875138122
15.43856784,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9645303867,0.9674033149,0.9361325967,0.9728176796,0.9607734807,0.9529281768,0.9885082873,0.9544751381,0.9875138122
15.48869347,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9649723757,0.9677348066,0.9363535912,0.9728176796,0.9607734807,0.953038674,0.9885082873,0.9546961326,0.9875138122
15.5388191,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9650828729,0.9679558011,0.9363535912,0.9728176796,0.9607734807,0.9531491713,0.9886187845,0.9548066298,0.9876243094
15.58894472,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9653038674,0.9681767956,0.9369060773,0.9728176796,0.9608839779,0.9532596685,0.9886187845,0.9549171271,0.9876243094
15.63907035,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9654143646,0.9682872928,0.9370165746,0.9729281768,0.9609944751,0.953480663,0.988839779,0.9549171271,0.9876243094
15.68919598,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9656353591,0.9686187845,0.9375690608,0.9729281768,0.9612154696,0.953480663,0.9889502762,0.9549171271,0.9876243094
15.73932161,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9659668508,0.9687292818,0.937679558,0.9729281768,0.9614364641,0.9535911602,0.9889502762,0.9550276243,0.9878453039
15.78944724,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9662983425,0.9691712707,0.9377900552,0.973038674,0.9614364641,0.9537016575,0.9890607735,0.9550276243,0.9878453039
15.83957286,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9664088398,0.9693922652,0.9383425414,0.973038674,0.9616574586,0.9538121547,0.9891712707,0.9550276243,0.9878453039
15.88969849,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9666298343,0.9697237569,0.9385635359,0.973038674,0.961878453,0.9543646409,0.9891712707,0.9551381215,0.9878453039
15.93982412,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9668508287,0.9698342541,0.9386740331,0.973038674,0.961878453,0.9545856354,0.9893922652,0.9551381215,0.9878453039
15.98994975,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9668508287,0.9703867403,0.9391160221,0.973038674,0.9619889503,0.9545856354,0.9895027624,0.9552486188,0.9879558011
16.04007538,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9670718232,0.9706077348,0.9393370166,0.9731491713,0.9619889503,0.9545856354,0.9895027624,0.9552486188,0.9879558011
16.09020101,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9671823204,0.970718232,0.9394475138,0.9731491713,0.9619889503,0.9550276243,0.9896132597,0.9552486188,0.9880662983
16.14032663,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9672928177,0.9710497238,0.9394475138,0.9731491713,0.9619889503,0.9550276243,0.9897237569,0.9552486188,0.9880662983
16.19045226,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9675138122,0.9713812155,0.9396685083,0.9732596685,0.9620994475,0.9551381215,0.9898342541,0.9554696133,0.9880662983
16.24057789,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9677348066,0.9716022099,0.9402209945,0.973480663,0.9620994475,0.955359116,0.9898342541,0.9555801105,0.9881767956
16.29070352,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9677348066,0.9718232044,0.9403314917,0.973480663,0.9620994475,0.9554696133,0.9899447514,0.955801105,0.9881767956
16.34082915,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9679558011,0.9718232044,0.9406629834,0.973480663,0.9620994475,0.9556906077,0.9901657459,0.955801105,0.9881767956
16.39095477,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9681767956,0.9721546961,0.9407734807,0.973480663,0.9620994475,0.9560220994,0.9902762431,0.955801105,0.9881767956
16.4410804,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9683977901,0.9724861878,0.9411049724,0.973480663,0.9620994475,0.9561325967,0.9903867403,0.9559116022,0.9881767956
16.49120603,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9685082873,0.9725966851,0.9413259669,0.973480663,0.9622099448,0.9561325967,0.9904972376,0.9559116022,0.9882872928
16.54133166,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9685082873,0.9729281768,0.9417679558,0.973480663,0.9622099448,0.9564640884,0.9904972376,0.9559116022,0.9882872928
16.59145729,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.968839779,0.973038674,0.941878453,0.9735911602,0.9622099448,0.9565745856,0.9906077348,0.9559116022,0.9882872928
16.64158291,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.968839779,0.9732596685,0.9422099448,0.9735911602,0.9622099448,0.9565745856,0.9908287293,0.9559116022,0.9882872928
16.69170854,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9691712707,0.973480663,0.9424309392,0.9735911602,0.9622099448,0.9565745856,0.9909392265,0.9561325967,0.9882872928
16.74183417,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9695027624,0.973480663,0.9425414365,0.9735911602,0.962320442,0.9569060773,0.9910497238,0.9561325967,0.9883977901
16.7919598,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9696132597,0.9737016575,0.9430939227,0.9737016575,0.9624309392,0.9572375691,0.9910497238,0.9562430939,0.9883977901
16.84208543,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9696132597,0.9739226519,0.9432044199,0.9737016575,0.9624309392,0.9572375691,0.991160221,0.9563535912,0.9885082873
16.89221106,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9699447514,0.9740331492,0.9433149171,0.9737016575,0.9624309392,0.9573480663,0.991160221,0.9565745856,0.9885082873
16.94233668,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9700552486,0.9741436464,0.9438674033,0.9737016575,0.9626519337,0.9573480663,0.991160221,0.9565745856,0.9885082873
16.99246231,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9703867403,0.9744751381,0.9439779006,0.9737016575,0.9627624309,0.9575690608,0.991160221,0.9565745856,0.9886187845
17.04258794,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.970718232,0.9745856354,0.9443093923,0.9737016575,0.9627624309,0.9577900552,0.991160221,0.9566850829,0.9886187845
17.09271357,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9709392265,0.9746961326,0.944640884,0.9738121547,0.9628729282,0.9577900552,0.991160221,0.9566850829,0.9886187845
17.1428392,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9713812155,0.9749171271,0.9447513812,0.9738121547,0.9629834254,0.9579005525,0.991160221,0.9569060773,0.9886187845
17.19296482,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9713812155,0.9750276243,0.9453038674,0.9738121547,0.9629834254,0.9580110497,0.991160221,0.9570165746,0.9887292818
17.24309045,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9714917127,0.9754696133,0.9456353591,0.9738121547,0.9629834254,0.9583425414,0.9912707182,0.9572375691,0.988839779
17.29321608,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9717127072,0.9754696133,0.9460773481,0.9739226519,0.9629834254,0.9583425414,0.9912707182,0.9573480663,0.988839779
17.34334171,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9719337017,0.975801105,0.9464088398,0.9739226519,0.9629834254,0.9585635359,0.9912707182,0.9574585635,0.988839779
17.39346734,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9720441989,0.9760220994,0.946961326,0.9739226519,0.9629834254,0.9586740331,0.9912707182,0.9575690608,0.988839779
17.44359296,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9720441989,0.9761325967,0.9471823204,0.9739226519,0.9629834254,0.9588950276,0.9912707182,0.9577900552,0.9889502762
17.49371859,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9721546961,0.9764640884,0.9476243094,0.9740331492,0.9632044199,0.9590055249,0.9912707182,0.9577900552,0.9890607735
17.54384422,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9721546961,0.9769060773,0.9477348066,0.9740331492,0.9632044199,0.9590055249,0.9913812155,0.9579005525,0.9890607735
17.59396985,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9723756906,0.9770165746,0.9485082873,0.9740331492,0.9633149171,0.9590055249,0.9913812155,0.9579005525,0.9890607735
17.64409548,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9724861878,0.9772375691,0.948839779,0.9741436464,0.9635359116,0.9592265193,0.9913812155,0.9580110497,0.9890607735
17.69422111,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9727071823,0.977679558,0.9491712707,0.9741436464,0.9635359116,0.9594475138,0.9913812155,0.9580110497,0.989281768
17.74434673,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9728176796,0.977679558,0.9493922652,0.9741436464,0.9636464088,0.9596685083,0.9913812155,0.958121547,0.989281768
17.79447236,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9729281768,0.9777900552,0.9501657459,0.9741436464,0.9636464088,0.9597790055,0.9913812155,0.9582320442,0.989281768
17.84459799,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9732596685,0.9780110497,0.9508287293,0.9741436464,0.9636464088,0.9597790055,0.9913812155,0.9582320442,0.989281768
17.89472362,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9732596685,0.978121547,0.9509392265,0.9741436464,0.9637569061,0.9597790055,0.9913812155,0.9582320442,0.9893922652
17.94484925,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9732596685,0.9782320442,0.9517127072,0.9741436464,0.9637569061,0.96,0.9913812155,0.9583425414,0.9893922652
17.99497487,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9735911602,0.9784530387,0.9518232044,0.9741436464,0.9637569061,0.96,0.9914917127,0.9584530387,0.9893922652
18.0451005,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9735911602,0.9785635359,0.9520441989,0.9742541436,0.9637569061,0.96,0.9914917127,0.9584530387,0.9895027624
18.09522613,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9735911602,0.9786740331,0.9525966851,0.9742541436,0.9637569061,0.9603314917,0.9914917127,0.9584530387,0.9895027624
18.14535176,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9737016575,0.9787845304,0.953038674,0.9742541436,0.9637569061,0.960441989,0.9914917127,0.9585635359,0.9896132597
18.19547739,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9738121547,0.9788950276,0.9533701657,0.9742541436,0.9637569061,0.960441989,0.9914917127,0.9588950276,0.9896132597
18.24560302,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9741436464,0.9788950276,0.9538121547,0.9743646409,0.9637569061,0.9606629834,0.9916022099,0.9588950276,0.9897237569
18.29572864,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9742541436,0.9791160221,0.9542541436,0.9743646409,0.9637569061,0.9607734807,0.9916022099,0.9590055249,0.9897237569
18.34585427,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9742541436,0.9793370166,0.9546961326,0.9743646409,0.9637569061,0.9608839779,0.9916022099,0.9590055249,0.9897237569
18.3959799,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9743646409,0.979558011,0.955359116,0.9743646409,0.9637569061,0.9611049724,0.9916022099,0.9592265193,0.9898342541
18.44610553,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9745856354,0.979558011,0.9559116022,0.9744751381,0.9637569061,0.9612154696,0.9916022099,0.9592265193,0.9899447514
18.49623116,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9749171271,0.9796685083,0.9565745856,0.9744751381,0.9637569061,0.9612154696,0.9916022099,0.9592265193,0.9899447514
18.54635678,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9749171271,0.9796685083,0.9569060773,0.9744751381,0.9637569061,0.9613259669,0.9916022099,0.9592265193,0.9899447514
18.59648241,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9749171271,0.9798895028,0.9574585635,0.9744751381,0.9637569061,0.9615469613,0.9917127072,0.959558011,0.9899447514
18.64660804,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9749171271,0.98,0.9579005525,0.9744751381,0.9637569061,0.9615469613,0.9917127072,0.9596685083,0.9900552486
18.69673367,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9752486188,0.9801104972,0.9582320442,0.9744751381,0.9637569061,0.9617679558,0.9917127072,0.9597790055,0.9900552486
18.7468593,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9752486188,0.9801104972,0.9587845304,0.9744751381,0.9637569061,0.9617679558,0.9917127072,0.9597790055,0.9900552486
18.79698492,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9755801105,0.9801104972,0.9592265193,0.9744751381,0.9637569061,0.9617679558,0.9917127072,0.96,0.9900552486
18.84711055,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.975801105,0.980441989,0.959558011,0.9745856354,0.9637569061,0.9620994475,0.9918232044,0.96,0.9901657459
18.89723618,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9761325967,0.9805524862,0.9597790055,0.9745856354,0.9637569061,0.9622099448,0.9918232044,0.96,0.9901657459
18.94736181,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9761325967,0.9805524862,0.9606629834,0.9745856354,0.9637569061,0.962320442,0.9918232044,0.9602209945,0.9901657459
18.99748744,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9763535912,0.9807734807,0.9609944751,0.9745856354,0.9637569061,0.962320442,0.9918232044,0.960441989,0.9901657459
19.04761307,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9764640884,0.9807734807,0.9613259669,0.9745856354,0.9637569061,0.9624309392,0.9918232044,0.960441989,0.9901657459
19.09773869,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9764640884,0.9808839779,0.9615469613,0.9745856354,0.9637569061,0.9626519337,0.9918232044,0.9606629834,0.9902762431
19.14786432,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9765745856,0.9812154696,0.9620994475,0.9745856354,0.9637569061,0.9627624309,0.9918232044,0.9608839779,0.9902762431
19.19798995,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9766850829,0.9812154696,0.9627624309,0.9746961326,0.9637569061,0.9627624309,0.9918232044,0.9609944751,0.9902762431
19.24811558,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9769060773,0.9813259669,0.9628729282,0.9746961326,0.9637569061,0.9628729282,0.9918232044,0.9609944751,0.9902762431
19.29824121,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9771270718,0.9814364641,0.9635359116,0.9746961326,0.9637569061,0.9629834254,0.9919337017,0.9611049724,0.9902762431
19.34836683,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9773480663,0.9814364641,0.9643093923,0.9746961326,0.9637569061,0.9629834254,0.9919337017,0.9611049724,0.9903867403
19.39849246,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9774585635,0.9816574586,0.9647513812,0.9748066298,0.9637569061,0.9633149171,0.9919337017,0.9613259669,0.9903867403
19.44861809,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9777900552,0.9816574586,0.9649723757,0.9748066298,0.9637569061,0.9634254144,0.9919337017,0.9615469613,0.9903867403
19.49874372,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9777900552,0.9819889503,0.9651933702,0.9748066298,0.9637569061,0.9634254144,0.9919337017,0.9617679558,0.9903867403
19.54886935,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9780110497,0.9820994475,0.9655248619,0.9748066298,0.9637569061,0.9636464088,0.9919337017,0.961878453,0.9904972376
19.59899497,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.978121547,0.9820994475,0.9659668508,0.9748066298,0.9637569061,0.9636464088,0.9919337017,0.9619889503,0.9904972376
19.6491206,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.978121547,0.9824309392,0.9662983425,0.9748066298,0.9637569061,0.9638674033,0.9919337017,0.9619889503,0.9904972376
19.69924623,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9783425414,0.9824309392,0.9666298343,0.9748066298,0.9637569061,0.9639779006,0.9919337017,0.9619889503,0.9904972376
19.74937186,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9783425414,0.9825414365,0.9668508287,0.9748066298,0.9637569061,0.9639779006,0.9919337017,0.9620994475,0.9906077348
19.79949749,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9785635359,0.9825414365,0.966961326,0.9748066298,0.9637569061,0.9643093923,0.9920441989,0.9622099448,0.9906077348
19.84962312,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9785635359,0.9825414365,0.9672928177,0.9748066298,0.9637569061,0.9643093923,0.9920441989,0.9622099448,0.9906077348
19.89974874,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9785635359,0.9828729282,0.9672928177,0.9748066298,0.9637569061,0.9645303867,0.9920441989,0.9622099448,0.9906077348
19.94987437,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9786740331,0.9829834254,0.9678453039,0.9748066298,0.9637569061,0.964640884,0.9920441989,0.962320442,0.9906077348
20,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,0.9787845304,0.9830939227,0.9681767956,0.9748066298,0.9637569061,0.964640884,0.9920441989,0.9624309392,0.990718232
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9787845304,0.9833149171,0.9681767956,0.9748066298,0.9637569061,0.9650828729,0.9920441989,0.9625414365,0.990718232
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9787845304,0.9834254144,0.9683977901,0.9748066298,0.9637569061,0.9653038674,0.9920441989,0.9625414365,0.990718232
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9787845304,0.9834254144,0.968839779,0.9748066298,0.9637569061,0.9654143646,0.9920441989,0.9626519337,0.990718232
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9790055249,0.9836464088,0.9690607735,0.9748066298,0.9637569061,0.9655248619,0.9920441989,0.9626519337,0.9908287293
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9790055249,0.9837569061,0.969281768,0.9748066298,0.9637569061,0.9655248619,0.9921546961,0.9626519337,0.9908287293
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9790055249,0.9839779006,0.9695027624,0.9748066298,0.9637569061,0.9657458564,0.9921546961,0.9626519337,0.9908287293
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9790055249,0.9840883978,0.9697237569,0.9748066298,0.9637569061,0.9657458564,0.9921546961,0.9627624309,0.9908287293
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9792265193,0.984198895,0.9700552486,0.9748066298,0.9637569061,0.9660773481,0.9921546961,0.9628729282,0.9908287293
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9792265193,0.9843093923,0.9704972376,0.9748066298,0.9637569061,0.9660773481,0.9921546961,0.9628729282,0.9909392265
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9792265193,0.9845303867,0.9708287293,0.9748066298,0.9637569061,0.9661878453,0.9921546961,0.9628729282,0.9909392265
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9793370166,0.984640884,0.9708287293,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9629834254,0.9909392265
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9793370166,0.9847513812,0.9709392265,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9629834254,0.9909392265
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.979558011,0.9850828729,0.9712707182,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9629834254,0.9909392265
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.979558011,0.9850828729,0.9717127072,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9629834254,0.9910497238
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.979558011,0.9853038674,0.9720441989,0.9748066298,0.9637569061,0.9664088398,0.9922651934,0.9630939227,0.9910497238
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9796685083,0.9853038674,0.9720441989,0.9748066298,0.9637569061,0.966519337,0.9922651934,0.9630939227,0.9910497238
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9796685083,0.9855248619,0.9721546961,0.9748066298,0.9637569061,0.9666298343,0.9923756906,0.9630939227,0.9910497238
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9797790055,0.9855248619,0.9725966851,0.9748066298,0.9637569061,0.9667403315,0.9923756906,0.9633149171,0.9910497238
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9797790055,0.9855248619,0.9727071823,0.9748066298,0.9637569061,0.9667403315,0.9923756906,0.9633149171,0.991160221
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9856353591,0.9729281768,0.9748066298,0.9637569061,0.9667403315,0.9923756906,0.9634254144,0.991160221
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9857458564,0.9731491713,0.9748066298,0.9637569061,0.9667403315,0.9923756906,0.9634254144,0.991160221
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9857458564,0.9731491713,0.9749171271,0.9637569061,0.9668508287,0.9923756906,0.9635359116,0.991160221
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9858563536,0.9732596685,0.9749171271,0.9637569061,0.9670718232,0.9923756906,0.9635359116,0.9912707182
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9798895028,0.9859668508,0.973480663,0.9749171271,0.9637569061,0.9671823204,0.9924861878,0.9635359116,0.9912707182
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98,0.9859668508,0.9735911602,0.9749171271,0.9637569061,0.9671823204,0.9924861878,0.9636464088,0.9912707182
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98,0.9859668508,0.9738121547,0.9749171271,0.9637569061,0.9671823204,0.9924861878,0.9637569061,0.9913812155
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9801104972,0.9860773481,0.9739226519,0.9749171271,0.9637569061,0.9671823204,0.9924861878,0.9637569061,0.9913812155
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9801104972,0.9860773481,0.9740331492,0.9749171271,0.9637569061,0.9674033149,0.9924861878,0.9638674033,0.9913812155
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9802209945,0.9860773481,0.9742541436,0.9749171271,0.9637569061,0.9675138122,0.9924861878,0.9638674033,0.9913812155
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9802209945,0.9861878453,0.9744751381,0.9750276243,0.9637569061,0.9675138122,0.9925966851,0.9640883978,0.9913812155
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9802209945,0.9861878453,0.9745856354,0.9750276243,0.9637569061,0.9675138122,0.9925966851,0.9640883978,0.9914917127
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9803314917,0.9861878453,0.9746961326,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.9640883978,0.9914917127
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.980441989,0.9862983425,0.9748066298,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.9640883978,0.9914917127
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.980441989,0.9862983425,0.9751381215,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.964198895,0.9914917127
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.980441989,0.9864088398,0.975359116,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.964198895,0.9914917127
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.980441989,0.9864088398,0.9754696133,0.9750276243,0.9637569061,0.9676243094,0.9925966851,0.964198895,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9806629834,0.9864088398,0.9755801105,0.9750276243,0.9637569061,0.9678453039,0.9925966851,0.9643093923,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9806629834,0.9864088398,0.9755801105,0.9750276243,0.9637569061,0.9678453039,0.9925966851,0.9643093923,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9806629834,0.986519337,0.975801105,0.9750276243,0.9637569061,0.9678453039,0.9925966851,0.9643093923,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9806629834,0.986519337,0.9760220994,0.9750276243,0.9637569061,0.9679558011,0.9925966851,0.9644198895,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9807734807,0.986519337,0.9763535912,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9644198895,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.9867403315,0.9764640884,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9644198895,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.9868508287,0.9765745856,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9644198895,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.9868508287,0.9767955801,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9645303867,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.986961326,0.9770165746,0.9750276243,0.9637569061,0.9679558011,0.9927071823,0.9645303867,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9808839779,0.986961326,0.9772375691,0.9751381215,0.9637569061,0.9679558011,0.9927071823,0.964640884,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9809944751,0.986961326,0.9774585635,0.9751381215,0.9637569061,0.9679558011,0.9927071823,0.9647513812,0.9916022099
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9857458564,0.9872928177,0.9822099448,0.9900552486,0.9849723757,0.9851933702,0.997679558,0.9748066298,0.9944751381
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9910497238,0.9874033149,0.9854143646,0.9927071823,0.9925966851,0.9984530387,0.9987845304,0.9850828729,0.9984530387
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9923756906,0.9874033149,0.9864088398,0.9932596685,0.9941436464,0.9984530387,0.9987845304,0.9858563536,0.9993370166
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9931491713,0.9875138122,0.9871823204,0.9935911602,0.9951381215,0.9984530387,0.9987845304,0.9859668508,0.9993370166
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9939226519,0.9876243094,0.9875138122,0.9939226519,0.9956906077,0.9984530387,0.9988950276,0.9860773481,0.9994475138
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9944751381,0.9876243094,0.9881767956,0.9941436464,0.9959116022,0.9984530387,0.9988950276,0.9861878453,0.999558011
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9948066298,0.9876243094,0.988839779,0.9943646409,0.9967955801,0.9984530387,0.9988950276,0.9861878453,0.9996685083
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9952486188,0.9877348066,0.9893922652,0.9945856354,0.9969060773,0.9984530387,0.9988950276,0.9861878453,0.9997790055
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9955801105,0.9877348066,0.9898342541,0.9948066298,0.9971270718,0.9984530387,0.9988950276,0.9861878453,0.9997790055
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9877348066,0.9902762431,0.9949171271,0.9975690608,0.9985635359,0.9988950276,0.9864088398,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9878453039,0.9906077348,0.9950276243,0.9977900552,0.9985635359,0.9988950276,0.9864088398,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9878453039,0.9908287293,0.9952486188,0.998121547,0.9986740331,0.9988950276,0.9864088398,0.9998895028
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9878453039,0.991160221,0.9954696133,0.9983425414,0.9986740331,0.9988950276,0.9864088398,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9879558011,0.9913812155,0.9955801105,0.9985635359,0.9986740331,0.9990055249,0.986519337,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9879558011,0.9917127072,0.995801105,0.9985635359,0.9986740331,0.9990055249,0.986519337,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9879558011,0.9918232044,0.9959116022,0.9985635359,0.9986740331,0.9990055249,0.9866298343,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9879558011,0.9922651934,0.9959116022,0.9985635359,0.9986740331,0.9990055249,0.9866298343,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9880662983,0.9924861878,0.9961325967,0.9985635359,0.9986740331,0.9990055249,0.9866298343,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9880662983,0.9927071823,0.9962430939,0.9985635359,0.9986740331,0.9990055249,0.9866298343,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9881767956,0.9929281768,0.9964640884,0.9985635359,0.9986740331,0.9990055249,0.9867403315,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9881767956,0.9931491713,0.9965745856,0.9985635359,0.9986740331,0.9990055249,0.9867403315,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9881767956,0.9933701657,0.9967955801,0.9985635359,0.9986740331,0.9990055249,0.9867403315,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9937016575,0.9969060773,0.9985635359,0.9987845304,0.9990055249,0.9868508287,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9938121547,0.9971270718,0.9985635359,0.9987845304,0.9990055249,0.9870718232,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9940331492,0.9972375691,0.9985635359,0.9987845304,0.9990055249,0.9870718232,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9942541436,0.9973480663,0.9985635359,0.9987845304,0.9991160221,0.9870718232,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9943646409,0.9974585635,0.9985635359,0.9987845304,0.9991160221,0.9871823204,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9943646409,0.9974585635,0.9985635359,0.9988950276,0.9991160221,0.9872928177,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9943646409,0.997679558,0.9985635359,0.9988950276,0.9991160221,0.9872928177,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9944751381,0.997679558,0.9985635359,0.9988950276,0.9991160221,0.9874033149,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9945856354,0.997679558,0.9985635359,0.9988950276,0.9991160221,0.9875138122,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9945856354,0.9977900552,0.9985635359,0.9988950276,0.9991160221,0.9875138122,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9945856354,0.9977900552,0.9985635359,0.9990055249,0.9991160221,0.9876243094,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9946961326,0.9977900552,0.9985635359,0.9990055249,0.9991160221,0.9876243094,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9946961326,0.9977900552,0.9985635359,0.9990055249,0.9991160221,0.9876243094,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9882872928,0.9946961326,0.9977900552,0.9985635359,0.9991160221,0.9991160221,0.9876243094,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9883977901,0.9948066298,0.9977900552,0.9985635359,0.9991160221,0.9991160221,0.9877348066,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9883977901,0.9948066298,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9877348066,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9883977901,0.9948066298,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9879558011,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.9956906077,0.9883977901,0.9948066298,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9879558011,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9950276243,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9880662983,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9950276243,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9880662983,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9950276243,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9881767956,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9950276243,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9881767956,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9951381215,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9881767956,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9883977901,0.9951381215,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9882872928,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9951381215,0.9977900552,0.9985635359,0.9991160221,0.9992265193,0.9882872928,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9952486188,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9882872928,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.995359116,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9885082873,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.995359116,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9885082873,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9954696133,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9885082873,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9954696133,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9886187845,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.995801105,0.9885082873,0.9955801105,0.9977900552,0.9985635359,0.9991160221,0.9993370166,0.9886187845,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,0.9983425414,0.9964640884,0.9979005525,0.999558011,0.9991160221,1,0.9944751381,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9965745856,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9965745856,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9965745856,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9966850829,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9972375691,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.997679558,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9977900552,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9977900552,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9977900552,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9980110497,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.998121547,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9983425414,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9984530387,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9985635359,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9986740331,0.9979005525,0.9998895028,0.9992265193,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9988950276,0.9979005525,0.9998895028,0.9993370166,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9990055249,0.9979005525,0.9998895028,0.9993370166,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9991160221,0.9979005525,0.9998895028,0.9994475138,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9992265193,0.9979005525,0.9998895028,0.9994475138,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9993370166,0.9979005525,0.9998895028,0.9994475138,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9994475138,0.9979005525,0.9998895028,0.999558011,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.999558011,0.9980110497,0.9998895028,0.9996685083,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9996685083,0.9980110497,0.9998895028,0.9998895028,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9997790055,0.9980110497,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,0.9998895028,0.9980110497,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.998121547,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.998121547,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.998121547,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.998121547,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9982320442,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9983425414,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9983425414,0.9998895028,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9983425414,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9983425414,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9984530387,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9985635359,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9986740331,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9986740331,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9986740331,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9986740331,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9987845304,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9987845304,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9987845304,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9987845304,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9988950276,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9990055249,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9991160221,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9992265193,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9992265193,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9992265193,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9992265193,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9993370166,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9994475138,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.999558011,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9996685083,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9948066298,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9997790055,1,1,1,0.9949171271,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9949171271,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9950276243,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9950276243,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9950276243,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9951381215,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9951381215,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,0.9998895028,1,1,1,0.9951381215,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9952486188,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9952486188,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.995359116,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9954696133,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9955801105,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9964640884,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9965745856,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9965745856,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9965745856,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9965745856,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9966850829,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9966850829,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9966850829,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9966850829,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9967955801,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9969060773,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9969060773,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9970165746,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9972375691,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9973480663,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9975690608,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9977900552,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9979005525,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.998121547,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9982320442,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9983425414,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9986740331,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9987845304,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9988950276,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9988950276,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9988950276,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9988950276,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9991160221,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9992265193,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9993370166,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9994475138,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9994475138,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.999558011,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9997790055,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,0.9998895028,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1,1,1,1,1,1,1,1,1

==> data/merge_pma.csv <==
x,pma_nbo_0.001_5_3_wtp_False,pma_nbo_0.005_5_3_wtp_False,pma_nbo_0.001_5_5_wtp_False,pma_nbo_0.005_5_5_wtp_False,dis_nbo_0.001_5_3_wtp_False,dis_nbo_0.005_5_3_wtp_False,dis_nbo_0.001_5_5_wtp_False,dis_nbo_0.005_5_5_wtp_False,decPOMDP_nbo_0.001_5_3_wtp_False,decPOMDP_nbo_0.005_5_3_wtp_False,decPOMDP_nbo_0.001_5_5_wtp_False,decPOMDP_nbo_0.005_5_5_wtp_False,MonteCarloRollout_0.001_5_1_wtp_False,MonteCarloRollout_0.003_5_1_wtp_False,MonteCarloRollout_0.005_5_1_wtp_False,MonteCarloRollout_0.001_5_3_wtp_False,MonteCarloRollout_0.003_5_3_wtp_False,MonteCarloRollout_0.005_5_3_wtp_False,MonteCarloRollout_0.001_5_5_wtp_False,MonteCarloRollout_0.003_5_5_wtp_False,MonteCarloRollout_0.005_5_5_wtp_False
0.05,0.0002209944751,0.002651933702,0.0002209944751,0.001325966851,0,0.001988950276,0.0002209944751,0.000773480663,0.0001104972376,0.0009944751381,0,0.001215469613,0.0001104972376,0,0,0.0001104972376,0.0004419889503,0.0004419889503,0,0.0004419889503,0
0.1000501002,0.003977900552,0.01016574586,0.006298342541,0.006187845304,0.002430939227,0.01171270718,0.003756906077,0.005524861878,0.002872928177,0.006740331492,0.003756906077,0.005745856354,0.002983425414,0.001546961326,0.001767955801,0.002209944751,0.006740331492,0.004640883978,0.001104972376,0.003756906077,0.000773480663
0.1501002004,0.02817679558,0.02751381215,0.03314917127,0.02121546961,0.02408839779,0.03834254144,0.02651933702,0.02287292818,0.02563535912,0.02044198895,0.02718232044,0.01690607735,0.02541436464,0.01248618785,0.01337016575,0.0208839779,0.02928176796,0.01922651934,0.009281767956,0.01524861878,0.00773480663
0.2001503006,0.1100552486,0.05690607735,0.1095027624,0.04939226519,0.09944751381,0.0738121547,0.09867403315,0.05867403315,0.09900552486,0.04563535912,0.1011049724,0.04508287293,0.09977900552,0.04817679558,0.04309392265,0.07535911602,0.0755801105,0.04607734807,0.04298342541,0.04585635359,0.02751381215
0.2502004008,0.2366850829,0.09237569061,0.2445303867,0.09149171271,0.2331491713,0.1201104972,0.2272928177,0.1095027624,0.2279558011,0.08066298343,0.235359116,0.08066298343,0.226519337,0.1106077348,0.09138121547,0.1858563536,0.1468508287,0.08883977901,0.1045303867,0.0973480663,0.06464088398
0.300250501,0.3901657459,0.1359116022,0.4039779006,0.144198895,0.3900552486,0.1689502762,0.3855248619,0.1651933702,0.388839779,0.1175690608,0.4066298343,0.1243093923,0.3798895028,0.1890607735,0.1498342541,0.3338121547,0.2282872928,0.1422099448,0.2014364641,0.1606629834,0.1128176796
0.3503006012,0.5337016575,0.1767955801,0.5523756906,0.1946961326,0.5313812155,0.2145856354,0.5285082873,0.2160220994,0.531160221,0.1593370166,0.5519337017,0.171160221,0.5108287293,0.2695027624,0.2097237569,0.48,0.3152486188,0.1973480663,0.3075138122,0.2364640884,0.1659668508
0.4003507014,0.6344751381,0.2148066298,0.6572375691,0.2393370166,0.6365745856,0.251160221,0.6331491713,0.2615469613,0.6329281768,0.1971270718,0.6615469613,0.2166850829,0.6062983425,0.3409944751,0.2585635359,0.5945856354,0.3938121547,0.2487292818,0.4064088398,0.3035359116,0.218121547
0.4504008016,0.7037569061,0.246519337,0.7222099448,0.2754696133,0.709281768,0.2838674033,0.6987845304,0.3049723757,0.7043093923,0.2319337017,0.7362430939,0.2564640884,0.6691712707,0.3975690608,0.3012154696,0.6777900552,0.4544751381,0.2956906077,0.4974585635,0.3653038674,0.2687292818
0.5004509018,0.7457458564,0.2735911602,0.7683977901,0.3131491713,0.7565745856,0.3165745856,0.7424309392,0.3425414365,0.748839779,0.2650828729,0.7807734807,0.2909392265,0.7129281768,0.4422099448,0.3402209945,0.7384530387,0.5037569061,0.3402209945,0.5701657459,0.4191160221,0.3160220994
0.550501002,0.7750276243,0.2996685083,0.7959116022,0.3433149171,0.7853038674,0.3426519337,0.7729281768,0.3797790055,0.7785635359,0.2977900552,0.811160221,0.3240883978,0.7477348066,0.4770165746,0.3717127072,0.7767955801,0.5476243094,0.3819889503,0.6338121547,0.4675138122,0.3575690608
0.6005511022,0.7990055249,0.3255248619,0.8182320442,0.3699447514,0.8055248619,0.3670718232,0.795801105,0.4066298343,0.7993370166,0.3245303867,0.8304972376,0.353038674,0.7717127072,0.5103867403,0.4070718232,0.8067403315,0.5850828729,0.4182320442,0.6836464088,0.5076243094,0.3966850829
0.6506012024,0.8175690608,0.3501657459,0.8349171271,0.3963535912,0.821878453,0.3881767956,0.8164640884,0.4302762431,0.8159116022,0.3532596685,0.8476243094,0.3786740331,0.789281768,0.5373480663,0.438121547,0.8304972376,0.6145856354,0.4532596685,0.7248618785,0.5443093923,0.4312707182
0.7006513026,0.8332596685,0.3729281768,0.8506077348,0.4220994475,0.8359116022,0.4089502762,0.8325966851,0.4551381215,0.8313812155,0.3764640884,0.8592265193,0.4060773481,0.8062983425,0.5628729282,0.4727071823,0.8466298343,0.642320442,0.4877348066,0.7625414365,0.5756906077,0.4645303867
0.7507014028,0.8456353591,0.3904972376,0.8664088398,0.4477348066,0.8468508287,0.4277348066,0.8445303867,0.4796685083,0.8444198895,0.3970165746,0.8738121547,0.428839779,0.820441989,0.5877348066,0.5011049724,0.8612154696,0.6662983425,0.5191160221,0.7908287293,0.606519337,0.4955801105
0.800751503,0.8563535912,0.4083977901,0.8772375691,0.4713812155,0.8562430939,0.4457458564,0.8546961326,0.5022099448,0.8569060773,0.4185635359,0.8837569061,0.4519337017,0.8320441989,0.6097237569,0.5314917127,0.8724861878,0.6853038674,0.5502762431,0.8141436464,0.6342541436,0.5251933702
0.8508016032,0.8657458564,0.4278453039,0.8858563536,0.4908287293,0.8635359116,0.4655248619,0.8622099448,0.5235359116,0.8674033149,0.44,0.8933701657,0.4748066298,0.8437569061,0.631160221,0.5585635359,0.8830939227,0.7048618785,0.5782320442,0.84,0.662320442,0.5510497238
0.9008517034,0.8745856354,0.4460773481,0.8941436464,0.5104972376,0.8723756906,0.4864088398,0.8678453039,0.5429834254,0.8755801105,0.4607734807,0.9006629834,0.4962430939,0.8550276243,0.6510497238,0.5848618785,0.891160221,0.7261878453,0.6056353591,0.8590055249,0.6858563536,0.5760220994
0.9509018036,0.8828729282,0.462320442,0.9015469613,0.5285082873,0.8794475138,0.504198895,0.8743646409,0.5648618785,0.8826519337,0.4777900552,0.9081767956,0.5169060773,0.8649723757,0.6690607735,0.6077348066,0.8998895028,0.7439779006,0.630718232,0.8739226519,0.7075138122,0.6001104972
1.000951904,0.8889502762,0.4764640884,0.9077348066,0.5436464088,0.884640884,0.5215469613,0.8797790055,0.582320442,0.8881767956,0.4952486188,0.9154696133,0.5359116022,0.8759116022,0.6858563536,0.629281768,0.9070718232,0.7619889503,0.6519337017,0.8887292818,0.7278453039,0.6211049724
1.051002004,0.8951381215,0.4941436464,0.913480663,0.564198895,0.8906077348,0.5355801105,0.8858563536,0.5994475138,0.8935911602,0.5128176796,0.9211049724,0.5544751381,0.8832044199,0.7014364641,0.6533701657,0.9144751381,0.7785635359,0.6732596685,0.9014364641,0.7436464088,0.6413259669
1.101052104,0.9001104972,0.5087292818,0.920441989,0.5825414365,0.8952486188,0.5496132597,0.8897237569,0.6161325967,0.8982320442,0.5289502762,0.9255248619,0.5733701657,0.8889502762,0.715359116,0.6721546961,0.9203314917,0.7923756906,0.6933701657,0.9113812155,0.7571270718,0.6601104972
1.151102204,0.9045303867,0.5228729282,0.9270718232,0.6002209945,0.9001104972,0.5648618785,0.8954696133,0.6308287293,0.9026519337,0.5468508287,0.9300552486,0.5891712707,0.8950276243,0.7303867403,0.6917127072,0.9268508287,0.8054143646,0.7113812155,0.9209944751,0.7716022099,0.6761325967
1.201152305,0.9104972376,0.5354696133,0.9318232044,0.6160220994,0.9037569061,0.5766850829,0.9008839779,0.6460773481,0.906961326,0.562320442,0.9327071823,0.6045303867,0.9008839779,0.7462983425,0.7103867403,0.9331491713,0.8193370166,0.7295027624,0.9296132597,0.7820994475,0.6945856354
1.251202405,0.9146961326,0.5481767956,0.935801105,0.6309392265,0.9077348066,0.5880662983,0.9058563536,0.6588950276,0.9106077348,0.5762430939,0.9354696133,0.6169060773,0.9067403315,0.7585635359,0.7262983425,0.9371270718,0.8304972376,0.7449723757,0.935801105,0.7942541436,0.7086187845
1.301252505,0.9193370166,0.5586740331,0.94,0.6482872928,0.911160221,0.6002209945,0.9087292818,0.6733701657,0.9135911602,0.5896132597,0.9374585635,0.631160221,0.9132596685,0.7704972376,0.7420994475,0.942320442,0.8416574586,0.7598895028,0.9413259669,0.804198895,0.7248618785
1.351302605,0.9229834254,0.570718232,0.9432044199,0.661878453,0.9140331492,0.6118232044,0.911160221,0.6864088398,0.9166850829,0.6022099448,0.9397790055,0.6429834254,0.9175690608,0.7814364641,0.7571270718,0.9458563536,0.8497237569,0.7741436464,0.9459668508,0.8137016575,0.738121547
1.401352705,0.9257458564,0.5803314917,0.9457458564,0.6737016575,0.9175690608,0.6238674033,0.9142541436,0.6969060773,0.9197790055,0.6119337017,0.9413259669,0.655359116,0.9227624309,0.7910497238,0.7717127072,0.9480662983,0.8590055249,0.7855248619,0.9517127072,0.8235359116,0.7506077348
1.451402806,0.9296132597,0.5900552486,0.9483977901,0.6867403315,0.9203314917,0.6333701657,0.9163535912,0.7095027624,0.9227624309,0.622320442,0.9433149171,0.6653038674,0.926961326,0.8003314917,0.7825414365,0.9512707182,0.866519337,0.7980110497,0.9548066298,0.8337016575,0.7616574586
1.501452906,0.9325966851,0.5967955801,0.9506077348,0.6992265193,0.9220994475,0.644198895,0.9182320442,0.7208839779,0.9271823204,0.6328176796,0.9461878453,0.6754696133,0.9308287293,0.8087292818,0.795359116,0.9541436464,0.8742541436,0.8096132597,0.9591160221,0.8412154696,0.7714917127
1.551503006,0.935801105,0.606519337,0.9542541436,0.7096132597,0.9244198895,0.6545856354,0.9194475138,0.7300552486,0.9289502762,0.6420994475,0.948839779,0.6828729282,0.9340331492,0.8152486188,0.8058563536,0.9562430939,0.8815469613,0.8182320442,0.9627624309,0.8476243094,0.7811049724
1.601553106,0.9383425414,0.615359116,0.9567955801,0.720441989,0.926961326,0.6640883978,0.9215469613,0.7382320442,0.9317127072,0.6504972376,0.950718232,0.6906077348,0.9369060773,0.8226519337,0.8156906077,0.9580110497,0.8886187845,0.8260773481,0.9650828729,0.8528176796,0.7891712707
1.651603206,0.9398895028,0.6225414365,0.9586740331,0.7301657459,0.9293922652,0.6727071823,0.9232044199,0.7461878453,0.933480663,0.6587845304,0.9532596685,0.7002209945,0.9396685083,0.8304972376,0.8238674033,0.9594475138,0.8956906077,0.8355801105,0.9675138122,0.8577900552,0.7975690608
1.701653307,0.9419889503,0.6309392265,0.9602209945,0.739558011,0.9319337017,0.6819889503,0.9239779006,0.7539226519,0.9354696133,0.6678453039,0.9549171271,0.7070718232,0.9415469613,0.835359116,0.8310497238,0.9609944751,0.9011049724,0.8424309392,0.9699447514,0.8632044199,0.8058563536
1.751703407,0.944640884,0.6412154696,0.9616574586,0.7472928177,0.9340331492,0.6929281768,0.9254143646,0.7617679558,0.9371270718,0.6772375691,0.9564640884,0.7140331492,0.9450828729,0.8412154696,0.8385635359,0.9622099448,0.9061878453,0.8497237569,0.9719337017,0.8683977901,0.8132596685
1.801753507,0.9458563536,0.6495027624,0.9638674033,0.7552486188,0.9351381215,0.6997790055,0.926961326,0.7681767956,0.9390055249,0.6837569061,0.9579005525,0.722320442,0.9478453039,0.8479558011,0.846519337,0.9632044199,0.9108287293,0.8567955801,0.9738121547,0.8741436464,0.820441989
1.851803607,0.9478453039,0.6567955801,0.9649723757,0.7617679558,0.9363535912,0.7071823204,0.9277348066,0.775359116,0.9411049724,0.6895027624,0.9590055249,0.7289502762,0.9506077348,0.8537016575,0.8529281768,0.9644198895,0.9150276243,0.8626519337,0.975359116,0.8767955801,0.8270718232
1.901853707,0.9500552486,0.6634254144,0.966519337,0.7681767956,0.9384530387,0.7144751381,0.9281767956,0.7830939227,0.9428729282,0.6944751381,0.9609944751,0.7349171271,0.9539226519,0.8592265193,0.8591160221,0.9656353591,0.9186740331,0.8680662983,0.9772375691,0.8796685083,0.8332596685
1.951903808,0.9521546961,0.6687292818,0.9674033149,0.7740331492,0.9396685083,0.7198895028,0.9291712707,0.7889502762,0.9445303867,0.7008839779,0.9627624309,0.74,0.9559116022,0.8638674033,0.8645303867,0.9666298343,0.9216574586,0.8735911602,0.9782320442,0.8835359116,0.8380110497
2.001953908,0.9535911602,0.675359116,0.9689502762,0.7793370166,0.9408839779,0.7258563536,0.9304972376,0.7946961326,0.9460773481,0.7074033149,0.9640883978,0.7444198895,0.958121547,0.8679558011,0.8696132597,0.966961326,0.9259668508,0.8777900552,0.979558011,0.8860773481,0.8424309392
2.052004008,0.9549171271,0.6825414365,0.9701657459,0.7836464088,0.9428729282,0.7325966851,0.9312707182,0.7996685083,0.9472928177,0.7137016575,0.9655248619,0.7501657459,0.9597790055,0.8713812155,0.8745856354,0.9677348066,0.9282872928,0.8816574586,0.9805524862,0.8880662983,0.8467403315
2.102054108,0.9559116022,0.6879558011,0.9710497238,0.7887292818,0.9445303867,0.7384530387,0.9320441989,0.804640884,0.9491712707,0.7186740331,0.9668508287,0.7552486188,0.9617679558,0.8745856354,0.8797790055,0.968839779,0.9303867403,0.8849723757,0.9816574586,0.8904972376,0.8513812155
2.152104208,0.9573480663,0.6951381215,0.9717127072,0.7927071823,0.9458563536,0.7437569061,0.9324861878,0.809281768,0.9503867403,0.7235359116,0.9679558011,0.7593370166,0.9633149171,0.8780110497,0.8829834254,0.9693922652,0.9329281768,0.8882872928,0.9830939227,0.8925966851,0.8548066298
2.202154309,0.958121547,0.7,0.9722651934,0.7969060773,0.9468508287,0.7495027624,0.9335911602,0.8139226519,0.9512707182,0.7290607735,0.9686187845,0.7656353591,0.9645303867,0.8816574586,0.8880662983,0.9701657459,0.9348066298,0.8920441989,0.984198895,0.8943646409,0.8584530387
2.252204409,0.9592265193,0.7056353591,0.973038674,0.8007734807,0.9478453039,0.7548066298,0.9342541436,0.8169060773,0.9521546961,0.7351381215,0.9699447514,0.7697237569,0.9656353591,0.8850828729,0.8912707182,0.9702762431,0.9363535912,0.8956906077,0.9845303867,0.8956906077,0.8612154696
2.302254509,0.960441989,0.7109392265,0.9733701657,0.8037569061,0.948839779,0.7601104972,0.9349171271,0.8209944751,0.9532596685,0.7401104972,0.9703867403,0.7738121547,0.9672928177,0.8879558011,0.8940331492,0.9704972376,0.9380110497,0.8992265193,0.9853038674,0.8979005525,0.8659668508
2.352304609,0.9622099448,0.7166850829,0.9744751381,0.8078453039,0.9496132597,0.7649723757,0.9354696133,0.8249723757,0.9541436464,0.7454143646,0.9714917127,0.7777900552,0.9682872928,0.8909392265,0.8971270718,0.9706077348,0.9394475138,0.9019889503,0.9864088398,0.8992265193,0.8677348066
2.402354709,0.9629834254,0.7208839779,0.9749171271,0.8112707182,0.9504972376,0.7712707182,0.9361325967,0.8287292818,0.9546961326,0.7493922652,0.9720441989,0.780441989,0.9699447514,0.8933701657,0.9002209945,0.9709392265,0.9407734807,0.9043093923,0.9872928177,0.9,0.8703867403
2.45240481,0.9639779006,0.7266298343,0.9752486188,0.8152486188,0.9514917127,0.7756906077,0.9364640884,0.8310497238,0.9555801105,0.7546961326,0.9725966851,0.7836464088,0.9713812155,0.8954696133,0.9022099448,0.9712707182,0.9420994475,0.9066298343,0.9877348066,0.9013259669,0.8718232044
2.50245491,0.9651933702,0.7319337017,0.9754696133,0.8177900552,0.9523756906,0.7802209945,0.9372375691,0.8345856354,0.9566850829,0.7598895028,0.9732596685,0.7867403315,0.9728176796,0.8969060773,0.9056353591,0.9712707182,0.9433149171,0.908839779,0.9879558011,0.9022099448,0.8744751381
2.55250501,0.9660773481,0.7361325967,0.9759116022,0.8214364641,0.9535911602,0.7853038674,0.9380110497,0.8373480663,0.9569060773,0.7632044199,0.9738121547,0.7898342541,0.9737016575,0.8984530387,0.9079558011,0.9713812155,0.9443093923,0.9113812155,0.9882872928,0.9029834254,0.8764640884
2.60255511,0.9667403315,0.7396685083,0.9764640884,0.8236464088,0.9539226519,0.7891712707,0.9384530387,0.8397790055,0.9577900552,0.7672928177,0.9744751381,0.7923756906,0.9750276243,0.9007734807,0.910718232,0.9713812155,0.9451933702,0.9127071823,0.9887292818,0.9038674033,0.8790055249
2.65260521,0.9674033149,0.744198895,0.9769060773,0.8267403315,0.9544751381,0.793480663,0.9394475138,0.8424309392,0.9582320442,0.7710497238,0.9752486188,0.7949171271,0.9760220994,0.9029834254,0.9138121547,0.9717127072,0.9462983425,0.9143646409,0.989281768,0.9044198895,0.8808839779
2.702655311,0.9681767956,0.7472928177,0.9775690608,0.8293922652,0.9550276243,0.7971270718,0.9398895028,0.8447513812,0.9591160221,0.7744751381,0.975801105,0.7973480663,0.9774585635,0.904640884,0.9154696133,0.9717127072,0.946961326,0.9164640884,0.9893922652,0.9055248619,0.881878453
2.752705411,0.9689502762,0.7514917127,0.9780110497,0.8328176796,0.9556906077,0.8007734807,0.9411049724,0.8474033149,0.9605524862,0.7784530387,0.9770165746,0.7996685083,0.9782320442,0.9062983425,0.9173480663,0.9717127072,0.9476243094,0.9183425414,0.9896132597,0.9058563536,0.8845303867
2.802755511,0.9693922652,0.7560220994,0.9788950276,0.8355801105,0.9561325967,0.8044198895,0.9413259669,0.849281768,0.9613259669,0.781878453,0.9774585635,0.8019889503,0.9792265193,0.9081767956,0.919558011,0.9721546961,0.948839779,0.9196685083,0.9900552486,0.906961326,0.8860773481
2.852805611,0.9703867403,0.7591160221,0.9791160221,0.8377900552,0.9569060773,0.8087292818,0.9416574586,0.851160221,0.9624309392,0.784640884,0.9777900552,0.8047513812,0.98,0.9096132597,0.9208839779,0.9725966851,0.949281768,0.9212154696,0.9902762431,0.9076243094,0.8878453039
2.902855711,0.9714917127,0.7626519337,0.9794475138,0.84,0.957679558,0.8114917127,0.9420994475,0.8541436464,0.9625414365,0.7881767956,0.9784530387,0.8072928177,0.9806629834,0.9112707182,0.9229834254,0.9727071823,0.9499447514,0.9224309392,0.9906077348,0.9082872928,0.8896132597
2.952905812,0.9717127072,0.7662983425,0.9802209945,0.8415469613,0.958121547,0.8151381215,0.9426519337,0.8565745856,0.9632044199,0.7908287293,0.9786740331,0.8102762431,0.9816574586,0.9132596685,0.924198895,0.973038674,0.9506077348,0.9238674033,0.990718232,0.9086187845,0.8908287293
3.002955912,0.9725966851,0.7703867403,0.9809944751,0.8432044199,0.9583425414,0.8187845304,0.9434254144,0.8586740331,0.9636464088,0.793480663,0.9792265193,0.8122651934,0.9825414365,0.9152486188,0.926519337,0.9732596685,0.9508287293,0.9250828729,0.9909392265,0.909281768,0.8922651934
3.053006012,0.973038674,0.7740331492,0.9812154696,0.8443093923,0.9586740331,0.8225414365,0.9438674033,0.8606629834,0.9643093923,0.7965745856,0.9794475138,0.8151381215,0.9832044199,0.9166850829,0.9272928177,0.9732596685,0.9516022099,0.9259668508,0.9910497238,0.9101657459,0.8935911602
3.103056112,0.973480663,0.7770165746,0.9816574586,0.8467403315,0.959558011,0.8255248619,0.944198895,0.8634254144,0.9647513812,0.7994475138,0.9797790055,0.8175690608,0.984198895,0.9182320442,0.9287292818,0.9733701657,0.9524861878,0.9270718232,0.991160221,0.9108287293,0.8944751381
3.153106212,0.9740331492,0.7801104972,0.9822099448,0.848839779,0.96,0.8287292818,0.9449723757,0.8656353591,0.9653038674,0.8017679558,0.9802209945,0.8202209945,0.9849723757,0.919558011,0.929281768,0.973480663,0.9529281768,0.9279558011,0.9913812155,0.9110497238,0.895801105
3.203156313,0.9745856354,0.7832044199,0.9827624309,0.8510497238,0.96,0.8317127072,0.9455248619,0.8676243094,0.9658563536,0.8044198895,0.9805524862,0.8224309392,0.9855248619,0.9208839779,0.9300552486,0.973480663,0.9533701657,0.9289502762,0.9916022099,0.9113812155,0.8970165746
3.253206413,0.9749171271,0.7862983425,0.9832044199,0.8525966851,0.960441989,0.8343646409,0.9459668508,0.8704972376,0.9666298343,0.8071823204,0.9808839779,0.8237569061,0.9864088398,0.9222099448,0.9314917127,0.9735911602,0.9537016575,0.9298342541,0.9916022099,0.9119337017,0.8980110497
3.303256513,0.9750276243,0.7903867403,0.9836464088,0.8543646409,0.9608839779,0.8380110497,0.9462983425,0.8728176796,0.966961326,0.809281768,0.9814364641,0.8250828729,0.9868508287,0.9233149171,0.9325966851,0.9735911602,0.9541436464,0.9303867403,0.9917127072,0.9121546961,0.8988950276
3.353306613,0.9752486188,0.793480663,0.9839779006,0.8569060773,0.9611049724,0.8406629834,0.9467403315,0.8740331492,0.9675138122,0.811160221,0.9817679558,0.826961326,0.9874033149,0.924198895,0.9338121547,0.9735911602,0.9543646409,0.931160221,0.9917127072,0.9128176796,0.8997790055
3.403356713,0.9755801105,0.7973480663,0.984198895,0.8579005525,0.9614364641,0.8429834254,0.9468508287,0.8761325967,0.9678453039,0.8131491713,0.9822099448,0.8298342541,0.9877348066,0.9254143646,0.9346961326,0.9735911602,0.9549171271,0.9320441989,0.9918232044,0.913480663,0.9006629834
3.453406814,0.9761325967,0.800441989,0.9847513812,0.8594475138,0.9616574586,0.8464088398,0.9472928177,0.8775690608,0.9681767956,0.8146961326,0.9827624309,0.8313812155,0.9886187845,0.9262983425,0.9354696133,0.9737016575,0.9551381215,0.9325966851,0.9920441989,0.9138121547,0.9015469613
3.503456914,0.9765745856,0.8032044199,0.9848618785,0.860441989,0.9620994475,0.8493922652,0.9472928177,0.8791160221,0.9685082873,0.8173480663,0.9830939227,0.8338121547,0.9887292818,0.9272928177,0.9359116022,0.9737016575,0.955801105,0.9331491713,0.9920441989,0.9140331492,0.9027624309
3.553507014,0.9772375691,0.8051933702,0.9853038674,0.8622099448,0.9620994475,0.8514917127,0.9474033149,0.8806629834,0.968839779,0.82,0.9835359116,0.8356906077,0.9890607735,0.9283977901,0.9367955801,0.9738121547,0.9561325967,0.9337016575,0.9920441989,0.9144751381,0.9030939227
3.603557114,0.9774585635,0.8082872928,0.9855248619,0.8638674033,0.9624309392,0.8531491713,0.9478453039,0.8825414365,0.9693922652,0.8224309392,0.9836464088,0.8367955801,0.9891712707,0.9297237569,0.9379005525,0.9739226519,0.9563535912,0.9341436464,0.9921546961,0.9146961326,0.9040883978
3.653607214,0.9780110497,0.8099447514,0.9856353591,0.8653038674,0.9624309392,0.8560220994,0.9478453039,0.8838674033,0.9695027624,0.8240883978,0.9839779006,0.8382320442,0.9896132597,0.9304972376,0.9388950276,0.9740331492,0.9567955801,0.9345856354,0.9922651934,0.9150276243,0.9047513812
3.703657315,0.9783425414,0.8123756906,0.9859668508,0.8658563536,0.9627624309,0.8582320442,0.9479558011,0.8854143646,0.9701657459,0.8262983425,0.9843093923,0.84,0.9898342541,0.9316022099,0.9393370166,0.9740331492,0.9567955801,0.935359116,0.9922651934,0.9154696133,0.9059668508
3.753707415,0.9786740331,0.8146961326,0.9861878453,0.8675138122,0.9627624309,0.8601104972,0.9486187845,0.8866298343,0.9704972376,0.8279558011,0.984640884,0.8414364641,0.9900552486,0.9327071823,0.9401104972,0.9741436464,0.9571270718,0.9359116022,0.9922651934,0.9156906077,0.906519337
3.803757515,0.9786740331,0.8163535912,0.9866298343,0.8685082873,0.9629834254,0.8617679558,0.9487292818,0.8876243094,0.970718232,0.8299447514,0.984640884,0.8432044199,0.9906077348,0.933480663,0.9406629834,0.9741436464,0.9574585635,0.9364640884,0.9922651934,0.9159116022,0.906961326
3.853807615,0.9792265193,0.817679558,0.9870718232,0.8695027624,0.9634254144,0.8635359116,0.9490607735,0.889281768,0.970718232,0.8323756906,0.9847513812,0.8444198895,0.991160221,0.9345856354,0.9407734807,0.9742541436,0.9575690608,0.9367955801,0.9922651934,0.9162430939,0.9075138122
3.903857715,0.979558011,0.819558011,0.9872928177,0.8717127072,0.9635359116,0.8650828729,0.9491712707,0.8909392265,0.9709392265,0.8338121547,0.9848618785,0.846519337,0.9917127072,0.9356906077,0.9417679558,0.9742541436,0.958121547,0.9374585635,0.9922651934,0.9163535912,0.9081767956
3.953907816,0.9798895028,0.8209944751,0.9874033149,0.873480663,0.9635359116,0.866519337,0.9497237569,0.8924861878,0.9713812155,0.8350276243,0.9850828729,0.8483977901,0.9919337017,0.9361325967,0.9428729282,0.9743646409,0.9584530387,0.9377900552,0.9922651934,0.9169060773,0.9089502762
4.003957916,0.9801104972,0.8224309392,0.9875138122,0.8751381215,0.9636464088,0.8678453039,0.9499447514,0.8933701657,0.9714917127,0.8366850829,0.9853038674,0.8491712707,0.9923756906,0.9372375691,0.9435359116,0.9744751381,0.9586740331,0.9379005525,0.9922651934,0.9169060773,0.9098342541
4.054008016,0.9802209945,0.8249723757,0.9878453039,0.8762430939,0.964198895,0.869281768,0.9499447514,0.8944751381,0.9716022099,0.8380110497,0.9855248619,0.8513812155,0.9924861878,0.9379005525,0.9444198895,0.9744751381,0.9586740331,0.9386740331,0.9922651934,0.9171270718,0.9106077348
4.104058116,0.9805524862,0.8262983425,0.9879558011,0.8774585635,0.9643093923,0.870718232,0.9500552486,0.8956906077,0.9720441989,0.8401104972,0.9855248619,0.8529281768,0.9928176796,0.9388950276,0.9448618785,0.9744751381,0.9588950276,0.9392265193,0.9922651934,0.9173480663,0.9118232044
4.154108216,0.9805524862,0.8276243094,0.9879558011,0.8794475138,0.964640884,0.8727071823,0.9501657459,0.8963535912,0.9725966851,0.8412154696,0.9857458564,0.8551381215,0.9928176796,0.9392265193,0.9453038674,0.9744751381,0.9590055249,0.939558011,0.9923756906,0.9175690608,0.9127071823
4.204158317,0.9808839779,0.8287292818,0.9879558011,0.8803314917,0.9648618785,0.8738121547,0.9502762431,0.8977900552,0.9728176796,0.8427624309,0.9858563536,0.8567955801,0.9931491713,0.9396685083,0.9458563536,0.9744751381,0.9592265193,0.94,0.9924861878,0.9177900552,0.913038674
4.254208417,0.9809944751,0.8303867403,0.9880662983,0.8815469613,0.9649723757,0.8759116022,0.9503867403,0.8988950276,0.973038674,0.844640884,0.9859668508,0.8580110497,0.993480663,0.9401104972,0.9467403315,0.9744751381,0.9594475138,0.9405524862,0.9925966851,0.9180110497,0.9140331492
4.304258517,0.9811049724,0.8316022099,0.9881767956,0.882320442,0.9651933702,0.8775690608,0.9508287293,0.9002209945,0.9733701657,0.8456353591,0.9859668508,0.86,0.9937016575,0.9406629834,0.9474033149,0.9745856354,0.96,0.9409944751,0.9927071823,0.9185635359,0.9148066298
4.354308617,0.9815469613,0.8331491713,0.9882872928,0.8830939227,0.9654143646,0.8787845304,0.9509392265,0.9011049724,0.9742541436,0.8475138122,0.9859668508,0.8617679558,0.9938121547,0.9416574586,0.9478453039,0.9746961326,0.9602209945,0.9413259669,0.9928176796,0.9188950276,0.9156906077
4.404358717,0.9817679558,0.8345856354,0.9882872928,0.8843093923,0.9655248619,0.8802209945,0.951160221,0.901878453,0.9744751381,0.8489502762,0.9862983425,0.8627624309,0.9941436464,0.9420994475,0.9485082873,0.9746961326,0.9603314917,0.9416574586,0.9928176796,0.9193370166,0.9165745856
4.454408818,0.9819889503,0.8352486188,0.9886187845,0.8848618785,0.9659668508,0.8816574586,0.9513812155,0.9026519337,0.9749171271,0.8501657459,0.9862983425,0.864198895,0.9942541436,0.9427624309,0.9491712707,0.9746961326,0.9603314917,0.942320442,0.9928176796,0.9198895028,0.9169060773
4.504458918,0.9820994475,0.8362430939,0.9887292818,0.8857458564,0.9660773481,0.882320442,0.9516022099,0.9036464088,0.975359116,0.8516022099,0.9866298343,0.8651933702,0.9944751381,0.9427624309,0.9497237569,0.9746961326,0.9603314917,0.9425414365,0.993038674,0.920441989,0.9175690608
4.554509018,0.982320442,0.8372375691,0.988839779,0.8860773481,0.9662983425,0.8833149171,0.9518232044,0.9040883978,0.9754696133,0.8524861878,0.9868508287,0.8670718232,0.9945856354,0.9432044199,0.9502762431,0.9746961326,0.9605524862,0.9430939227,0.9931491713,0.920441989,0.9182320442
4.604559118,0.9825414365,0.8388950276,0.988839779,0.8866298343,0.966519337,0.8853038674,0.9520441989,0.9045303867,0.9756906077,0.8542541436,0.986961326,0.8685082873,0.9948066298,0.9438674033,0.9509392265,0.9749171271,0.9606629834,0.9433149171,0.9931491713,0.9207734807,0.9191160221
4.654609218,0.9826519337,0.84,0.988839779,0.8868508287,0.9666298343,0.8867403315,0.9520441989,0.9053038674,0.975801105,0.8548066298,0.9870718232,0.8698342541,0.9948066298,0.9438674033,0.9516022099,0.9749171271,0.9607734807,0.9433149171,0.9931491713,0.9207734807,0.92
4.704659319,0.9826519337,0.8412154696,0.988839779,0.8878453039,0.9670718232,0.8880662983,0.9520441989,0.9056353591,0.975801105,0.8562430939,0.9871823204,0.8710497238,0.9949171271,0.9440883978,0.9521546961,0.9750276243,0.9608839779,0.9435359116,0.9931491713,0.9212154696,0.9207734807
4.754709419,0.9827624309,0.8425414365,0.988839779,0.8882872928,0.9674033149,0.8897237569,0.9523756906,0.9059668508,0.9761325967,0.858121547,0.9875138122,0.8723756906,0.9949171271,0.9445303867,0.9523756906,0.9751381215,0.9608839779,0.9437569061,0.9931491713,0.9215469613,0.9211049724
4.804759519,0.9827624309,0.8433149171,0.988839779,0.8891712707,0.9676243094,0.8906077348,0.9524861878,0.9064088398,0.9761325967,0.8591160221,0.9875138122,0.873038674,0.9950276243,0.9447513812,0.953038674,0.9752486188,0.9608839779,0.9438674033,0.9931491713,0.9219889503,0.9224309392
4.854809619,0.9829834254,0.8445303867,0.9890607735,0.8899447514,0.9679558011,0.8914917127,0.9525966851,0.9066298343,0.9762430939,0.8602209945,0.9876243094,0.8740331492,0.9951381215,0.9450828729,0.9535911602,0.9752486188,0.9609944751,0.9439779006,0.9932596685,0.9220994475,0.9232044199
4.904859719,0.9829834254,0.8456353591,0.9890607735,0.8903867403,0.9679558011,0.8921546961,0.9527071823,0.9067403315,0.9762430939,0.8613259669,0.9877348066,0.8746961326,0.9951381215,0.9455248619,0.9541436464,0.975359116,0.9611049724,0.944198895,0.9932596685,0.9226519337,0.9234254144
4.95490982,0.9829834254,0.8461878453,0.9891712707,0.8909392265,0.9680662983,0.8932596685,0.9529281768,0.9074033149,0.9764640884,0.861878453,0.9878453039,0.8752486188,0.9952486188,0.9464088398,0.9545856354,0.975359116,0.9611049724,0.9445303867,0.9932596685,0.9229834254,0.9237569061
5.00495992,0.9832044199,0.8470718232,0.9891712707,0.8916022099,0.9681767956,0.8945856354,0.9531491713,0.9080662983,0.9765745856,0.8627624309,0.9880662983,0.8756906077,0.995359116,0.946961326,0.9550276243,0.9754696133,0.9613259669,0.9449723757,0.9932596685,0.9230939227,0.9240883978
5.05501002,0.9833149171,0.8478453039,0.9891712707,0.8920441989,0.9681767956,0.8951381215,0.9532596685,0.9085082873,0.9765745856,0.8638674033,0.9882872928,0.8764640884,0.9954696133,0.9471823204,0.9556906077,0.9754696133,0.9613259669,0.9449723757,0.9932596685,0.9233149171,0.924640884
5.10506012,0.9833149171,0.8482872928,0.9891712707,0.8932596685,0.9681767956,0.895801105,0.9533701657,0.908839779,0.9765745856,0.8645303867,0.9883977901,0.8767955801,0.9955801105,0.9472928177,0.9561325967,0.9754696133,0.9614364641,0.9453038674,0.9932596685,0.9235359116,0.9249723757
5.15511022,0.9834254144,0.849281768,0.9891712707,0.8935911602,0.9683977901,0.8964640884,0.9535911602,0.9091712707,0.9765745856,0.8654143646,0.9885082873,0.8775690608,0.9956906077,0.9476243094,0.9564640884,0.9754696133,0.9615469613,0.9454143646,0.9932596685,0.9236464088,0.9254143646
5.205160321,0.9834254144,0.8502762431,0.9891712707,0.8940331492,0.968839779,0.8973480663,0.9539226519,0.9095027624,0.9766850829,0.8661878453,0.9889502762,0.878121547,0.995801105,0.9479558011,0.9573480663,0.9756906077,0.9616574586,0.9454143646,0.9932596685,0.9237569061,0.9259668508
5.255210421,0.9836464088,0.8510497238,0.9891712707,0.8946961326,0.969281768,0.8983425414,0.9540331492,0.9097237569,0.9767955801,0.8667403315,0.9891712707,0.8791160221,0.9959116022,0.9481767956,0.957679558,0.9756906077,0.961878453,0.9455248619,0.9932596685,0.9237569061,0.9262983425
5.305260521,0.9838674033,0.8521546961,0.9891712707,0.8951381215,0.9696132597,0.8986740331,0.9542541436,0.9102762431,0.9769060773,0.8679558011,0.989281768,0.8793370166,0.9959116022,0.9483977901,0.958121547,0.9756906077,0.9619889503,0.9458563536,0.9932596685,0.9237569061,0.926519337
5.355310621,0.9839779006,0.8531491713,0.9891712707,0.8955801105,0.9696132597,0.899558011,0.9544751381,0.910718232,0.9771270718,0.8683977901,0.9895027624,0.8797790055,0.9959116022,0.9489502762,0.9587845304,0.9756906077,0.9619889503,0.9459668508,0.9932596685,0.9240883978,0.9267403315
5.405360721,0.9839779006,0.8541436464,0.989281768,0.8960220994,0.9698342541,0.9,0.9545856354,0.9109392265,0.9772375691,0.8687292818,0.9895027624,0.8802209945,0.9960220994,0.9490607735,0.9593370166,0.9756906077,0.9620994475,0.9460773481,0.9932596685,0.9244198895,0.9268508287
5.455410822,0.9840883978,0.8548066298,0.989281768,0.8964640884,0.9700552486,0.9008839779,0.9545856354,0.9116022099,0.9773480663,0.8695027624,0.9898342541,0.8809944751,0.9960220994,0.949281768,0.9596685083,0.975801105,0.9622099448,0.9461878453,0.9932596685,0.9244198895,0.9272928177
5.505460922,0.9843093923,0.8554696133,0.989281768,0.8967955801,0.9701657459,0.902320442,0.9548066298,0.9118232044,0.9774585635,0.8703867403,0.9899447514,0.8817679558,0.9960220994,0.9497237569,0.96,0.975801105,0.9622099448,0.9461878453,0.9932596685,0.9245303867,0.9276243094
5.555511022,0.9844198895,0.8563535912,0.9893922652,0.8975690608,0.9703867403,0.9030939227,0.9550276243,0.9120441989,0.9774585635,0.8712707182,0.9900552486,0.8822099448,0.9960220994,0.9502762431,0.9607734807,0.9759116022,0.962320442,0.9461878453,0.9933701657,0.9247513812,0.9276243094
5.605561122,0.9845303867,0.8570165746,0.9895027624,0.8977900552,0.970718232,0.9036464088,0.9554696133,0.9124861878,0.9775690608,0.8722651934,0.9902762431,0.8828729282,0.9960220994,0.9503867403,0.9611049724,0.9759116022,0.9625414365,0.946519337,0.993480663,0.9248618785,0.9279558011
5.655611222,0.9845303867,0.858121547,0.9896132597,0.8982320442,0.9709392265,0.9044198895,0.9554696133,0.9128176796,0.9775690608,0.8731491713,0.9903867403,0.8835359116,0.9960220994,0.9508287293,0.9614364641,0.9760220994,0.9629834254,0.946961326,0.993480663,0.9249723757,0.9280662983
5.705661323,0.9849723757,0.8593370166,0.9899447514,0.8984530387,0.971160221,0.9051933702,0.9556906077,0.9133701657,0.977679558,0.8739226519,0.990718232,0.8839779006,0.9960220994,0.9512707182,0.9622099448,0.9760220994,0.9629834254,0.9470718232,0.993480663,0.9254143646,0.9282872928
5.755711423,0.9849723757,0.8607734807,0.9900552486,0.8994475138,0.9714917127,0.9056353591,0.9560220994,0.9139226519,0.9779005525,0.8746961326,0.9908287293,0.8844198895,0.9960220994,0.9516022099,0.9625414365,0.9760220994,0.9630939227,0.9470718232,0.993480663,0.9255248619,0.9283977901
5.805761523,0.9850828729,0.8612154696,0.9900552486,0.9001104972,0.9717127072,0.9060773481,0.9562430939,0.9149171271,0.9783425414,0.8755801105,0.9909392265,0.8851933702,0.9960220994,0.9518232044,0.9632044199,0.9760220994,0.9633149171,0.9474033149,0.9935911602,0.9257458564,0.9287292818
5.855811623,0.9850828729,0.8620994475,0.9902762431,0.9007734807,0.9718232044,0.9070718232,0.9565745856,0.915359116,0.9784530387,0.8763535912,0.9910497238,0.8861878453,0.9960220994,0.9521546961,0.9638674033,0.9761325967,0.9636464088,0.9477348066,0.9937016575,0.9258563536,0.9289502762
5.905861723,0.9853038674,0.8636464088,0.9902762431,0.9014364641,0.9721546961,0.9079558011,0.9567955801,0.9156906077,0.9786740331,0.8769060773,0.9910497238,0.8867403315,0.9960220994,0.9525966851,0.964198895,0.9761325967,0.9639779006,0.9480662983,0.9937016575,0.9258563536,0.9289502762
5.955911824,0.9854143646,0.8647513812,0.9902762431,0.9017679558,0.9722651934,0.9083977901,0.9570165746,0.9159116022,0.9788950276,0.8775690608,0.991160221,0.8874033149,0.9960220994,0.9529281768,0.9643093923,0.9762430939,0.9640883978,0.9482872928,0.9937016575,0.9261878453,0.9290607735
6.005961924,0.9854143646,0.8658563536,0.9902762431,0.9019889503,0.9724861878,0.909281768,0.9571270718,0.9162430939,0.9791160221,0.8785635359,0.9912707182,0.8882872928,0.9960220994,0.953480663,0.9651933702,0.9762430939,0.9643093923,0.9486187845,0.9938121547,0.9261878453,0.929281768
6.056012024,0.9855248619,0.8675138122,0.9902762431,0.9029834254,0.9727071823,0.9102762431,0.9574585635,0.9163535912,0.979558011,0.8790055249,0.9914917127,0.888839779,0.9960220994,0.9540331492,0.9655248619,0.9762430939,0.9645303867,0.9486187845,0.9939226519,0.9261878453,0.9293922652
6.106062124,0.9856353591,0.8680662983,0.9903867403,0.9030939227,0.9727071823,0.9112707182,0.9575690608,0.9165745856,0.979558011,0.879558011,0.9914917127,0.889281768,0.9961325967,0.9545856354,0.9656353591,0.9763535912,0.9647513812,0.9493922652,0.9939226519,0.9262983425,0.9295027624
6.156112224,0.9859668508,0.869281768,0.9904972376,0.9039779006,0.9728176796,0.9120441989,0.957679558,0.9171270718,0.9801104972,0.88,0.9917127072,0.8903867403,0.9961325967,0.9548066298,0.9661878453,0.9763535912,0.9653038674,0.9495027624,0.9939226519,0.9262983425,0.9297237569
6.206162325,0.9861878453,0.8702762431,0.9906077348,0.9043093923,0.973038674,0.9125966851,0.9580110497,0.9175690608,0.9806629834,0.8815469613,0.9917127072,0.890718232,0.9961325967,0.955801105,0.9664088398,0.9763535912,0.9655248619,0.9496132597,0.9939226519,0.9264088398,0.9297237569
6.256212425,0.9862983425,0.8706077348,0.990718232,0.9047513812,0.9732596685,0.9131491713,0.9585635359,0.9180110497,0.9808839779,0.8822099448,0.9919337017,0.8917127072,0.9961325967,0.9560220994,0.9667403315,0.9763535912,0.9658563536,0.9499447514,0.9939226519,0.9268508287,0.9299447514
6.306262525,0.9864088398,0.8716022099,0.990718232,0.9049723757,0.9733701657,0.9138121547,0.9586740331,0.9182320442,0.9808839779,0.8834254144,0.9920441989,0.8921546961,0.9961325967,0.9565745856,0.966961326,0.9764640884,0.9659668508,0.9500552486,0.9939226519,0.9268508287,0.9300552486
6.356312625,0.986519337,0.8719337017,0.9908287293,0.9055248619,0.973480663,0.9151381215,0.9587845304,0.9190055249,0.9809944751,0.8843093923,0.9920441989,0.8927071823,0.9961325967,0.9566850829,0.9676243094,0.9764640884,0.9661878453,0.9501657459,0.9939226519,0.9270718232,0.9300552486
6.406362725,0.986519337,0.8729281768,0.9908287293,0.9056353591,0.973480663,0.9154696133,0.9588950276,0.919558011,0.9812154696,0.8848618785,0.9920441989,0.8931491713,0.9961325967,0.9569060773,0.9680662983,0.9764640884,0.9662983425,0.9504972376,0.9939226519,0.9271823204,0.9301657459
6.456412826,0.9866298343,0.8740331492,0.9908287293,0.9064088398,0.973480663,0.9163535912,0.9593370166,0.9201104972,0.9813259669,0.8857458564,0.9923756906,0.893480663,0.9961325967,0.9572375691,0.9685082873,0.9764640884,0.9662983425,0.9506077348,0.9939226519,0.9271823204,0.9301657459
6.506462926,0.9867403315,0.8746961326,0.991160221,0.9070718232,0.9737016575,0.9170165746,0.9594475138,0.9205524862,0.9816574586,0.8862983425,0.9924861878,0.8943646409,0.9961325967,0.9575690608,0.9686187845,0.9764640884,0.966519337,0.9506077348,0.9939226519,0.9271823204,0.9306077348
6.556513026,0.9870718232,0.8751381215,0.9913812155,0.9077348066,0.9738121547,0.9179005525,0.9597790055,0.9212154696,0.9819889503,0.8871823204,0.9925966851,0.895359116,0.9961325967,0.957679558,0.9690607735,0.9764640884,0.966519337,0.950718232,0.9939226519,0.9272928177,0.9308287293
6.606563126,0.9871823204,0.875801105,0.9913812155,0.9083977901,0.9740331492,0.9184530387,0.96,0.9213259669,0.9819889503,0.8880662983,0.9925966851,0.8956906077,0.9961325967,0.9577900552,0.9695027624,0.9764640884,0.966519337,0.950718232,0.9939226519,0.9275138122,0.931160221
6.656613226,0.9872928177,0.8761325967,0.9913812155,0.9087292818,0.9740331492,0.919558011,0.960441989,0.921878453,0.9820994475,0.8889502762,0.9931491713,0.8971270718,0.9961325967,0.9579005525,0.9696132597,0.9764640884,0.9666298343,0.9508287293,0.9939226519,0.9276243094,0.9312707182
6.706663327,0.9872928177,0.8767955801,0.9914917127,0.9090607735,0.9741436464,0.920441989,0.9605524862,0.9225414365,0.9820994475,0.8893922652,0.9933701657,0.8983425414,0.9961325967,0.9579005525,0.9697237569,0.9764640884,0.9666298343,0.951160221,0.9939226519,0.9278453039,0.9313812155
6.756713427,0.9876243094,0.8771270718,0.9914917127,0.9098342541,0.9742541436,0.9207734807,0.9608839779,0.9228729282,0.982320442,0.8901657459,0.9935911602,0.8992265193,0.9961325967,0.9579005525,0.9699447514,0.9764640884,0.9666298343,0.9512707182,0.9939226519,0.9279558011,0.9317127072
6.806763527,0.9876243094,0.8784530387,0.9916022099,0.9103867403,0.9743646409,0.9215469613,0.9612154696,0.9232044199,0.982320442,0.891160221,0.9938121547,0.9,0.9961325967,0.9580110497,0.9699447514,0.9764640884,0.9667403315,0.9513812155,0.9939226519,0.9279558011,0.9318232044
6.856813627,0.9876243094,0.8790055249,0.9916022099,0.9104972376,0.9745856354,0.9220994475,0.9613259669,0.9235359116,0.9824309392,0.8916022099,0.9939226519,0.9006629834,0.9962430939,0.9583425414,0.9704972376,0.9764640884,0.9667403315,0.9514917127,0.9939226519,0.9279558011,0.9319337017
6.906863727,0.9876243094,0.88,0.9916022099,0.9112707182,0.9745856354,0.9227624309,0.9614364641,0.9238674033,0.9825414365,0.8923756906,0.9940331492,0.9015469613,0.9962430939,0.9583425414,0.9708287293,0.9764640884,0.9668508287,0.9517127072,0.9939226519,0.9281767956,0.9321546961
6.956913828,0.9878453039,0.8811049724,0.9917127072,0.9120441989,0.9751381215,0.9234254144,0.9615469613,0.9245303867,0.9828729282,0.893038674,0.9940331492,0.9022099448,0.9962430939,0.9583425414,0.9708287293,0.9764640884,0.9670718232,0.9517127072,0.9939226519,0.9283977901,0.9324861878
7.006963928,0.9880662983,0.882320442,0.9917127072,0.9124861878,0.9752486188,0.9240883978,0.9617679558,0.924640884,0.9828729282,0.8938121547,0.9940331492,0.9029834254,0.9962430939,0.9583425414,0.9710497238,0.9764640884,0.9670718232,0.9517127072,0.9939226519,0.9283977901,0.9324861878
7.057014028,0.9882872928,0.8836464088,0.9918232044,0.9129281768,0.9754696133,0.924640884,0.9619889503,0.9248618785,0.9828729282,0.8943646409,0.9942541436,0.9033149171,0.9962430939,0.9583425414,0.971160221,0.9764640884,0.9670718232,0.9517127072,0.9939226519,0.9283977901,0.9325966851
7.107064128,0.9885082873,0.8854143646,0.9919337017,0.9133701657,0.9755801105,0.9253038674,0.9619889503,0.9253038674,0.9828729282,0.8952486188,0.9942541436,0.904198895,0.9963535912,0.9583425414,0.9713812155,0.9764640884,0.9671823204,0.9517127072,0.9939226519,0.9283977901,0.9327071823
7.157114228,0.988839779,0.8866298343,0.9920441989,0.9135911602,0.9756906077,0.9260773481,0.9622099448,0.9255248619,0.9828729282,0.8964640884,0.9942541436,0.9048618785,0.9963535912,0.9584530387,0.9716022099,0.9764640884,0.9671823204,0.9519337017,0.9939226519,0.9285082873,0.9328176796
7.207164329,0.9889502762,0.8877348066,0.9920441989,0.9139226519,0.975801105,0.9266298343,0.962320442,0.9257458564,0.9828729282,0.8966850829,0.9944751381,0.9050828729,0.9963535912,0.9584530387,0.9717127072,0.9764640884,0.9672928177,0.9521546961,0.9939226519,0.9285082873,0.9331491713
7.257214429,0.9893922652,0.8886187845,0.9921546961,0.9146961326,0.975801105,0.926961326,0.9629834254,0.9257458564,0.9828729282,0.8974585635,0.9944751381,0.9061878453,0.9963535912,0.9584530387,0.9721546961,0.9764640884,0.9672928177,0.9523756906,0.9939226519,0.9286187845,0.9333701657
7.307264529,0.9895027624,0.8897237569,0.9921546961,0.9152486188,0.9759116022,0.9274033149,0.9634254144,0.9257458564,0.9829834254,0.8980110497,0.9946961326,0.9067403315,0.9963535912,0.9584530387,0.9721546961,0.9764640884,0.9672928177,0.9525966851,0.9939226519,0.9287292818,0.9335911602
7.357314629,0.9899447514,0.8910497238,0.9923756906,0.9155801105,0.9760220994,0.9283977901,0.9635359116,0.9258563536,0.9830939227,0.8986740331,0.9948066298,0.9071823204,0.9963535912,0.9584530387,0.9723756906,0.9764640884,0.9672928177,0.9527071823,0.9939226519,0.928839779,0.9335911602
7.407364729,0.9903867403,0.8919337017,0.9923756906,0.915801105,0.9760220994,0.9293922652,0.9636464088,0.9260773481,0.9830939227,0.8993370166,0.9948066298,0.9077348066,0.9963535912,0.9584530387,0.9725966851,0.9764640884,0.9674033149,0.953038674,0.9939226519,0.9290607735,0.9337016575
7.45741483,0.9903867403,0.8924861878,0.9925966851,0.915801105,0.9760220994,0.9297237569,0.9639779006,0.9260773481,0.9830939227,0.8997790055,0.9950276243,0.9079558011,0.9963535912,0.9584530387,0.9728176796,0.9764640884,0.9674033149,0.953038674,0.9939226519,0.9291712707,0.9338121547
7.50746493,0.990718232,0.8931491713,0.9927071823,0.9162430939,0.9761325967,0.9300552486,0.9640883978,0.9262983425,0.9830939227,0.900441989,0.9950276243,0.9085082873,0.9963535912,0.9584530387,0.9729281768,0.9764640884,0.9676243094,0.9533701657,0.9939226519,0.9291712707,0.9342541436
7.55751503,0.9908287293,0.8938121547,0.9928176796,0.9164640884,0.9763535912,0.9309392265,0.964198895,0.9262983425,0.9832044199,0.9011049724,0.9950276243,0.9090607735,0.9963535912,0.9584530387,0.9731491713,0.9764640884,0.9676243094,0.9533701657,0.9939226519,0.9291712707,0.9344751381
7.60756513,0.9909392265,0.8946961326,0.9928176796,0.9170165746,0.9764640884,0.9317127072,0.9643093923,0.926519337,0.9832044199,0.9016574586,0.9950276243,0.9091712707,0.9963535912,0.9584530387,0.9733701657,0.9764640884,0.9676243094,0.9533701657,0.9939226519,0.9291712707,0.9346961326
7.65761523,0.9910497238,0.8961325967,0.993038674,0.9173480663,0.9767955801,0.9323756906,0.9644198895,0.9266298343,0.9832044199,0.9025414365,0.9950276243,0.909281768,0.9963535912,0.9584530387,0.973480663,0.9764640884,0.9676243094,0.9535911602,0.9939226519,0.9291712707,0.9349171271
7.707665331,0.9913812155,0.8969060773,0.9931491713,0.9174585635,0.9767955801,0.9329281768,0.9645303867,0.926961326,0.9832044199,0.9034254144,0.9950276243,0.9097237569,0.9963535912,0.9584530387,0.973480663,0.9764640884,0.9676243094,0.9538121547,0.9939226519,0.929281768,0.9350276243
7.757715431,0.9917127072,0.8979005525,0.9932596685,0.9175690608,0.9769060773,0.9339226519,0.9645303867,0.926961326,0.9832044199,0.904640884,0.9950276243,0.9100552486,0.9963535912,0.9584530387,0.9737016575,0.9764640884,0.9676243094,0.9538121547,0.9939226519,0.9293922652,0.9351381215
7.807765531,0.9918232044,0.8985635359,0.9932596685,0.9180110497,0.9770165746,0.9344751381,0.9647513812,0.9272928177,0.9833149171,0.9053038674,0.9951381215,0.9106077348,0.9963535912,0.9586740331,0.9739226519,0.9764640884,0.9676243094,0.9538121547,0.9939226519,0.9293922652,0.935359116
7.857815631,0.9921546961,0.8994475138,0.9932596685,0.9183425414,0.9770165746,0.9352486188,0.9648618785,0.9275138122,0.9833149171,0.9067403315,0.995359116,0.9110497238,0.9963535912,0.9586740331,0.9739226519,0.9764640884,0.9676243094,0.9540331492,0.9939226519,0.9293922652,0.9354696133
7.907865731,0.9921546961,0.9001104972,0.9932596685,0.9185635359,0.9770165746,0.9355801105,0.9651933702,0.9275138122,0.9833149171,0.9075138122,0.995359116,0.911160221,0.9964640884,0.9586740331,0.9741436464,0.9764640884,0.9676243094,0.9540331492,0.9939226519,0.9295027624,0.9355801105
7.957915832,0.9921546961,0.9008839779,0.9932596685,0.9187845304,0.9770165746,0.9362430939,0.9654143646,0.9276243094,0.9833149171,0.9077348066,0.9954696133,0.9113812155,0.9964640884,0.9586740331,0.9742541436,0.9764640884,0.9676243094,0.9543646409,0.9939226519,0.9295027624,0.935801105
8.007965932,0.9922651934,0.9015469613,0.9932596685,0.9190055249,0.9771270718,0.9365745856,0.9654143646,0.9278453039,0.9834254144,0.9086187845,0.9954696133,0.9118232044,0.9964640884,0.9586740331,0.9743646409,0.9764640884,0.9676243094,0.9543646409,0.9939226519,0.9297237569,0.9361325967
8.058016032,0.9923756906,0.9029834254,0.9932596685,0.9192265193,0.9772375691,0.9375690608,0.9655248619,0.9278453039,0.9834254144,0.909281768,0.9954696133,0.9121546961,0.9964640884,0.9586740331,0.9743646409,0.9764640884,0.9676243094,0.9544751381,0.9939226519,0.9299447514,0.9364640884
8.108066132,0.9928176796,0.9036464088,0.9932596685,0.9192265193,0.9772375691,0.9382320442,0.9655248619,0.9281767956,0.9834254144,0.9097237569,0.9954696133,0.9123756906,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9676243094,0.9546961326,0.9939226519,0.9299447514,0.9365745856
8.158116232,0.993038674,0.9045303867,0.9933701657,0.92,0.9772375691,0.9387845304,0.9658563536,0.9283977901,0.9834254144,0.9103867403,0.9955801105,0.9127071823,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9677348066,0.9548066298,0.9939226519,0.9301657459,0.9366850829
8.208166333,0.993038674,0.9049723757,0.9933701657,0.9201104972,0.9774585635,0.9392265193,0.9658563536,0.9285082873,0.9835359116,0.9108287293,0.9955801105,0.913038674,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9677348066,0.9549171271,0.9939226519,0.9302762431,0.9369060773
8.258216433,0.993038674,0.9060773481,0.9933701657,0.9203314917,0.9775690608,0.9394475138,0.9659668508,0.9286187845,0.9835359116,0.9117127072,0.995801105,0.9133701657,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9677348066,0.9549171271,0.9939226519,0.9302762431,0.9369060773
8.308266533,0.9932596685,0.9067403315,0.9933701657,0.9206629834,0.9775690608,0.9398895028,0.9660773481,0.9287292818,0.9836464088,0.9128176796,0.9959116022,0.9135911602,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9678453039,0.9551381215,0.9939226519,0.9302762431,0.9371270718
8.358316633,0.9933701657,0.9074033149,0.993480663,0.9208839779,0.9777900552,0.9403314917,0.9661878453,0.9289502762,0.9836464088,0.9131491713,0.9959116022,0.9137016575,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.9304972376,0.9373480663
8.408366733,0.993480663,0.9085082873,0.993480663,0.9213259669,0.9777900552,0.9407734807,0.9662983425,0.9290607735,0.9837569061,0.9143646409,0.9961325967,0.9142541436,0.9964640884,0.9586740331,0.9746961326,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.9304972376,0.9374585635
8.458416834,0.9935911602,0.909281768,0.9935911602,0.9215469613,0.9782320442,0.9412154696,0.9664088398,0.9291712707,0.9838674033,0.9150276243,0.9961325967,0.9149171271,0.9964640884,0.9586740331,0.9749171271,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.930718232,0.9375690608
8.508466934,0.9935911602,0.9106077348,0.9937016575,0.9217679558,0.9783425414,0.9420994475,0.966519337,0.9296132597,0.9838674033,0.9155801105,0.9961325967,0.9150276243,0.9964640884,0.9586740331,0.9749171271,0.9764640884,0.9678453039,0.9552486188,0.9939226519,0.9308287293,0.9379005525
8.558517034,0.9940331492,0.9114917127,0.9937016575,0.9219889503,0.9784530387,0.9424309392,0.9667403315,0.9298342541,0.9838674033,0.9162430939,0.9962430939,0.9155801105,0.9964640884,0.9586740331,0.9749171271,0.9764640884,0.9678453039,0.955359116,0.9939226519,0.931160221,0.9379005525
8.608567134,0.9941436464,0.9123756906,0.9938121547,0.9225414365,0.9784530387,0.9434254144,0.9668508287,0.9300552486,0.9838674033,0.9170165746,0.9962430939,0.9159116022,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9679558011,0.9554696133,0.9939226519,0.9312707182,0.9382320442
8.658617234,0.9942541436,0.9127071823,0.9938121547,0.9227624309,0.9784530387,0.944198895,0.966961326,0.9301657459,0.9838674033,0.9172375691,0.9962430939,0.9161325967,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9679558011,0.9556906077,0.9939226519,0.9316022099,0.9383425414
8.708667335,0.9942541436,0.9135911602,0.9938121547,0.9228729282,0.9785635359,0.944640884,0.966961326,0.9303867403,0.9840883978,0.9180110497,0.9962430939,0.9165745856,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9679558011,0.9556906077,0.9939226519,0.9316022099,0.9385635359
8.758717435,0.9942541436,0.9145856354,0.9939226519,0.9235359116,0.9787845304,0.9449723757,0.966961326,0.930718232,0.9840883978,0.9188950276,0.9963535912,0.9169060773,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.9556906077,0.9939226519,0.9316022099,0.9388950276
8.808767535,0.9942541436,0.9149171271,0.9940331492,0.9240883978,0.9787845304,0.9458563536,0.9670718232,0.9313812155,0.9840883978,0.9196685083,0.9966850829,0.9171270718,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.9556906077,0.9939226519,0.9316022099,0.9393370166
8.858817635,0.9942541436,0.915359116,0.9942541436,0.9245303867,0.9790055249,0.946519337,0.9670718232,0.9319337017,0.984198895,0.9207734807,0.9966850829,0.9177900552,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.955801105,0.9939226519,0.9319337017,0.9397790055
8.908867735,0.9943646409,0.9161325967,0.9942541436,0.9245303867,0.9790055249,0.946961326,0.9670718232,0.9320441989,0.984198895,0.9211049724,0.9966850829,0.918121547,0.9964640884,0.9586740331,0.9750276243,0.9764640884,0.9680662983,0.9559116022,0.9939226519,0.9319337017,0.9397790055
8.958917836,0.9944751381,0.9166850829,0.9942541436,0.9249723757,0.9790055249,0.9474033149,0.9671823204,0.9322651934,0.984198895,0.9222099448,0.9966850829,0.9182320442,0.9994475138,0.9861878453,0.979558011,0.9949171271,0.9859668508,0.9668508287,0.9986740331,0.9582320442,0.9474033149
9.008967936,0.9944751381,0.9173480663,0.9942541436,0.9250828729,0.9790055249,0.9485082873,0.9672928177,0.9328176796,0.984198895,0.9225414365,0.9966850829,0.9185635359,1,0.9951381215,0.9849723757,0.9988950276,0.9910497238,0.9683977901,0.9994475138,0.9687292818,0.9532596685
9.059018036,0.9944751381,0.9180110497,0.9942541436,0.9255248619,0.9792265193,0.9490607735,0.9676243094,0.9333701657,0.984198895,0.9230939227,0.9966850829,0.9190055249,1,0.9975690608,0.9874033149,1,0.9929281768,0.970718232,1,0.9732596685,0.9546961326
9.109068136,0.9944751381,0.9190055249,0.9942541436,0.9257458564,0.9792265193,0.949281768,0.9676243094,0.9337016575,0.984198895,0.9235359116,0.9967955801,0.9201104972,1,0.9993370166,0.9881767956,1,0.9940331492,0.9713812155,1,0.9759116022,0.9556906077
9.159118236,0.9945856354,0.919558011,0.9942541436,0.9258563536,0.9792265193,0.9506077348,0.9676243094,0.9341436464,0.984198895,0.924198895,0.9967955801,0.9207734807,1,0.9998895028,0.9890607735,1,0.9946961326,0.9720441989,1,0.978121547,0.9562430939
9.209168337,0.9945856354,0.9205524862,0.9942541436,0.9261878453,0.9792265193,0.9518232044,0.9677348066,0.9343646409,0.984198895,0.9253038674,0.9969060773,0.9212154696,1,0.9998895028,0.9893922652,1,0.9951381215,0.9723756906,1,0.9803314917,0.9572375691
9.259218437,0.9946961326,0.9211049724,0.9942541436,0.9267403315,0.979558011,0.9524861878,0.9679558011,0.9350276243,0.984198895,0.9260773481,0.9969060773,0.9217679558,1,1,0.9900552486,1,0.995359116,0.9725966851,1,0.981878453,0.958121547
9.309268537,0.9946961326,0.9214364641,0.9943646409,0.9271823204,0.979558011,0.9528176796,0.9681767956,0.9354696133,0.984198895,0.9264088398,0.9969060773,0.9222099448,1,1,0.990718232,1,0.9955801105,0.9728176796,1,0.9829834254,0.9592265193
9.359318637,0.9946961326,0.9217679558,0.9943646409,0.9276243094,0.979558011,0.9532596685,0.9682872928,0.9360220994,0.984198895,0.926961326,0.9969060773,0.9227624309,1,1,0.991160221,1,0.9956906077,0.9731491713,1,0.9835359116,0.9601104972
9.409368737,0.9946961326,0.922320442,0.9943646409,0.9281767956,0.979558011,0.9539226519,0.9682872928,0.9364640884,0.984198895,0.9275138122,0.9969060773,0.9236464088,1,1,0.9913812155,1,0.9956906077,0.9735911602,1,0.9844198895,0.9608839779
9.459418838,0.9948066298,0.9228729282,0.9943646409,0.9290607735,0.979558011,0.9549171271,0.9682872928,0.9370165746,0.984198895,0.9277348066,0.9970165746,0.924198895,1,1,0.9917127072,1,0.9956906077,0.9738121547,1,0.9848618785,0.9615469613
9.509468938,0.9949171271,0.9233149171,0.9943646409,0.9293922652,0.979558011,0.9555801105,0.9685082873,0.9377900552,0.984198895,0.9280662983,0.9970165746,0.924640884,1,1,0.9919337017,1,0.9956906077,0.9741436464,1,0.9857458564,0.9624309392
9.559519038,0.9949171271,0.9238674033,0.9943646409,0.9298342541,0.979558011,0.9561325967,0.968839779,0.9386740331,0.984198895,0.9282872928,0.9971270718,0.9253038674,1,1,0.9921546961,1,0.9956906077,0.9744751381,1,0.9859668508,0.9632044199
9.609569138,0.9949171271,0.9239779006,0.9943646409,0.9304972376,0.979558011,0.9562430939,0.968839779,0.9387845304,0.984198895,0.9287292818,0.9972375691,0.9256353591,1,1,0.9922651934,1,0.9956906077,0.9746961326,1,0.9862983425,0.9637569061
9.659619238,0.9949171271,0.9244198895,0.9943646409,0.9306077348,0.979558011,0.9566850829,0.968839779,0.939558011,0.984198895,0.9291712707,0.9972375691,0.9260773481,1,1,0.9925966851,1,0.9956906077,0.9751381215,1,0.9866298343,0.9649723757
9.709669339,0.9950276243,0.9250828729,0.9943646409,0.931160221,0.979558011,0.9571270718,0.9690607735,0.9403314917,0.984198895,0.9295027624,0.9972375691,0.9267403315,1,1,0.9925966851,1,0.9956906077,0.975359116,1,0.9870718232,0.9661878453
9.759719439,0.9950276243,0.9255248619,0.9943646409,0.9312707182,0.979558011,0.9574585635,0.9690607735,0.9403314917,0.984198895,0.9301657459,0.9972375691,0.9272928177,1,1,0.9928176796,1,0.9956906077,0.975801105,1,0.9871823204,0.9667403315
9.809769539,0.9950276243,0.9258563536,0.9943646409,0.9316022099,0.979558011,0.9580110497,0.9691712707,0.9406629834,0.984198895,0.9309392265,0.9972375691,0.9279558011,1,1,0.993038674,1,0.9956906077,0.9761325967,1,0.9874033149,0.9677348066
9.859819639,0.9950276243,0.9260773481,0.9943646409,0.9319337017,0.979558011,0.9584530387,0.9691712707,0.9409944751,0.984198895,0.9313812155,0.9973480663,0.9280662983,1,1,0.9933701657,1,0.9956906077,0.9764640884,1,0.9875138122,0.9683977901
9.909869739,0.9950276243,0.9266298343,0.9943646409,0.9324861878,0.979558011,0.9585635359,0.969281768,0.9411049724,0.984198895,0.9323756906,0.9973480663,0.9286187845,1,1,0.9933701657,1,0.9956906077,0.9764640884,1,0.9878453039,0.9691712707
9.95991984,0.9950276243,0.9270718232,0.9943646409,0.9325966851,0.979558011,0.9593370166,0.969281768,0.9413259669,0.984198895,0.9327071823,0.9974585635,0.9289502762,1,1,0.9937016575,1,0.9956906077,0.9765745856,1,0.9878453039,0.9696132597
10.00996994,0.9950276243,0.9275138122,0.9943646409,0.9329281768,0.979558011,0.9598895028,0.9693922652,0.9415469613,0.984198895,0.9329281768,0.9974585635,0.9293922652,1,1,0.9970165746,1,1,0.9861878453,1,0.9983425414,0.9814364641
10.06002004,0.9951381215,0.9279558011,0.9943646409,0.933038674,0.979558011,0.960441989,0.9697237569,0.941878453,0.984198895,0.9333701657,0.9974585635,0.9297237569,1,1,0.9984530387,1,1,0.9895027624,1,0.999558011,0.9923756906
10.11007014,0.9951381215,0.9287292818,0.9943646409,0.9335911602,0.979558011,0.9606629834,0.9698342541,0.9420994475,0.984198895,0.9337016575,0.997679558,0.9301657459,1,1,0.9992265193,1,1,0.9922651934,1,1,0.9969060773
10.16012024,0.9951381215,0.9290607735,0.9943646409,0.9338121547,0.979558011,0.9612154696,0.9699447514,0.9425414365,0.984198895,0.9337016575,0.997679558,0.9306077348,1,1,0.999558011,1,1,0.9929281768,1,1,0.9973480663
10.21017034,0.9951381215,0.9293922652,0.9943646409,0.9341436464,0.979558011,0.9614364641,0.9699447514,0.9435359116,0.984198895,0.9340331492,0.997679558,0.9309392265,1,1,0.999558011,1,1,0.9932596685,1,1,0.9974585635
10.26022044,0.9951381215,0.9296132597,0.9943646409,0.9342541436,0.979558011,0.961878453,0.9700552486,0.9439779006,0.984198895,0.9345856354,0.9977900552,0.9312707182,1,1,0.999558011,1,1,0.9940331492,1,1,0.9975690608
10.31027054,0.9951381215,0.9298342541,0.9943646409,0.9345856354,0.979558011,0.9620994475,0.9701657459,0.944640884,0.984198895,0.9349171271,0.9977900552,0.9318232044,1,1,0.9996685083,1,1,0.9948066298,1,1,0.997679558
10.36032064,0.9952486188,0.9302762431,0.9943646409,0.9345856354,0.979558011,0.9622099448,0.9701657459,0.9453038674,0.984198895,0.9351381215,0.9977900552,0.9322651934,1,1,0.9996685083,1,1,0.9950276243,1,1,0.9977900552
10.41037074,0.9952486188,0.9303867403,0.9943646409,0.9349171271,0.979558011,0.9628729282,0.9702762431,0.9455248619,0.984198895,0.935801105,0.9977900552,0.9328176796,1,1,0.9996685083,1,1,0.9954696133,1,1,0.9977900552
10.46042084,0.9952486188,0.931160221,0.9943646409,0.9349171271,0.979558011,0.9634254144,0.9703867403,0.9457458564,0.984198895,0.9360220994,0.9977900552,0.933480663,1,1,0.9998895028,1,1,0.9959116022,1,1,0.9979005525
10.51047094,0.9952486188,0.9312707182,0.9943646409,0.9352486188,0.979558011,0.9636464088,0.9703867403,0.9462983425,0.984198895,0.9364640884,0.9977900552,0.9335911602,1,1,0.9998895028,1,1,0.9961325967,1,1,0.9982320442
10.56052104,0.995359116,0.9313812155,0.9943646409,0.935359116,0.979558011,0.9638674033,0.9704972376,0.9467403315,0.984198895,0.9365745856,0.9979005525,0.9341436464,1,1,0.9998895028,1,1,0.9963535912,1,1,0.9982320442
10.61057114,0.995359116,0.9318232044,0.9943646409,0.9356906077,0.979558011,0.9643093923,0.9704972376,0.946961326,0.984198895,0.9371270718,0.9980110497,0.9355801105,1,1,1,1,1,0.9964640884,1,1,0.9982320442
10.66062124,0.995359116,0.9322651934,0.9943646409,0.9359116022,0.979558011,0.964640884,0.9704972376,0.9478453039,0.984198895,0.937679558,0.9980110497,0.9362430939,1,1,1,1,1,0.9965745856,1,1,0.9983425414
10.71067134,0.995359116,0.9328176796,0.9943646409,0.9362430939,0.979558011,0.9650828729,0.9706077348,0.9487292818,0.984198895,0.9380110497,0.9980110497,0.9369060773,1,1,1,1,1,0.9965745856,1,1,0.9984530387
10.76072144,0.995359116,0.9329281768,0.9943646409,0.9364640884,0.979558011,0.9655248619,0.9706077348,0.949281768,0.984198895,0.9383425414,0.998121547,0.937679558,1,1,1,1,1,0.9965745856,1,1,0.9986740331
10.81077154,0.9954696133,0.933038674,0.9943646409,0.9367955801,0.979558011,0.9656353591,0.970718232,0.9497237569,0.984198895,0.9386740331,0.998121547,0.9377900552,1,1,1,1,1,0.9965745856,1,1,0.9990055249
10.86082164,0.9955801105,0.9332596685,0.9943646409,0.9369060773,0.979558011,0.9658563536,0.9710497238,0.9500552486,0.984198895,0.9393370166,0.998121547,0.9380110497,1,1,1,1,1,0.9965745856,1,1,0.9990055249
10.91087174,0.9955801105,0.9335911602,0.9943646409,0.9371270718,0.979558011,0.9660773481,0.971160221,0.9502762431,0.984198895,0.9394475138,0.9982320442,0.9386740331,1,1,1,1,1,0.9966850829,1,1,0.9991160221
10.96092184,0.9955801105,0.9340331492,0.9943646409,0.9372375691,0.979558011,0.9666298343,0.971160221,0.9508287293,0.984198895,0.94,0.9983425414,0.9388950276,1,1,1,1,1,0.9966850829,1,1,0.9991160221
11.01097194,0.9955801105,0.9341436464,0.9943646409,0.9374585635,0.979558011,0.9668508287,0.9712707182,0.951160221,0.984198895,0.9406629834,0.9983425414,0.939558011,1,1,1,1,1,0.9966850829,1,1,0.9992265193
11.06102204,0.9955801105,0.9345856354,0.9943646409,0.9377900552,0.979558011,0.9675138122,0.9713812155,0.9513812155,0.984198895,0.9411049724,0.9983425414,0.9398895028,1,1,1,1,1,0.9966850829,1,1,0.9994475138
11.11107214,0.9955801105,0.9348066298,0.9943646409,0.938121547,0.979558011,0.9675138122,0.9713812155,0.9519337017,0.984198895,0.9416574586,0.9983425414,0.9402209945,1,1,1,1,1,0.9966850829,1,1,0.999558011
11.16112224,0.9956906077,0.9349171271,0.9943646409,0.9382320442,0.979558011,0.9677348066,0.9714917127,0.9522651934,0.984198895,0.9420994475,0.9984530387,0.940441989,1,1,1,1,1,0.9966850829,1,1,0.9996685083
11.21117234,0.9956906077,0.9352486188,0.9943646409,0.9384530387,0.979558011,0.9677348066,0.9716022099,0.9523756906,0.984198895,0.9422099448,0.9988950276,0.9407734807,1,1,1,1,1,0.9966850829,1,1,0.9998895028
11.26122244,0.9956906077,0.9352486188,0.9943646409,0.9385635359,0.979558011,0.9679558011,0.9718232044,0.9525966851,0.984198895,0.9429834254,0.9990055249,0.9408839779,1,1,1,1,1,0.9966850829,1,1,0.9998895028
11.31127255,0.9956906077,0.9354696133,0.9944751381,0.9388950276,0.979558011,0.9681767956,0.9718232044,0.9527071823,0.984198895,0.9433149171,0.9991160221,0.9416574586,1,1,1,1,1,0.9966850829,1,1,0.9998895028
11.36132265,0.995801105,0.9359116022,0.9944751381,0.9390055249,0.979558011,0.9686187845,0.9720441989,0.9531491713,0.984198895,0.9438674033,0.9991160221,0.9422099448,1,1,1,1,1,0.9967955801,1,1,0.9998895028
11.41137275,0.995801105,0.9363535912,0.9944751381,0.9391160221,0.979558011,0.9689502762,0.9721546961,0.9531491713,0.984198895,0.944198895,0.9992265193,0.9427624309,1,1,1,1,1,0.9969060773,1,1,0.9998895028
11.46142285,0.995801105,0.9364640884,0.9944751381,0.9394475138,0.979558011,0.9691712707,0.9721546961,0.9535911602,0.984198895,0.9445303867,0.9993370166,0.9432044199,1,1,1,1,1,0.9970165746,1,1,0.9998895028
11.51147295,0.995801105,0.9365745856,0.9944751381,0.939558011,0.979558011,0.969281768,0.9722651934,0.9538121547,0.984198895,0.9447513812,0.9994475138,0.9437569061,1,1,1,1,1,0.9970165746,1,1,0.9998895028
11.56152305,0.995801105,0.9369060773,0.9944751381,0.9398895028,0.979558011,0.9696132597,0.9723756906,0.9542541436,0.984198895,0.9449723757,0.999558011,0.9443093923,1,1,1,1,1,0.9970165746,1,1,0.9998895028
11.61157315,0.9959116022,0.9369060773,0.9944751381,0.9403314917,0.979558011,0.9703867403,0.9724861878,0.9545856354,0.984198895,0.9450828729,0.9996685083,0.9445303867,1,1,1,1,1,0.9970165746,1,1,1
11.66162325,0.9959116022,0.9375690608,0.9944751381,0.940441989,0.979558011,0.9706077348,0.9724861878,0.9554696133,0.984198895,0.9455248619,0.9996685083,0.944640884,1,1,1,1,1,0.9970165746,1,1,1
11.71167335,0.9959116022,0.9377900552,0.9944751381,0.940441989,0.979558011,0.9709392265,0.9727071823,0.955801105,0.984198895,0.9457458564,0.9996685083,0.9451933702,1,1,1,1,1,0.9970165746,1,1,1
11.76172345,0.9959116022,0.9379005525,0.9944751381,0.9407734807,0.979558011,0.971160221,0.9728176796,0.9559116022,0.984198895,0.9461878453,0.9996685083,0.9456353591,1,1,1,1,1,0.9970165746,1,1,1
11.81177355,0.9960220994,0.9379005525,0.9944751381,0.9408839779,0.979558011,0.9712707182,0.9728176796,0.9561325967,0.984198895,0.9467403315,0.9996685083,0.9461878453,1,1,1,1,1,0.9971270718,1,1,1
11.86182365,0.9960220994,0.9382320442,0.9944751381,0.9408839779,0.979558011,0.9713812155,0.9729281768,0.9566850829,0.984198895,0.946961326,0.9997790055,0.946519337,1,1,1,1,1,0.9972375691,1,1,1
11.91187375,0.9960220994,0.9383425414,0.9944751381,0.9414364641,0.979558011,0.9714917127,0.9729281768,0.9570165746,0.984198895,0.9476243094,0.9997790055,0.9467403315,1,1,1,1,1,0.9973480663,1,1,1
11.96192385,0.9960220994,0.9388950276,0.9944751381,0.9416574586,0.979558011,0.9714917127,0.973038674,0.9574585635,0.984198895,0.9477348066,0.9997790055,0.946961326,1,1,1,1,1,0.997679558,1,1,1
12.01197395,0.9960220994,0.9392265193,0.9944751381,0.941878453,0.979558011,0.9717127072,0.9732596685,0.9574585635,0.984198895,0.9480662983,0.9997790055,0.9474033149,1,1,1,1,1,0.9979005525,1,1,1
12.06202405,0.9961325967,0.9394475138,0.9944751381,0.9419889503,0.979558011,0.9719337017,0.9732596685,0.957679558,0.984198895,0.9480662983,0.9997790055,0.9475138122,1,1,1,1,1,0.9980110497,1,1,1
12.11207415,0.9962430939,0.939558011,0.9944751381,0.9419889503,0.979558011,0.9719337017,0.9733701657,0.958121547,0.984198895,0.9482872928,0.9997790055,0.9476243094,1,1,1,1,1,0.9982320442,1,1,1
12.16212425,0.9962430939,0.9398895028,0.9944751381,0.9420994475,0.979558011,0.9720441989,0.973480663,0.9585635359,0.984198895,0.9486187845,0.9997790055,0.9479558011,1,1,1,1,1,0.9982320442,1,1,1
12.21217435,0.9962430939,0.94,0.9944751381,0.942320442,0.979558011,0.9722651934,0.9735911602,0.9591160221,0.984198895,0.9491712707,0.9997790055,0.9483977901,1,1,1,1,1,0.9983425414,1,1,1
12.26222445,0.9962430939,0.9402209945,0.9944751381,0.9425414365,0.979558011,0.9723756906,0.9738121547,0.9594475138,0.984198895,0.9495027624,0.9997790055,0.9485082873,1,1,1,1,1,0.9983425414,1,1,1
12.31227455,0.9963535912,0.9403314917,0.9944751381,0.9428729282,0.979558011,0.9725966851,0.9740331492,0.96,0.984198895,0.9497237569,0.9997790055,0.9487292818,1,1,1,1,1,0.9983425414,1,1,1
12.36232465,0.9963535912,0.9407734807,0.9944751381,0.9430939227,0.979558011,0.9729281768,0.9740331492,0.9603314917,0.984198895,0.9500552486,0.9997790055,0.9489502762,1,1,1,1,1,0.9983425414,1,1,1
12.41237475,0.9963535912,0.9407734807,0.9944751381,0.9432044199,0.979558011,0.973038674,0.9742541436,0.9609944751,0.984198895,0.9502762431,0.9997790055,0.9491712707,1,1,1,1,1,0.9983425414,1,1,1
12.46242485,0.9964640884,0.9411049724,0.9944751381,0.9436464088,0.979558011,0.9732596685,0.9743646409,0.9614364641,0.984198895,0.9506077348,0.9997790055,0.9495027624,1,1,1,1,1,0.9983425414,1,1,1
12.51247495,0.9964640884,0.9412154696,0.9944751381,0.9438674033,0.979558011,0.973480663,0.9744751381,0.9620994475,0.984198895,0.9508287293,0.9997790055,0.9496132597,1,1,1,1,1,0.9983425414,1,1,1
12.56252505,0.9964640884,0.9414364641,0.9944751381,0.944198895,0.979558011,0.973480663,0.9744751381,0.9626519337,0.984198895,0.9512707182,0.9997790055,0.9497237569,1,1,1,1,1,0.9983425414,1,1,1
12.61257515,0.9964640884,0.9416574586,0.9944751381,0.944198895,0.979558011,0.9735911602,0.9744751381,0.9632044199,0.984198895,0.9513812155,0.9997790055,0.9500552486,1,1,1,1,1,0.9983425414,1,1,1
12.66262525,0.9965745856,0.941878453,0.9944751381,0.9445303867,0.979558011,0.9740331492,0.9745856354,0.9635359116,0.984198895,0.9514917127,0.9997790055,0.9501657459,1,1,1,1,1,0.9983425414,1,1,1
12.71267535,0.9965745856,0.9419889503,0.9944751381,0.9447513812,0.979558011,0.9742541436,0.9746961326,0.9640883978,0.984198895,0.9514917127,0.9997790055,0.9502762431,1,1,1,1,1,0.9983425414,1,1,1
12.76272545,0.9965745856,0.9420994475,0.9944751381,0.9449723757,0.979558011,0.9745856354,0.9748066298,0.9644198895,0.984198895,0.9517127072,0.9997790055,0.9504972376,1,1,1,1,1,0.9983425414,1,1,1
12.81277555,0.9966850829,0.9425414365,0.9944751381,0.9451933702,0.979558011,0.9748066298,0.9749171271,0.9649723757,0.984198895,0.9520441989,0.9997790055,0.950718232,1,1,1,1,1,0.9983425414,1,1,1
12.86282565,0.9966850829,0.9428729282,0.9945856354,0.9458563536,0.979558011,0.9748066298,0.9750276243,0.9653038674,0.984198895,0.9520441989,0.9997790055,0.9509392265,1,1,1,1,1,0.9983425414,1,1,1
12.91287575,0.9967955801,0.9429834254,0.9945856354,0.9464088398,0.979558011,0.9750276243,0.9752486188,0.9655248619,0.984198895,0.9524861878,0.9997790055,0.9510497238,1,1,1,1,1,0.9984530387,1,1,1
12.96292585,0.9967955801,0.9430939227,0.9945856354,0.946961326,0.979558011,0.9752486188,0.975359116,0.9658563536,0.984198895,0.953038674,0.9997790055,0.9513812155,1,1,1,1,1,0.9984530387,1,1,1
13.01297595,0.9967955801,0.9432044199,0.9945856354,0.9471823204,0.979558011,0.9754696133,0.9754696133,0.9664088398,0.984198895,0.9535911602,0.9997790055,0.9514917127,1,1,1,1,1,0.9985635359,1,1,1
13.06302605,0.9967955801,0.9433149171,0.9945856354,0.9478453039,0.979558011,0.9755801105,0.9755801105,0.966961326,0.984198895,0.9539226519,0.9997790055,0.9516022099,1,1,1,1,1,0.9985635359,1,1,1
13.11307615,0.9967955801,0.9434254144,0.9945856354,0.9480662983,0.979558011,0.9755801105,0.9755801105,0.9671823204,0.984198895,0.9543646409,0.9997790055,0.9517127072,1,1,1,1,1,0.9986740331,1,1,1
13.16312625,0.9969060773,0.9437569061,0.9945856354,0.9486187845,0.979558011,0.9756906077,0.9755801105,0.9672928177,0.984198895,0.9549171271,0.9997790055,0.9517127072,1,1,1,1,1,0.9986740331,1,1,1
13.21317635,0.9969060773,0.9437569061,0.9945856354,0.948839779,0.979558011,0.9756906077,0.9755801105,0.9674033149,0.984198895,0.9552486188,0.9997790055,0.9519337017,1,1,1,1,1,0.9987845304,1,1,1
13.26322645,0.9969060773,0.9437569061,0.9945856354,0.9489502762,0.979558011,0.975801105,0.9755801105,0.9678453039,0.984198895,0.955359116,0.9997790055,0.9521546961,1,1,1,1,1,0.9987845304,1,1,1
13.31327655,0.9969060773,0.944198895,0.9945856354,0.9496132597,0.979558011,0.9759116022,0.9755801105,0.9681767956,0.984198895,0.9556906077,0.9997790055,0.9521546961,1,1,1,1,1,0.9988950276,1,1,1
13.36332665,0.9970165746,0.9444198895,0.9945856354,0.9497237569,0.979558011,0.9759116022,0.9755801105,0.9683977901,0.984198895,0.9559116022,0.9997790055,0.9527071823,1,1,1,1,1,0.9988950276,1,1,1
13.41337675,0.9970165746,0.944640884,0.9945856354,0.9500552486,0.979558011,0.9762430939,0.9755801105,0.9686187845,0.984198895,0.9560220994,0.9997790055,0.9528176796,1,1,1,1,1,0.9990055249,1,1,1
13.46342685,0.9970165746,0.944640884,0.9945856354,0.9503867403,0.979558011,0.9764640884,0.9755801105,0.9690607735,0.984198895,0.9563535912,0.9997790055,0.9528176796,1,1,1,1,1,0.9991160221,1,1,1
13.51347695,0.9970165746,0.9450828729,0.9945856354,0.950718232,0.979558011,0.9766850829,0.9755801105,0.9695027624,0.984198895,0.9565745856,0.9997790055,0.953038674,1,1,1,1,1,0.9991160221,1,1,1
13.56352705,0.9970165746,0.9454143646,0.9945856354,0.9509392265,0.979558011,0.9769060773,0.9755801105,0.9696132597,0.984198895,0.9566850829,0.9997790055,0.9533701657,1,1,1,1,1,0.9991160221,1,1,1
13.61357715,0.9970165746,0.9457458564,0.9945856354,0.9512707182,0.979558011,0.9770165746,0.9755801105,0.9701657459,0.984198895,0.9569060773,0.9997790055,0.9533701657,1,1,1,1,1,0.9991160221,1,1,1
13.66362725,0.9971270718,0.9459668508,0.9945856354,0.9514917127,0.979558011,0.9771270718,0.9755801105,0.9704972376,0.984198895,0.9570165746,0.9997790055,0.9538121547,1,1,1,1,1,0.9992265193,1,1,1
13.71367735,0.9971270718,0.9470718232,0.9945856354,0.9518232044,0.979558011,0.9773480663,0.9755801105,0.970718232,0.984198895,0.9572375691,0.9997790055,0.9540331492,1,1,1,1,1,0.9993370166,1,1,1
13.76372745,0.9971270718,0.9475138122,0.9945856354,0.9520441989,0.979558011,0.977679558,0.9755801105,0.9709392265,0.984198895,0.9574585635,0.9997790055,0.9542541436,1,1,1,1,1,0.9994475138,1,1,1
13.81377756,0.9971270718,0.9481767956,0.9945856354,0.9523756906,0.979558011,0.977679558,0.9755801105,0.9717127072,0.984198895,0.9579005525,0.9997790055,0.9545856354,1,1,1,1,1,0.9994475138,1,1,1
13.86382766,0.9971270718,0.9483977901,0.9946961326,0.9533701657,0.979558011,0.9780110497,0.9755801105,0.9720441989,0.984198895,0.9582320442,0.9997790055,0.9546961326,1,1,1,1,1,0.999558011,1,1,1
13.91387776,0.9971270718,0.948839779,0.9946961326,0.9543646409,0.979558011,0.9782320442,0.9755801105,0.9721546961,0.984198895,0.9582320442,0.9997790055,0.9552486188,1,1,1,1,1,0.999558011,1,1,1
13.96392786,0.9971270718,0.9495027624,0.9946961326,0.9549171271,0.979558011,0.9783425414,0.9755801105,0.9722651934,0.984198895,0.9586740331,0.9997790055,0.9552486188,1,1,1,1,1,0.9996685083,1,1,1
14.01397796,0.9971270718,0.9496132597,0.9946961326,0.955359116,0.979558011,0.9785635359,0.9755801105,0.9724861878,0.984198895,0.9586740331,0.9997790055,0.9554696133,1,1,1,1,1,0.9996685083,1,1,1
14.06402806,0.9971270718,0.9502762431,0.9946961326,0.9556906077,0.979558011,0.9787845304,0.9755801105,0.9728176796,0.984198895,0.9588950276,0.9997790055,0.9556906077,1,1,1,1,1,0.9997790055,1,1,1
14.11407816,0.9971270718,0.9504972376,0.9946961326,0.9559116022,0.979558011,0.9788950276,0.9755801105,0.973038674,0.984198895,0.9594475138,0.9997790055,0.9559116022,1,1,1,1,1,0.9997790055,1,1,1
14.16412826,0.9971270718,0.9504972376,0.9946961326,0.9561325967,0.979558011,0.9788950276,0.9755801105,0.9733701657,0.984198895,0.959558011,0.9997790055,0.9559116022,1,1,1,1,1,1,1,1,1
14.21417836,0.9971270718,0.9510497238,0.9946961326,0.9566850829,0.979558011,0.9788950276,0.9755801105,0.9733701657,0.984198895,0.959558011,0.9997790055,0.9560220994,1,1,1,1,1,1,1,1,1
14.26422846,0.9971270718,0.9512707182,0.9946961326,0.9572375691,0.979558011,0.9792265193,0.9755801105,0.973480663,0.984198895,0.9597790055,0.9997790055,0.9562430939,1,1,1,1,1,1,1,1,1
14.31427856,0.9971270718,0.9517127072,0.9946961326,0.9575690608,0.979558011,0.9793370166,0.9755801105,0.9738121547,0.984198895,0.9598895028,0.9997790055,0.9565745856,1,1,1,1,1,1,1,1,1
14.36432866,0.9971270718,0.9517127072,0.9946961326,0.957679558,0.979558011,0.9796685083,0.9755801105,0.9741436464,0.984198895,0.9601104972,0.9997790055,0.9565745856,1,1,1,1,1,1,1,1,1
14.41437876,0.9971270718,0.9521546961,0.9946961326,0.9577900552,0.979558011,0.9797790055,0.9755801105,0.9742541436,0.984198895,0.960441989,0.9997790055,0.9565745856,1,1,1,1,1,1,1,1,1
14.46442886,0.9971270718,0.9522651934,0.9946961326,0.958121547,0.979558011,0.9798895028,0.9755801105,0.9743646409,0.984198895,0.9606629834,0.9997790055,0.9567955801,1,1,1,1,1,1,1,1,1
14.51447896,0.9971270718,0.9523756906,0.9946961326,0.9582320442,0.979558011,0.9798895028,0.9755801105,0.9744751381,0.984198895,0.9606629834,0.9997790055,0.9569060773,1,1,1,1,1,1,1,1,1
14.56452906,0.9971270718,0.9524861878,0.9946961326,0.9583425414,0.979558011,0.9801104972,0.9755801105,0.9748066298,0.984198895,0.9607734807,0.9997790055,0.9569060773,1,1,1,1,1,1,1,1,1
14.61457916,0.9971270718,0.9529281768,0.9946961326,0.9583425414,0.979558011,0.9802209945,0.9755801105,0.9750276243,0.984198895,0.9609944751,0.9997790055,0.9572375691,1,1,1,1,1,1,1,1,1
14.66462926,0.9971270718,0.9531491713,0.9946961326,0.9584530387,0.979558011,0.9802209945,0.9755801105,0.9750276243,0.984198895,0.9613259669,0.9997790055,0.9574585635,1,1,1,1,1,1,1,1,1
14.71467936,0.9971270718,0.953480663,0.9946961326,0.9584530387,0.979558011,0.9802209945,0.9755801105,0.9754696133,0.984198895,0.9615469613,0.9997790055,0.9574585635,1,1,1,1,1,1,1,1,1
14.76472946,0.9971270718,0.9537016575,0.9946961326,0.9585635359,0.979558011,0.980441989,0.9755801105,0.9754696133,0.984198895,0.9615469613,0.9997790055,0.9574585635,1,1,1,1,1,1,1,1,1
14.81477956,0.9971270718,0.9538121547,0.9946961326,0.9585635359,0.979558011,0.9805524862,0.9755801105,0.9756906077,0.984198895,0.9615469613,0.9997790055,0.9574585635,1,1,1,1,1,1,1,1,1
14.86482966,0.9971270718,0.9539226519,0.9946961326,0.9586740331,0.979558011,0.9806629834,0.9755801105,0.9756906077,0.984198895,0.9616574586,0.9997790055,0.9575690608,1,1,1,1,1,1,1,1,1
14.91487976,0.9971270718,0.9541436464,0.9946961326,0.9591160221,0.979558011,0.9807734807,0.9755801105,0.9759116022,0.984198895,0.961878453,0.9997790055,0.957679558,1,1,1,1,1,1,1,1,1
14.96492986,0.9971270718,0.9543646409,0.9946961326,0.9592265193,0.979558011,0.9808839779,0.9755801105,0.9761325967,0.984198895,0.961878453,0.9997790055,0.9577900552,1,1,1,1,1,1,1,1,1
15.01497996,0.9971270718,0.9545856354,0.9946961326,0.9592265193,0.979558011,0.9809944751,0.9755801105,0.9762430939,0.984198895,0.961878453,0.9997790055,0.9580110497,1,1,1,1,1,1,1,1,1
15.06503006,0.9971270718,0.9549171271,0.9946961326,0.9594475138,0.979558011,0.9811049724,0.9755801105,0.9762430939,0.984198895,0.9620994475,0.9997790055,0.9583425414,1,1,1,1,1,1,1,1,1
15.11508016,0.9971270718,0.9550276243,0.9946961326,0.9594475138,0.979558011,0.9812154696,0.9755801105,0.9764640884,0.984198895,0.9626519337,0.9997790055,0.9583425414,1,1,1,1,1,1,1,1,1
15.16513026,0.9971270718,0.9551381215,0.9946961326,0.9594475138,0.979558011,0.9812154696,0.9755801105,0.9765745856,0.984198895,0.9627624309,0.9997790055,0.9583425414,1,1,1,1,1,1,1,1,1
15.21518036,0.9971270718,0.955359116,0.9946961326,0.9597790055,0.979558011,0.9814364641,0.9755801105,0.9766850829,0.984198895,0.9629834254,0.9997790055,0.9585635359,1,1,1,1,1,1,1,1,1
15.26523046,0.9971270718,0.9554696133,0.9946961326,0.9597790055,0.979558011,0.9814364641,0.9755801105,0.9769060773,0.984198895,0.9629834254,0.9997790055,0.9585635359,1,1,1,1,1,1,1,1,1
15.31528056,0.9971270718,0.9555801105,0.9946961326,0.9598895028,0.979558011,0.9815469613,0.9755801105,0.9769060773,0.984198895,0.9629834254,0.9997790055,0.9588950276,1,1,1,1,1,1,1,1,1
15.36533066,0.9971270718,0.955801105,0.9946961326,0.96,0.979558011,0.9816574586,0.9755801105,0.9770165746,0.984198895,0.9632044199,0.9997790055,0.9588950276,1,1,1,1,1,1,1,1,1
15.41538076,0.9971270718,0.955801105,0.9946961326,0.9602209945,0.979558011,0.9816574586,0.9755801105,0.9770165746,0.984198895,0.9632044199,0.9997790055,0.9591160221,1,1,1,1,1,1,1,1,1
15.46543086,0.9971270718,0.955801105,0.9946961326,0.9603314917,0.979558011,0.9817679558,0.9755801105,0.9771270718,0.984198895,0.9632044199,0.9997790055,0.9592265193,1,1,1,1,1,1,1,1,1
15.51548096,0.9971270718,0.9559116022,0.9946961326,0.9605524862,0.979558011,0.9817679558,0.9755801105,0.9772375691,0.984198895,0.9634254144,0.9997790055,0.9592265193,1,1,1,1,1,1,1,1,1
15.56553106,0.9971270718,0.9560220994,0.9946961326,0.9605524862,0.979558011,0.981878453,0.9755801105,0.9774585635,0.984198895,0.9635359116,0.9997790055,0.9593370166,1,1,1,1,1,1,1,1,1
15.61558116,0.9971270718,0.9563535912,0.9946961326,0.9606629834,0.979558011,0.9819889503,0.9755801105,0.977679558,0.984198895,0.9635359116,0.9997790055,0.9596685083,1,1,1,1,1,1,1,1,1
15.66563126,0.9971270718,0.9565745856,0.9946961326,0.9608839779,0.979558011,0.9819889503,0.9755801105,0.9780110497,0.984198895,0.9636464088,0.9997790055,0.9596685083,1,1,1,1,1,1,1,1,1
15.71568136,0.9971270718,0.9565745856,0.9946961326,0.9613259669,0.979558011,0.9822099448,0.9755801105,0.9782320442,0.984198895,0.9636464088,0.9997790055,0.9596685083,1,1,1,1,1,1,1,1,1
15.76573146,0.9971270718,0.9566850829,0.9946961326,0.9614364641,0.979558011,0.9822099448,0.9755801105,0.9785635359,0.984198895,0.9638674033,0.9997790055,0.9598895028,1,1,1,1,1,1,1,1,1
15.81578156,0.9971270718,0.9566850829,0.9946961326,0.9614364641,0.979558011,0.9822099448,0.9755801105,0.9786740331,0.984198895,0.9639779006,0.9997790055,0.96,1,1,1,1,1,1,1,1,1
15.86583166,0.9971270718,0.9569060773,0.9946961326,0.9615469613,0.979558011,0.9822099448,0.9755801105,0.9787845304,0.984198895,0.9640883978,0.9997790055,0.9602209945,1,1,1,1,1,1,1,1,1
15.91588176,0.9971270718,0.9569060773,0.9946961326,0.9616574586,0.979558011,0.9824309392,0.9755801105,0.9787845304,0.984198895,0.9643093923,0.9997790055,0.9603314917,1,1,1,1,1,1,1,1,1
15.96593186,0.9971270718,0.9572375691,0.9946961326,0.961878453,0.979558011,0.9825414365,0.9755801105,0.9787845304,0.984198895,0.9644198895,0.9997790055,0.960441989,1,1,1,1,1,1,1,1,1
16.01598196,0.9971270718,0.9574585635,0.9946961326,0.961878453,0.979558011,0.9826519337,0.9755801105,0.9788950276,0.984198895,0.9644198895,0.9997790055,0.9605524862,1,1,1,1,1,1,1,1,1
16.06603206,0.9971270718,0.9575690608,0.9946961326,0.961878453,0.979558011,0.9827624309,0.9755801105,0.9790055249,0.984198895,0.9645303867,0.9997790055,0.9605524862,1,1,1,1,1,1,1,1,1
16.11608216,0.9971270718,0.957679558,0.9946961326,0.961878453,0.979558011,0.9829834254,0.9755801105,0.9792265193,0.984198895,0.964640884,0.9997790055,0.9605524862,1,1,1,1,1,1,1,1,1
16.16613226,0.9971270718,0.958121547,0.9946961326,0.9619889503,0.979558011,0.9832044199,0.9755801105,0.9792265193,0.984198895,0.964640884,0.9997790055,0.9607734807,1,1,1,1,1,1,1,1,1
16.21618236,0.9971270718,0.9582320442,0.9946961326,0.9619889503,0.979558011,0.9834254144,0.9755801105,0.9792265193,0.984198895,0.9647513812,0.9997790055,0.9608839779,1,1,1,1,1,1,1,1,1
16.26623246,0.9971270718,0.9582320442,0.9946961326,0.9620994475,0.979558011,0.9836464088,0.9755801105,0.9793370166,0.984198895,0.9647513812,0.9997790055,0.9609944751,1,1,1,1,1,1,1,1,1
16.31628257,0.9971270718,0.9583425414,0.9946961326,0.9620994475,0.979558011,0.9837569061,0.9755801105,0.9794475138,0.984198895,0.9649723757,0.9997790055,0.9609944751,1,1,1,1,1,1,1,1,1
16.36633267,0.9971270718,0.9586740331,0.9946961326,0.9622099448,0.979558011,0.9837569061,0.9755801105,0.979558011,0.984198895,0.9649723757,0.9997790055,0.9611049724,1,1,1,1,1,1,1,1,1
16.41638277,0.9971270718,0.9588950276,0.9946961326,0.962320442,0.979558011,0.9837569061,0.9755801105,0.979558011,0.984198895,0.9649723757,0.9997790055,0.9612154696,1,1,1,1,1,1,1,1,1
16.46643287,0.9971270718,0.9591160221,0.9946961326,0.9624309392,0.979558011,0.9839779006,0.9755801105,0.979558011,0.984198895,0.9650828729,0.9997790055,0.9613259669,1,1,1,1,1,1,1,1,1
16.51648297,0.9971270718,0.9593370166,0.9946961326,0.9624309392,0.979558011,0.984198895,0.9755801105,0.979558011,0.984198895,0.9650828729,0.9997790055,0.9614364641,1,1,1,1,1,1,1,1,1
16.56653307,0.9971270718,0.9594475138,0.9946961326,0.9626519337,0.979558011,0.9844198895,0.9755801105,0.9796685083,0.984198895,0.9651933702,0.9997790055,0.9615469613,1,1,1,1,1,1,1,1,1
16.61658317,0.9971270718,0.9597790055,0.9946961326,0.9626519337,0.979558011,0.9845303867,0.9755801105,0.9797790055,0.984198895,0.9651933702,0.9997790055,0.9615469613,1,1,1,1,1,1,1,1,1
16.66663327,0.9971270718,0.9598895028,0.9946961326,0.9626519337,0.979558011,0.984640884,0.9755801105,0.9797790055,0.984198895,0.9653038674,0.9997790055,0.9616574586,1,1,1,1,1,1,1,1,1
16.71668337,0.9973480663,0.9598895028,0.9946961326,0.9627624309,0.979558011,0.9847513812,0.9755801105,0.9797790055,0.984198895,0.9653038674,0.9997790055,0.9617679558,1,1,1,1,1,1,1,1,1
16.76673347,0.9974585635,0.9601104972,0.9946961326,0.9627624309,0.979558011,0.9847513812,0.9755801105,0.9797790055,0.984198895,0.9655248619,0.9997790055,0.961878453,1,1,1,1,1,1,1,1,1
16.81678357,0.9975690608,0.9603314917,0.9946961326,0.9628729282,0.979558011,0.9847513812,0.9755801105,0.9797790055,0.984198895,0.9656353591,0.9997790055,0.9619889503,1,1,1,1,1,1,1,1,1
16.86683367,0.9975690608,0.9605524862,0.9946961326,0.9628729282,0.979558011,0.9848618785,0.9755801105,0.9797790055,0.984198895,0.9658563536,0.9997790055,0.9619889503,1,1,1,1,1,1,1,1,1
16.91688377,0.9975690608,0.9605524862,0.9946961326,0.9628729282,0.979558011,0.9850828729,0.9755801105,0.9797790055,0.984198895,0.9658563536,0.9997790055,0.9620994475,1,1,1,1,1,1,1,1,1
16.96693387,0.9975690608,0.9606629834,0.9946961326,0.9629834254,0.979558011,0.9850828729,0.9755801105,0.9797790055,0.984198895,0.9658563536,0.9997790055,0.9622099448,1,1,1,1,1,1,1,1,1
17.01698397,0.9975690608,0.9608839779,0.9946961326,0.9632044199,0.979558011,0.9850828729,0.9755801105,0.9797790055,0.984198895,0.9660773481,0.9997790055,0.9622099448,1,1,1,1,1,1,1,1,1
17.06703407,0.9975690608,0.9608839779,0.9946961326,0.9633149171,0.979558011,0.9853038674,0.9755801105,0.9797790055,0.984198895,0.9662983425,0.9997790055,0.9622099448,1,1,1,1,1,1,1,1,1
17.11708417,0.9975690608,0.9609944751,0.9946961326,0.9633149171,0.979558011,0.9854143646,0.9755801105,0.9797790055,0.984198895,0.9664088398,0.9997790055,0.9625414365,1,1,1,1,1,1,1,1,1
17.16713427,0.9975690608,0.9609944751,0.9946961326,0.9633149171,0.979558011,0.9856353591,0.9755801105,0.9797790055,0.984198895,0.9667403315,0.9997790055,0.9625414365,1,1,1,1,1,1,1,1,1
17.21718437,0.9975690608,0.9611049724,0.9946961326,0.9634254144,0.979558011,0.9857458564,0.9755801105,0.9797790055,0.984198895,0.9670718232,0.9997790055,0.9626519337,1,1,1,1,1,1,1,1,1
17.26723447,0.9975690608,0.9612154696,0.9946961326,0.9634254144,0.979558011,0.9858563536,0.9755801105,0.9797790055,0.984198895,0.9672928177,0.9997790055,0.9627624309,1,1,1,1,1,1,1,1,1
17.31728457,0.9975690608,0.9612154696,0.9946961326,0.9635359116,0.979558011,0.9860773481,0.9755801105,0.9797790055,0.984198895,0.9672928177,0.9997790055,0.9628729282,1,1,1,1,1,1,1,1,1
17.36733467,0.9975690608,0.9612154696,0.9946961326,0.9637569061,0.979558011,0.9864088398,0.9755801105,0.9797790055,0.984198895,0.9674033149,0.9997790055,0.9629834254,1,1,1,1,1,1,1,1,1
17.41738477,0.9975690608,0.9612154696,0.9946961326,0.9637569061,0.979558011,0.9867403315,0.9755801105,0.9797790055,0.984198895,0.9675138122,0.9997790055,0.9630939227,1,1,1,1,1,1,1,1,1
17.46743487,0.9975690608,0.9612154696,0.9946961326,0.9638674033,0.979558011,0.9868508287,0.9755801105,0.9797790055,0.984198895,0.9676243094,0.9997790055,0.9633149171,1,1,1,1,1,1,1,1,1
17.51748497,0.9975690608,0.9612154696,0.9946961326,0.9638674033,0.979558011,0.9868508287,0.9755801105,0.9797790055,0.984198895,0.9676243094,0.9997790055,0.9633149171,1,1,1,1,1,1,1,1,1
17.56753507,0.9975690608,0.9612154696,0.9946961326,0.9638674033,0.979558011,0.986961326,0.9755801105,0.9797790055,0.984198895,0.9678453039,0.9997790055,0.9634254144,1,1,1,1,1,1,1,1,1
17.61758517,0.9975690608,0.9612154696,0.9946961326,0.9638674033,0.979558011,0.9870718232,0.9755801105,0.9797790055,0.984198895,0.9678453039,0.9997790055,0.9639779006,1,1,1,1,1,1,1,1,1
17.66763527,0.9975690608,0.9612154696,0.9946961326,0.9639779006,0.979558011,0.9871823204,0.9755801105,0.9797790055,0.984198895,0.9679558011,0.9997790055,0.964198895,1,1,1,1,1,1,1,1,1
17.71768537,0.9975690608,0.9613259669,0.9946961326,0.9639779006,0.979558011,0.9872928177,0.9755801105,0.9797790055,0.984198895,0.9681767956,0.9997790055,0.9643093923,1,1,1,1,1,1,1,1,1
17.76773547,0.9975690608,0.9613259669,0.9946961326,0.9639779006,0.979558011,0.9872928177,0.9755801105,0.9797790055,0.984198895,0.9681767956,0.9997790055,0.9644198895,1,1,1,1,1,1,1,1,1
17.81778557,0.9975690608,0.9613259669,0.9946961326,0.964198895,0.979558011,0.9874033149,0.9755801105,0.9797790055,0.984198895,0.9683977901,0.9997790055,0.9645303867,1,1,1,1,1,1,1,1,1
17.86783567,0.9975690608,0.9615469613,0.9946961326,0.964198895,0.979558011,0.9875138122,0.9755801105,0.9797790055,0.984198895,0.9687292818,0.9997790055,0.964640884,1,1,1,1,1,1,1,1,1
17.91788577,0.9975690608,0.9615469613,0.9946961326,0.964198895,0.979558011,0.9875138122,0.9755801105,0.9797790055,0.984198895,0.968839779,0.9997790055,0.964640884,1,1,1,1,1,1,1,1,1
17.96793587,0.9975690608,0.961878453,0.9946961326,0.964198895,0.979558011,0.9876243094,0.9755801105,0.9797790055,0.984198895,0.9690607735,0.9997790055,0.9649723757,1,1,1,1,1,1,1,1,1
18.01798597,0.9975690608,0.9619889503,0.9946961326,0.964198895,0.979558011,0.9877348066,0.9755801105,0.9797790055,0.984198895,0.969281768,0.9997790055,0.9651933702,1,1,1,1,1,1,1,1,1
18.06803607,0.9975690608,0.9619889503,0.9946961326,0.964198895,0.979558011,0.9878453039,0.9755801105,0.9797790055,0.984198895,0.9697237569,0.9997790055,0.9651933702,1,1,1,1,1,1,1,1,1
18.11808617,0.9975690608,0.9620994475,0.9946961326,0.964198895,0.979558011,0.9880662983,0.9755801105,0.9797790055,0.984198895,0.9699447514,0.9997790055,0.9653038674,1,1,1,1,1,1,1,1,1
18.16813627,0.9975690608,0.9622099448,0.9946961326,0.9644198895,0.979558011,0.9882872928,0.9755801105,0.9797790055,0.984198895,0.9701657459,0.9997790055,0.9654143646,1,1,1,1,1,1,1,1,1
18.21818637,0.9975690608,0.962320442,0.9946961326,0.9644198895,0.979558011,0.9882872928,0.9755801105,0.9797790055,0.984198895,0.9702762431,0.9997790055,0.9656353591,1,1,1,1,1,1,1,1,1
18.26823647,0.9975690608,0.9624309392,0.9946961326,0.9644198895,0.979558011,0.9883977901,0.9755801105,0.9797790055,0.984198895,0.9703867403,0.9997790055,0.9656353591,1,1,1,1,1,1,1,1,1
18.31828657,0.9975690608,0.9626519337,0.9946961326,0.9645303867,0.979558011,0.9883977901,0.9755801105,0.9797790055,0.984198895,0.970718232,0.9997790055,0.9657458564,1,1,1,1,1,1,1,1,1
18.36833667,0.9975690608,0.9626519337,0.9946961326,0.9645303867,0.979558011,0.9885082873,0.9755801105,0.9797790055,0.984198895,0.9709392265,0.9997790055,0.9661878453,1,1,1,1,1,1,1,1,1
18.41838677,0.9975690608,0.9626519337,0.9946961326,0.964640884,0.979558011,0.9885082873,0.9755801105,0.9797790055,0.984198895,0.9710497238,0.9997790055,0.9661878453,1,1,1,1,1,1,1,1,1
18.46843687,0.9975690608,0.9626519337,0.9946961326,0.964640884,0.979558011,0.9887292818,0.9755801105,0.9797790055,0.984198895,0.9712707182,0.9997790055,0.9661878453,1,1,1,1,1,1,1,1,1
18.51848697,0.9975690608,0.9626519337,0.9946961326,0.9647513812,0.979558011,0.9889502762,0.9755801105,0.9797790055,0.984198895,0.9712707182,0.9997790055,0.9662983425,1,1,1,1,1,1,1,1,1
18.56853707,0.9975690608,0.9627624309,0.9946961326,0.9647513812,0.979558011,0.9889502762,0.9755801105,0.9797790055,0.984198895,0.9713812155,0.9997790055,0.9662983425,1,1,1,1,1,1,1,1,1
18.61858717,0.9975690608,0.9627624309,0.9946961326,0.9647513812,0.979558011,0.9889502762,0.9755801105,0.9797790055,0.984198895,0.9714917127,0.9997790055,0.9664088398,1,1,1,1,1,1,1,1,1
18.66863727,0.9975690608,0.9628729282,0.9946961326,0.9648618785,0.979558011,0.9889502762,0.9755801105,0.9797790055,0.984198895,0.9716022099,0.9997790055,0.9667403315,1,1,1,1,1,1,1,1,1
18.71868737,0.9975690608,0.9628729282,0.9946961326,0.9649723757,0.979558011,0.9891712707,0.9755801105,0.9797790055,0.984198895,0.9719337017,0.9997790055,0.9668508287,1,1,1,1,1,1,1,1,1
18.76873747,0.9975690608,0.9628729282,0.9946961326,0.9649723757,0.979558011,0.989281768,0.9755801105,0.9797790055,0.984198895,0.9719337017,0.9997790055,0.9668508287,1,1,1,1,1,1,1,1,1
18.81878758,0.9975690608,0.9628729282,0.9946961326,0.9649723757,0.979558011,0.989281768,0.9755801105,0.9797790055,0.984198895,0.9719337017,0.9997790055,0.966961326,1,1,1,1,1,1,1,1,1
18.86883768,0.9975690608,0.9628729282,0.9946961326,0.9650828729,0.979558011,0.989281768,0.9755801105,0.9797790055,0.984198895,0.9721546961,0.9997790055,0.9670718232,1,1,1,1,1,1,1,1,1
18.91888778,0.9975690608,0.9628729282,0.9946961326,0.9650828729,0.979558011,0.9893922652,0.9755801105,0.9797790055,0.984198895,0.9721546961,0.9997790055,0.9672928177,1,1,1,1,1,1,1,1,1
18.96893788,0.9975690608,0.9628729282,0.9946961326,0.9650828729,0.979558011,0.9895027624,0.9755801105,0.9797790055,0.984198895,0.9721546961,0.9997790055,0.9674033149,1,1,1,1,1,1,1,1,1
19.01898798,0.9975690608,0.9628729282,0.9946961326,0.9651933702,0.979558011,0.9896132597,0.9755801105,0.9797790055,0.984198895,0.9722651934,0.9997790055,0.9675138122,1,1,1,1,1,1,1,1,1
19.06903808,0.9975690608,0.9629834254,0.9946961326,0.9651933702,0.979558011,0.9897237569,0.9755801105,0.9797790055,0.984198895,0.9723756906,0.9997790055,0.9679558011,1,1,1,1,1,1,1,1,1
19.11908818,0.9975690608,0.9630939227,0.9946961326,0.9651933702,0.979558011,0.9898342541,0.9755801105,0.9797790055,0.984198895,0.9724861878,0.9997790055,0.9680662983,1,1,1,1,1,1,1,1,1
19.16913828,0.9975690608,0.9630939227,0.9946961326,0.9651933702,0.979558011,0.9899447514,0.9755801105,0.9797790055,0.984198895,0.9727071823,0.9997790055,0.9683977901,1,1,1,1,1,1,1,1,1
19.21918838,0.9975690608,0.9630939227,0.9946961326,0.9651933702,0.979558011,0.9899447514,0.9755801105,0.9797790055,0.984198895,0.9728176796,0.9997790055,0.9683977901,1,1,1,1,1,1,1,1,1
19.26923848,0.9975690608,0.9632044199,0.9946961326,0.9653038674,0.979558011,0.9899447514,0.9755801105,0.9797790055,0.984198895,0.9728176796,0.9997790055,0.9685082873,1,1,1,1,1,1,1,1,1
19.31928858,0.9975690608,0.9632044199,0.9946961326,0.9653038674,0.979558011,0.9901657459,0.9755801105,0.9797790055,0.984198895,0.9729281768,0.9997790055,0.9685082873,1,1,1,1,1,1,1,1,1
19.36933868,0.9975690608,0.9632044199,0.9946961326,0.9654143646,0.979558011,0.9901657459,0.9755801105,0.9797790055,0.984198895,0.9731491713,0.9997790055,0.9687292818,1,1,1,1,1,1,1,1,1
19.41938878,0.9975690608,0.9632044199,0.9946961326,0.9654143646,0.979558011,0.9902762431,0.9755801105,0.9797790055,0.984198895,0.9731491713,0.9997790055,0.968839779,1,1,1,1,1,1,1,1,1
19.46943888,0.9975690608,0.9633149171,0.9946961326,0.9654143646,0.979558011,0.9902762431,0.9755801105,0.9797790055,0.984198895,0.9731491713,0.9997790055,0.9689502762,1,1,1,1,1,1,1,1,1
19.51948898,0.9975690608,0.9633149171,0.9946961326,0.9654143646,0.979558011,0.9902762431,0.9755801105,0.9797790055,0.984198895,0.9732596685,0.9997790055,0.9691712707,1,1,1,1,1,1,1,1,1
19.56953908,0.9975690608,0.9633149171,0.9946961326,0.9654143646,0.979558011,0.9904972376,0.9755801105,0.9797790055,0.984198895,0.9732596685,0.9997790055,0.969281768,1,1,1,1,1,1,1,1,1
19.61958918,0.9975690608,0.9634254144,0.9946961326,0.9655248619,0.979558011,0.9904972376,0.9755801105,0.9797790055,0.984198895,0.9733701657,0.9997790055,0.9693922652,1,1,1,1,1,1,1,1,1
19.66963928,0.9975690608,0.9635359116,0.9946961326,0.9655248619,0.979558011,0.9904972376,0.9755801105,0.9797790055,0.984198895,0.973480663,0.9997790055,0.9695027624,1,1,1,1,1,1,1,1,1
19.71968938,0.9975690608,0.9635359116,0.9946961326,0.9656353591,0.979558011,0.9904972376,0.9755801105,0.9798895028,0.984198895,0.973480663,0.9997790055,0.9697237569,1,1,1,1,1,1,1,1,1
19.76973948,0.9975690608,0.9635359116,0.9946961326,0.9656353591,0.979558011,0.9906077348,0.9755801105,0.9798895028,0.984198895,0.9739226519,0.9997790055,0.9700552486,1,1,1,1,1,1,1,1,1
19.81978958,0.9975690608,0.9636464088,0.9946961326,0.9656353591,0.979558011,0.990718232,0.9755801105,0.9798895028,0.984198895,0.9740331492,0.9997790055,0.9701657459,1,1,1,1,1,1,1,1,1
19.86983968,0.9975690608,0.9636464088,0.9946961326,0.9656353591,0.979558011,0.990718232,0.9755801105,0.9798895028,0.984198895,0.9743646409,0.9997790055,0.9703867403,1,1,1,1,1,1,1,1,1
19.91988978,0.9975690608,0.9636464088,0.9946961326,0.9657458564,0.979558011,0.990718232,0.9755801105,0.9798895028,0.984198895,0.9743646409,0.9997790055,0.9703867403,1,1,1,1,1,1,1,1,1
19.96993988,0.9975690608,0.9636464088,0.9946961326,0.9658563536,0.979558011,0.9909392265,0.9755801105,0.9798895028,0.984198895,0.9743646409,0.9997790055,0.9703867403,1,1,1,1,1,1,1,1,1
20.01998998,0.9975690608,0.9637569061,0.9946961326,0.9658563536,0.979558011,0.9910497238,0.9755801105,0.98,0.984198895,0.9744751381,0.9997790055,0.9708287293,,,,,,,,,
20.07004008,0.9975690608,0.9637569061,0.9946961326,0.9659668508,0.979558011,0.991160221,0.9755801105,0.98,0.984198895,0.9745856354,0.9997790055,0.9709392265,,,,,,,,,
20.12009018,0.9975690608,0.9637569061,0.9946961326,0.9659668508,0.979558011,0.991160221,0.9755801105,0.98,0.984198895,0.9745856354,0.9997790055,0.9709392265,,,,,,,,,
20.17014028,0.9975690608,0.9637569061,0.9946961326,0.9659668508,0.979558011,0.991160221,0.9755801105,0.98,0.984198895,0.9745856354,0.9997790055,0.971160221,,,,,,,,,
20.22019038,0.9975690608,0.9639779006,0.9946961326,0.9660773481,0.979558011,0.9912707182,0.9755801105,0.98,0.984198895,0.9745856354,0.9997790055,0.971160221,,,,,,,,,
20.27024048,0.9975690608,0.9639779006,0.9946961326,0.9660773481,0.979558011,0.9912707182,0.9755801105,0.98,0.984198895,0.9746961326,0.9997790055,0.971160221,,,,,,,,,
20.32029058,0.9975690608,0.9639779006,0.9946961326,0.9661878453,0.979558011,0.9912707182,0.9755801105,0.98,0.984198895,0.9746961326,0.9997790055,0.9716022099,,,,,,,,,
20.37034068,0.9975690608,0.9639779006,0.9946961326,0.9661878453,0.979558011,0.9912707182,0.9755801105,0.9801104972,0.984198895,0.9746961326,0.9997790055,0.9717127072,,,,,,,,,
20.42039078,0.9975690608,0.9640883978,0.9946961326,0.9661878453,0.979558011,0.9912707182,0.9755801105,0.9801104972,0.984198895,0.9746961326,0.9997790055,0.9720441989,,,,,,,,,
20.47044088,0.9975690608,0.964198895,0.9946961326,0.9662983425,0.979558011,0.9912707182,0.9755801105,0.9801104972,0.984198895,0.9746961326,0.9997790055,0.9721546961,,,,,,,,,
20.52049098,0.9975690608,0.964198895,0.9946961326,0.9662983425,0.979558011,0.9914917127,0.9755801105,0.9801104972,0.984198895,0.9746961326,0.9997790055,0.9722651934,,,,,,,,,
20.57054108,0.9975690608,0.964198895,0.9946961326,0.9662983425,0.979558011,0.9916022099,0.9755801105,0.9801104972,0.984198895,0.9746961326,0.9997790055,0.9724861878,,,,,,,,,
20.62059118,0.9975690608,0.9643093923,0.9946961326,0.9662983425,0.979558011,0.9916022099,0.9755801105,0.9801104972,0.984198895,0.9746961326,0.9997790055,0.9725966851,,,,,,,,,
20.67064128,0.9975690608,0.9643093923,0.9946961326,0.9664088398,0.979558011,0.9917127072,0.9755801105,0.9802209945,0.984198895,0.9746961326,0.9997790055,0.9725966851,,,,,,,,,
20.72069138,0.9975690608,0.9643093923,0.9946961326,0.9664088398,0.979558011,0.9917127072,0.9755801105,0.9802209945,0.984198895,0.9746961326,0.9997790055,0.9729281768,,,,,,,,,
20.77074148,0.9975690608,0.9644198895,0.9946961326,0.9664088398,0.979558011,0.9918232044,0.9755801105,0.9802209945,0.984198895,0.9746961326,0.9997790055,0.973038674,,,,,,,,,
20.82079158,0.9975690608,0.9645303867,0.9946961326,0.966519337,0.979558011,0.9919337017,0.9755801105,0.9802209945,0.984198895,0.9746961326,0.9997790055,0.973038674,,,,,,,,,
20.87084168,0.9975690608,0.9645303867,0.9946961326,0.9666298343,0.979558011,0.9920441989,0.9755801105,0.9802209945,0.984198895,0.9746961326,0.9997790055,0.9732596685,,,,,,,,,
20.92089178,0.9975690608,0.9645303867,0.9946961326,0.9666298343,0.979558011,0.9920441989,0.9755801105,0.9802209945,0.984198895,0.9748066298,0.9997790055,0.9733701657,,,,,,,,,
20.97094188,0.9975690608,0.964640884,0.9946961326,0.9666298343,0.979558011,0.9920441989,0.9755801105,0.9802209945,0.984198895,0.9749171271,0.9997790055,0.9733701657,,,,,,,,,
21.02099198,0.9975690608,0.964640884,0.9946961326,0.9667403315,0.979558011,0.9921546961,0.9755801105,0.9803314917,0.984198895,0.9749171271,0.9997790055,0.9735911602,,,,,,,,,
21.07104208,0.9975690608,0.964640884,0.9946961326,0.9668508287,0.979558011,0.9922651934,0.9755801105,0.9803314917,0.984198895,0.9749171271,0.9997790055,0.9738121547,,,,,,,,,
21.12109218,0.9975690608,0.9647513812,0.9946961326,0.966961326,0.979558011,0.9923756906,0.9755801105,0.9803314917,0.984198895,0.9749171271,0.9997790055,0.9739226519,,,,,,,,,
21.17114228,0.9975690608,0.9648618785,0.9946961326,0.966961326,0.979558011,0.9923756906,0.9755801105,0.9803314917,0.984198895,0.9749171271,0.9997790055,0.9741436464,,,,,,,,,
21.22119238,0.9975690608,0.9648618785,0.9946961326,0.966961326,0.979558011,0.9923756906,0.9755801105,0.9803314917,0.984198895,0.9749171271,0.9997790055,0.9743646409,,,,,,,,,
21.27124248,0.9975690608,0.9648618785,0.9946961326,0.9670718232,0.979558011,0.9925966851,0.9755801105,0.9803314917,0.984198895,0.9749171271,0.9997790055,0.9743646409,,,,,,,,,
21.32129259,0.9975690608,0.9649723757,0.9946961326,0.9670718232,0.979558011,0.9925966851,0.9755801105,0.980441989,0.984198895,0.9749171271,0.9997790055,0.9745856354,,,,,,,,,
21.37134269,0.9975690608,0.9649723757,0.9946961326,0.9671823204,0.979558011,0.9925966851,0.9755801105,0.980441989,0.984198895,0.9749171271,0.9997790055,0.9748066298,,,,,,,,,
21.42139279,0.9975690608,0.9650828729,0.9946961326,0.9671823204,0.979558011,0.9925966851,0.9755801105,0.980441989,0.984198895,0.9749171271,0.9997790055,0.9748066298,,,,,,,,,
21.47144289,0.9975690608,0.9650828729,0.9946961326,0.9672928177,0.979558011,0.9925966851,0.9755801105,0.980441989,0.984198895,0.9749171271,0.9997790055,0.9750276243,,,,,,,,,
21.52149299,0.9975690608,0.9651933702,0.9946961326,0.9672928177,0.979558011,0.9925966851,0.9755801105,0.980441989,0.984198895,0.9750276243,0.9997790055,0.9752486188,,,,,,,,,
21.57154309,0.9975690608,0.9651933702,0.9946961326,0.9672928177,0.979558011,0.9925966851,0.9755801105,0.980441989,0.984198895,0.9750276243,0.9997790055,0.975359116,,,,,,,,,
21.62159319,0.9975690608,0.9651933702,0.9946961326,0.9674033149,0.979558011,0.9927071823,0.9755801105,0.980441989,0.984198895,0.9750276243,0.9997790055,0.9754696133,,,,,,,,,
21.67164329,0.9975690608,0.9651933702,0.9946961326,0.9674033149,0.979558011,0.9928176796,0.9755801105,0.9805524862,0.984198895,0.9750276243,0.9997790055,0.9755801105,,,,,,,,,
21.72169339,0.9975690608,0.9654143646,0.9946961326,0.9675138122,0.979558011,0.9928176796,0.9755801105,0.9805524862,0.984198895,0.9750276243,0.9997790055,0.9756906077,,,,,,,,,
21.77174349,0.9975690608,0.9654143646,0.9946961326,0.9675138122,0.979558011,0.9928176796,0.9755801105,0.9805524862,0.984198895,0.9750276243,0.9997790055,0.9759116022,,,,,,,,,
21.82179359,0.9975690608,0.9654143646,0.9946961326,0.9675138122,0.979558011,0.9928176796,0.9755801105,0.9805524862,0.984198895,0.9750276243,0.9997790055,0.9759116022,,,,,,,,,
21.87184369,0.9975690608,0.9655248619,0.9946961326,0.9675138122,0.979558011,0.9928176796,0.9755801105,0.9805524862,0.984198895,0.9750276243,0.9997790055,0.9761325967,,,,,,,,,
21.92189379,0.9975690608,0.9655248619,0.9946961326,0.9675138122,0.979558011,0.9928176796,0.9755801105,0.9805524862,0.984198895,0.9751381215,0.9997790055,0.9761325967,,,,,,,,,
21.97194389,0.9975690608,0.9655248619,0.9946961326,0.9676243094,0.979558011,0.9928176796,0.9755801105,0.9805524862,0.984198895,0.9751381215,0.9997790055,0.9762430939,,,,,,,,,
22.02199399,0.9975690608,0.9656353591,0.9946961326,0.9676243094,0.979558011,0.9929281768,0.9755801105,0.9805524862,0.984198895,0.9751381215,0.9997790055,0.9763535912,,,,,,,,,
22.07204409,0.9975690608,0.9657458564,0.9946961326,0.9677348066,0.979558011,0.9929281768,0.9755801105,0.9805524862,0.984198895,0.9751381215,0.9997790055,0.9764640884,,,,,,,,,
22.12209419,0.9975690608,0.9657458564,0.9946961326,0.9678453039,0.979558011,0.9929281768,0.9755801105,0.9805524862,0.984198895,0.9751381215,0.9997790055,0.9765745856,,,,,,,,,
22.17214429,0.9975690608,0.9657458564,0.9946961326,0.9678453039,0.979558011,0.9929281768,0.9755801105,0.9805524862,0.984198895,0.9752486188,0.9997790055,0.9765745856,,,,,,,,,
22.22219439,0.9975690608,0.9658563536,0.9946961326,0.9678453039,0.979558011,0.9929281768,0.9755801105,0.9805524862,0.984198895,0.9752486188,0.9997790055,0.9766850829,,,,,,,,,
22.27224449,0.9975690608,0.9659668508,0.9946961326,0.9679558011,0.979558011,0.9929281768,0.9755801105,0.9805524862,0.984198895,0.9752486188,0.9997790055,0.9767955801,,,,,,,,,
22.32229459,0.9975690608,0.9659668508,0.9946961326,0.9679558011,0.979558011,0.9929281768,0.9755801105,0.9805524862,0.984198895,0.9752486188,0.9997790055,0.9769060773,,,,,,,,,
22.37234469,1,0.9820994475,1,0.9798895028,0.9931491713,0.993480663,0.9960220994,0.9906077348,0.9971270718,0.9811049724,1,0.9880662983,,,,,,,,,
22.42239479,1,0.9864088398,1,0.9900552486,0.998121547,0.9944751381,0.9993370166,0.9931491713,0.9990055249,0.9834254144,1,0.995801105,,,,,,,,,
22.47244489,1,0.9880662983,1,0.9912707182,0.9986740331,0.9944751381,1,0.9935911602,0.9998895028,0.9856353591,1,0.9959116022,,,,,,,,,
22.52249499,1,0.9891712707,1,0.9912707182,0.9991160221,0.9944751381,1,0.9940331492,1,0.9862983425,1,0.9961325967,,,,,,,,,
22.57254509,1,0.9900552486,1,0.9913812155,0.9992265193,0.9944751381,1,0.9943646409,1,0.9870718232,1,0.9963535912,,,,,,,,,
22.62259519,1,0.9904972376,1,0.9916022099,0.9994475138,0.9944751381,1,0.9945856354,1,0.9876243094,1,0.9964640884,,,,,,,,,
22.67264529,1,0.9906077348,1,0.9916022099,0.9997790055,0.9944751381,1,0.9950276243,1,0.9877348066,1,0.9964640884,,,,,,,,,
22.72269539,1,0.9912707182,1,0.9916022099,0.9998895028,0.9944751381,1,0.9951381215,1,0.9877348066,1,0.9965745856,,,,,,,,,
22.77274549,1,0.9916022099,1,0.9919337017,1,0.9945856354,1,0.995359116,1,0.9877348066,1,0.9965745856,,,,,,,,,
22.82279559,1,0.9919337017,1,0.9919337017,1,0.9945856354,1,0.995359116,1,0.9878453039,1,0.9965745856,,,,,,,,,
22.87284569,1,0.9921546961,1,0.9919337017,1,0.9945856354,1,0.9955801105,1,0.9878453039,1,0.9966850829,,,,,,,,,
22.92289579,1,0.9924861878,1,0.9921546961,1,0.9945856354,1,0.995801105,1,0.9878453039,1,0.9967955801,,,,,,,,,
22.97294589,1,0.9928176796,1,0.9921546961,1,0.9945856354,1,0.9959116022,1,0.9878453039,1,0.9967955801,,,,,,,,,
23.02299599,1,0.9928176796,1,0.9924861878,1,0.9945856354,1,0.9961325967,1,0.9879558011,1,0.9969060773,,,,,,,,,
23.07304609,1,0.9928176796,1,0.9929281768,1,0.9945856354,1,0.9963535912,1,0.9879558011,1,0.9970165746,,,,,,,,,
23.12309619,1,0.9929281768,1,0.993038674,1,0.9945856354,1,0.9964640884,1,0.9879558011,1,0.9970165746,,,,,,,,,
23.17314629,1,0.993038674,1,0.993038674,1,0.9945856354,1,0.9966850829,1,0.9879558011,1,0.9971270718,,,,,,,,,
23.22319639,1,0.993038674,1,0.993038674,1,0.9945856354,1,0.9966850829,1,0.9880662983,1,0.9971270718,,,,,,,,,
23.27324649,1,0.9931491713,1,0.993038674,1,0.9945856354,1,0.9969060773,1,0.9881767956,1,0.9971270718,,,,,,,,,
23.32329659,1,0.9933701657,1,0.993038674,1,0.9945856354,1,0.9970165746,1,0.9882872928,1,0.9971270718,,,,,,,,,
23.37334669,1,0.9935911602,1,0.993038674,1,0.9945856354,1,0.9971270718,1,0.9883977901,1,0.9972375691,,,,,,,,,
23.42339679,1,0.9935911602,1,0.9932596685,1,0.9945856354,1,0.9972375691,1,0.9885082873,1,0.9973480663,,,,,,,,,
23.47344689,1,0.9937016575,1,0.9932596685,1,0.9945856354,1,0.9972375691,1,0.9887292818,1,0.9973480663,,,,,,,,,
23.52349699,1,0.9938121547,1,0.9932596685,1,0.9945856354,1,0.9974585635,1,0.9889502762,1,0.9973480663,,,,,,,,,
23.57354709,1,0.9938121547,1,0.9932596685,1,0.9945856354,1,0.9974585635,1,0.9890607735,1,0.9973480663,,,,,,,,,
23.62359719,1,0.9939226519,1,0.9932596685,1,0.9945856354,1,0.9974585635,1,0.9890607735,1,0.9973480663,,,,,,,,,
23.67364729,1,0.9939226519,1,0.9932596685,1,0.9945856354,1,0.9974585635,1,0.9890607735,1,0.9973480663,,,,,,,,,
23.72369739,1,0.9941436464,1,0.9932596685,1,0.9945856354,1,0.9974585635,1,0.9890607735,1,0.9973480663,,,,,,,,,
23.77374749,1,0.9941436464,1,0.993480663,1,0.9945856354,1,0.9974585635,1,0.9890607735,1,0.9973480663,,,,,,,,,
23.8237976,1,0.9942541436,1,0.993480663,1,0.9945856354,1,0.9974585635,1,0.9891712707,1,0.9973480663,,,,,,,,,
23.8738477,1,0.9942541436,1,0.993480663,1,0.9945856354,1,0.9975690608,1,0.9891712707,1,0.9975690608,,,,,,,,,
23.9238978,1,0.9944751381,1,0.9935911602,1,0.9945856354,1,0.9975690608,1,0.9891712707,1,0.9977900552,,,,,,,,,
23.9739479,1,0.9944751381,1,0.9935911602,1,0.9945856354,1,0.9975690608,1,0.9891712707,1,0.9977900552,,,,,,,,,
24.023998,1,0.9945856354,1,0.9935911602,1,0.9945856354,1,0.9975690608,1,0.9891712707,1,0.9977900552,,,,,,,,,
24.0740481,1,0.9946961326,1,0.9935911602,1,0.9945856354,1,0.9975690608,1,0.9891712707,1,0.9977900552,,,,,,,,,
24.1240982,1,0.9948066298,1,0.9937016575,1,0.9945856354,1,0.9975690608,1,0.9891712707,1,0.9977900552,,,,,,,,,
24.1741483,1,0.9948066298,1,0.9938121547,1,0.9945856354,1,0.9975690608,1,0.9891712707,1,0.9977900552,,,,,,,,,
24.2241984,1,0.9949171271,1,0.9938121547,1,0.9945856354,1,0.9975690608,1,0.9891712707,1,0.9979005525,,,,,,,,,
24.2742485,1,0.9950276243,1,0.9938121547,1,0.9945856354,1,0.9975690608,1,0.9891712707,1,0.9979005525,,,,,,,,,
24.3242986,1,0.9950276243,1,0.9938121547,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9979005525,,,,,,,,,
24.3743487,1,0.9950276243,1,0.9938121547,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9979005525,,,,,,,,,
24.4243988,1,0.9950276243,1,0.9939226519,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9979005525,,,,,,,,,
24.4744489,1,0.9950276243,1,0.9939226519,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9979005525,,,,,,,,,
24.524499,1,0.9950276243,1,0.9940331492,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9979005525,,,,,,,,,
24.5745491,1,0.9950276243,1,0.9940331492,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9980110497,,,,,,,,,
24.6245992,1,0.9950276243,1,0.9940331492,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9980110497,,,,,,,,,
24.6746493,1,0.9950276243,1,0.9941436464,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9980110497,,,,,,,,,
24.7246994,1,0.9950276243,1,0.9941436464,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9980110497,,,,,,,,,
24.7747495,1,0.9950276243,1,0.9942541436,1,0.9945856354,1,0.997679558,1,0.989281768,1,0.9980110497,,,,,,,,,
24.8247996,1,0.9950276243,1,0.9943646409,1,0.9945856354,1,0.9977900552,1,0.9893922652,1,0.9980110497,,,,,,,,,
24.8748497,1,0.9950276243,1,0.9943646409,1,0.9945856354,1,0.9977900552,1,0.9893922652,1,0.998121547,,,,,,,,,
24.9248998,1,0.9950276243,1,0.9943646409,1,0.9945856354,1,0.9977900552,1,0.9893922652,1,0.998121547,,,,,,,,,
24.9749499,1,0.9950276243,1,0.9943646409,1,0.9945856354,1,0.9977900552,1,0.9893922652,1,0.998121547,,,,,,,,,
25.025,1,1,1,0.998121547,1,0.9987845304,1,0.9996685083,1,0.9920441989,1,0.9984530387,,,,,,,,,
25.0750501,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9951381215,1,0.9998895028,,,,,,,,,
25.1251002,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9959116022,1,0.9998895028,,,,,,,,,
25.1751503,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9959116022,1,0.9998895028,,,,,,,,,
25.2252004,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9959116022,1,0.9998895028,,,,,,,,,
25.2752505,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9959116022,1,0.9998895028,,,,,,,,,
25.3253006,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9959116022,1,0.9998895028,,,,,,,,,
25.3753507,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9959116022,1,0.9998895028,,,,,,,,,
25.4254008,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9959116022,1,0.9998895028,,,,,,,,,
25.4754509,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9961325967,1,0.9998895028,,,,,,,,,
25.525501,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9966850829,1,0.9998895028,,,,,,,,,
25.5755511,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9970165746,1,0.9998895028,,,,,,,,,
25.6256012,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9971270718,1,0.9998895028,,,,,,,,,
25.6756513,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9973480663,1,0.9998895028,,,,,,,,,
25.7257014,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9974585635,1,0.9998895028,,,,,,,,,
25.7757515,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9975690608,1,0.9998895028,,,,,,,,,
25.8258016,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.997679558,1,0.9998895028,,,,,,,,,
25.8758517,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9979005525,1,0.9998895028,,,,,,,,,
25.9259018,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9980110497,1,0.9998895028,,,,,,,,,
25.9759519,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9982320442,1,0.9998895028,,,,,,,,,
26.026002,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9983425414,1,0.9998895028,,,,,,,,,
26.0760521,1,1,1,0.9983425414,1,0.9988950276,1,0.9996685083,1,0.9984530387,1,0.9998895028,,,,,,,,,
26.1261022,1,1,1,0.9983425414,1,0.9990055249,1,0.9996685083,1,0.9985635359,1,0.9998895028,,,,,,,,,
26.1761523,1,1,1,0.9983425414,1,0.9991160221,1,0.9996685083,1,0.9986740331,1,0.9998895028,,,,,,,,,
26.2262024,1,1,1,0.9983425414,1,0.9991160221,1,0.9996685083,1,0.9988950276,1,0.9998895028,,,,,,,,,
26.27625251,1,1,1,0.9983425414,1,0.9992265193,1,0.9996685083,1,0.9990055249,1,0.9998895028,,,,,,,,,
26.32630261,1,1,1,0.9983425414,1,0.9992265193,1,0.9996685083,1,0.9991160221,1,0.9998895028,,,,,,,,,
26.37635271,1,1,1,0.9983425414,1,0.9993370166,1,0.9996685083,1,0.9991160221,1,0.9998895028,,,,,,,,,
26.42640281,1,1,1,0.9983425414,1,0.9993370166,1,0.9996685083,1,0.9993370166,1,0.9998895028,,,,,,,,,
26.47645291,1,1,1,0.9983425414,1,0.9994475138,1,0.9996685083,1,0.9993370166,1,0.9998895028,,,,,,,,,
26.52650301,1,1,1,0.9983425414,1,0.9994475138,1,0.9996685083,1,0.9994475138,1,0.9998895028,,,,,,,,,
26.57655311,1,1,1,0.9984530387,1,0.999558011,1,0.9996685083,1,0.999558011,1,0.9998895028,,,,,,,,,
26.62660321,1,1,1,0.9984530387,1,0.999558011,1,0.9996685083,1,0.9996685083,1,0.9998895028,,,,,,,,,
26.67665331,1,1,1,0.9985635359,1,0.9996685083,1,0.9996685083,1,0.9996685083,1,0.9998895028,,,,,,,,,
26.72670341,1,1,1,0.9985635359,1,0.9997790055,1,0.9996685083,1,0.9996685083,1,0.9998895028,,,,,,,,,
26.77675351,1,1,1,0.9987845304,1,0.9998895028,1,0.9996685083,1,0.9996685083,1,0.9998895028,,,,,,,,,
26.82680361,1,1,1,0.9987845304,1,1,1,0.9996685083,1,0.9996685083,1,0.9998895028,,,,,,,,,
26.87685371,1,1,1,0.9987845304,1,1,1,0.9996685083,1,0.9996685083,1,0.9998895028,,,,,,,,,
26.92690381,1,1,1,0.9990055249,1,1,1,0.9996685083,1,0.9996685083,1,0.9998895028,,,,,,,,,
26.97695391,1,1,1,0.9991160221,1,1,1,0.9997790055,1,0.9996685083,1,0.9998895028,,,,,,,,,
27.02700401,1,1,1,0.9991160221,1,1,1,0.9997790055,1,0.9996685083,1,0.9998895028,,,,,,,,,
27.07705411,1,1,1,0.9991160221,1,1,1,0.9997790055,1,0.9996685083,1,0.9998895028,,,,,,,,,
27.12710421,1,1,1,0.9992265193,1,1,1,0.9998895028,1,0.9996685083,1,0.9998895028,,,,,,,,,
27.17715431,1,1,1,0.9992265193,1,1,1,0.9998895028,1,0.9996685083,1,0.9998895028,,,,,,,,,
27.22720441,1,1,1,0.9993370166,1,1,1,0.9998895028,1,0.9997790055,1,0.9998895028,,,,,,,,,
27.27725451,1,1,1,0.9993370166,1,1,1,0.9998895028,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.32730461,1,1,1,0.9994475138,1,1,1,0.9998895028,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.37735471,1,1,1,0.9994475138,1,1,1,0.9998895028,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.42740481,1,1,1,0.9994475138,1,1,1,0.9998895028,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.47745491,1,1,1,0.999558011,1,1,1,0.9998895028,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.52750501,1,1,1,0.9996685083,1,1,1,1,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.57755511,1,1,1,0.9998895028,1,1,1,1,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.62760521,1,1,1,0.9998895028,1,1,1,1,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.67765531,1,1,1,1,1,1,1,1,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.72770541,1,1,1,1,1,1,1,1,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.77775551,1,1,1,1,1,1,1,1,1,0.9998895028,1,0.9998895028,,,,,,,,,
27.82780561,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
27.87785571,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
27.92790581,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
27.97795591,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.02800601,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.07805611,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.12810621,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.17815631,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.22820641,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.27825651,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.32830661,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.37835671,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.42840681,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.47845691,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.52850701,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.57855711,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.62860721,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.67865731,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.72870741,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.77875752,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.82880762,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.87885772,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.92890782,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
28.97895792,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.02900802,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.07905812,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.12910822,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.17915832,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.22920842,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.27925852,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.32930862,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.37935872,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.42940882,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.47945892,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.52950902,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.57955912,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.62960922,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.67965932,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.72970942,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.77975952,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.82980962,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.87985972,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.92990982,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
29.97995992,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.03001002,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.08006012,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.13011022,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.18016032,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.23021042,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.28026052,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.33031062,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.38036072,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.43041082,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.48046092,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.53051102,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.58056112,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.63061122,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.68066132,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.73071142,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.78076152,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.83081162,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.88086172,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.93091182,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
30.98096192,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.03101202,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.08106212,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.13111222,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.18116232,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.23121242,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.28126253,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.33131263,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.38136273,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.43141283,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.48146293,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.53151303,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.58156313,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.63161323,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.68166333,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.73171343,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.78176353,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.83181363,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.88186373,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.93191383,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
31.98196393,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.03201403,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.08206413,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.13211423,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.18216433,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.23221443,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.28226453,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.33231463,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.38236473,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.43241483,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.48246493,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.53251503,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.58256513,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.63261523,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.68266533,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.73271543,1,1,1,1,1,1,1,1,1,1,1,0.9998895028,,,,,,,,,
32.78276553,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
32.83281563,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
32.88286573,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
32.93291583,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
32.98296593,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.03301603,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.08306613,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.13311623,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.18316633,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.23321643,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.28326653,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.33331663,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.38336673,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.43341683,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.48346693,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.53351703,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.58356713,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.63361723,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.68366733,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.73371743,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.78376754,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.83381764,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.88386774,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.93391784,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
33.98396794,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.03401804,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.08406814,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.13411824,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.18416834,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.23421844,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.28426854,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.33431864,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.38436874,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.43441884,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.48446894,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.53451904,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.58456914,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.63461924,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.68466934,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.73471944,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.78476954,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.83481964,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.88486974,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.93491984,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
34.98496994,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.03502004,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.08507014,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.13512024,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.18517034,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.23522044,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.28527054,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.33532064,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.38537074,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.43542084,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.48547094,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.53552104,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.58557114,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.63562124,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.68567134,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.73572144,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.78577154,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.83582164,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.88587174,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.93592184,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
35.98597194,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.03602204,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.08607214,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.13612224,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.18617234,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.23622244,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.28627255,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.33632265,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.38637275,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.43642285,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.48647295,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.53652305,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.58657315,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.63662325,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.68667335,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.73672345,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.78677355,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.83682365,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.88687375,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.93692385,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
36.98697395,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.03702405,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.08707415,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.13712425,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.18717435,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.23722445,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.28727455,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.33732465,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.38737475,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.43742485,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.48747495,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.53752505,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.58757515,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.63762525,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.68767535,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.73772545,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.78777555,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.83782565,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.88787575,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.93792585,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
37.98797595,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.03802605,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.08807615,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.13812625,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.18817635,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.23822645,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.28827655,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.33832665,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.38837675,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.43842685,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.48847695,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.53852705,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.58857715,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.63862725,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.68867735,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.73872745,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.78877756,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.83882766,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.88887776,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.93892786,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
38.98897796,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.03902806,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.08907816,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.13912826,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.18917836,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.23922846,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.28927856,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.33932866,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.38937876,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.43942886,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.48947896,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.53952906,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.58957916,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.63962926,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.68967936,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.73972946,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.78977956,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.83982966,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.88987976,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.93992986,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
39.98997996,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.04003006,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.09008016,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.14013026,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.19018036,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.24023046,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.29028056,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.34033066,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.39038076,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.44043086,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.49048096,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.54053106,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.59058116,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.64063126,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.69068136,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.74073146,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.79078156,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.84083166,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.89088176,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.94093186,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
40.99098196,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.04103206,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.09108216,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.14113226,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.19118236,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.24123246,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.29128257,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.34133267,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.39138277,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.44143287,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.49148297,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.54153307,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.59158317,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.64163327,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.69168337,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.74173347,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.79178357,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.84183367,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.89188377,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.94193387,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
41.99198397,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.04203407,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.09208417,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.14213427,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.19218437,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.24223447,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.29228457,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.34233467,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.39238477,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.44243487,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.49248497,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.54253507,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.59258517,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.64263527,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.69268537,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.74273547,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.79278557,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.84283567,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.89288577,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.94293587,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
42.99298597,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.04303607,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.09308617,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.14313627,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.19318637,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.24323647,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.29328657,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.34333667,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.39338677,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.44343687,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.49348697,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.54353707,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.59358717,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.64363727,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.69368737,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.74373747,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.79378758,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.84383768,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.89388778,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.94393788,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
43.99398798,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.04403808,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.09408818,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.14413828,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.19418838,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.24423848,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.29428858,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.34433868,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.39438878,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.44443888,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.49448898,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.54453908,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.59458918,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.64463928,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.69468938,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.74473948,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.79478958,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.84483968,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.89488978,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.94493988,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
44.99498998,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.04504008,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.09509018,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.14514028,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.19519038,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.24524048,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.29529058,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.34534068,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.39539078,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.44544088,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.49549098,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.54554108,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.59559118,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.64564128,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.69569138,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.74574148,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.79579158,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.84584168,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.89589178,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.94594188,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
45.99599198,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.04604208,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.09609218,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.14614228,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.19619238,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.24624248,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.29629259,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.34634269,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.39639279,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.44644289,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.49649299,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.54654309,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.59659319,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.64664329,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.69669339,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.74674349,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.79679359,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.84684369,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.89689379,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.94694389,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
46.99699399,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.04704409,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.09709419,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.14714429,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.19719439,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.24724449,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.29729459,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.34734469,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.39739479,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.44744489,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.49749499,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.54754509,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.59759519,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.64764529,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.69769539,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.74774549,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.79779559,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.84784569,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.89789579,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.94794589,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
47.99799599,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.04804609,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.09809619,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.14814629,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.19819639,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.24824649,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.29829659,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.34834669,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.39839679,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.44844689,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.49849699,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.54854709,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.59859719,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.64864729,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.69869739,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.74874749,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.7987976,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.8488477,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.8988978,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.9489479,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
48.998998,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.0490481,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.0990982,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.1491483,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.1991984,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.2492485,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.2992986,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.3493487,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.3993988,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.4494489,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.499499,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.5495491,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.5995992,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.6496493,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.6996994,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.7497495,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.7997996,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.8498497,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.8998998,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
49.9499499,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
50,1,1,1,1,1,1,1,1,1,1,1,1,,,,,,,,,
